Triage of the Gaia DR3 astrometric orbits. II. A census of white dwarfs

The third data release of Gaia was the first to include orbital solutions assuming non-single stars. Here, we apply the astrometric triage technique of Shahaf et al. to identify binary star systems with companions that are not single main-sequence stars. Gaia's synthetic photometry of these binaries is used to distinguish between systems likely to have white-dwarf companions and those that may be hierarchical triples. The study uncovered a population of nearly 3200 binaries, characterised by orbital separations on the order of an astronomical unit, in which the faint astrometric companion is probably a white dwarf. This sample increases the number of orbitally solved binary systems of this type by about two orders of magnitude. Remarkably, over 110 of these systems exhibit significant ultraviolet excess flux, confirming this classification and, in some cases, indicating their relatively young cooling ages. We show that the sample is not currently represented in synthetic binary populations, and is not easily reproduced by available binary population synthesis codes. Therefore, it challenges current binary evolution models, offering a unique opportunity to gain insights into the processes governing white-dwarf formation, binary evolution, and mass transfer.

==> table_I.dat <==
source_id,ra,dec,parallax,m1,feh,absV,B-I,Av,CE,red prob
3334754343120640,48.893,5.471,3.01,0.6,-0.945(61),8.227(55),2.779(11),0.493(96),0.25(21),89.430
10378500708692608,49.532,7.405,6.73,0.7,-0.543(37),7.888(76),3.082(10),0.027(29),0.37(25),96.560
13499150931192576,53.145,11.734,1.91,0.8,-0.383(77),6.79(12),2.407(12),0.740(20),0.25(19),90.830
13966000991651456,47.822,8.848,5.39,0.7,-0.480(35),7.500(59),2.7897(78),0.836(90),0.36(19),97.170
14998957806126592,45.486,9.544,2.83,1.0,-0.001(30),5.283(65),1.6924(43),0.466(37),0.02(12),57.570
22172240385273088,42.461,10.675,1.77,0.9,0.346(31),5.40(16),1.8424(48),0.411(27),0.00(15),50.970
28923104340937600,45.321,13.035,3.82,1.0,-0.046(39),4.45(24),1.4547(47),0.384(20),0.08(15),72.670
34377639791849984,46.833,16.147,4.02,1.2,-0.824(91),3.62(15),1.2764(74),0.356(47),0.40(15),99.670
37150234457357312,57.733,13.161,0.99,1.1,-0.402(82),4.646(98),1.6268(53),0.630(47),0.23(13),95.790
38662372182863104,58.068,13.413,1.00,1.0,-0.255(86),4.593(96),1.7871(52),0.658(75),0.34(15),98.920
39706388536446208,56.802,14.088,3.62,0.8,-0.307(46),7.032(65),2.3659(72),0.822(44),0.06(16),66.560
41408333753757056,54.127,14.318,3.03,0.6,0.277(33),7.59(13),2.1474(72),0.952(68),-0.56(26),1.470
41954481793705984,51.377,14.174,3.74,0.7,-0.335(69),8.35(15),3.076(13),0.795(30),0.13(26),68.100
43892267960691840,57.822,18.009,6.28,0.8,0.332(43),5.952(57),1.8707(57),0.30(18),-0.12(22),24.910
44082998867371776,55.389,16.788,2.30,0.9,-0.211(30),6.31(16),2.2088(54),0.493(27),0.25(18),90.970
44885711074917248,55.294,18.602,2.73,0.7,-0.289(69),8.071(98),2.951(10),0.5207(99),0.18(23),77.270
45281840202132224,62.227,15.971,3.94,1.0,-0.019(38),5.264(68),1.7625(37),0.850(52),-0.03(13),41.010
48051583008474112,67.049,19.554,1.53,1.0,-0.58(15),5.715(71),2.2363(40),1.178(20),0.37(14),98.460
50144812630106240,60.811,18.735,3.40,0.7,-2.00(11),7.734(39),2.6267(80),0.795(47),-0.12(23),29.400
50446216255058176,60.146,19.524,1.47,0.9,-0.158(68),6.05(12),1.8939(64),0.630(34),-0.03(17),43.750
50937148196801920,58.138,19.848,7.32,0.7,-0.836(28),7.908(17),3.0444(83),0.105(41),0.31(23),95.150
51425331359858816,59.973,20.723,2.41,1.0,-0.103(48),5.72(10),1.8328(46),0.651(30),-0.01(15),48.440
52122761031936256,61.567,20.747,4.27,0.8,0.043(31),6.755(60),2.1805(52),0.575(67),-0.11(16),24.150
59039273285858944,48.176,19.140,3.07,0.9,-0.970(35),4.862(90),1.6763(45),0.411(20),0.16(20),75.830
59771689764561024,46.153,18.939,1.26,0.9,-0.557(44),5.22(14),1.8054(59),0.329(27),0.42(14),99.620
63093481895119232,56.573,20.024,3.08,0.9,-0.310(27),6.00(12),2.2250(57),0.575(33),0.40(15),99.310
65211317386407552,56.621,23.973,1.22,1.0,-0.848(50),5.29(11),1.8650(60),0.713(20),0.39(11),99.890
69582425861677312,52.841,25.955,5.13,1.1,-0.178(53),4.765(96),1.3442(43),0.356(27),-0.05(13),36.710
71764166169849856,56.662,28.955,1.18,1.1,0.124(41),5.18(10),1.6576(52),0.3837(99),-0.00(14),49.200
78161399696227584,30.016,15.190,2.36,1.1,-0.335(75),3.912(95),1.2804(37),0.301(55),0.18(13),92.660
82006834239685632,39.763,17.037,7.79,0.7,-0.298(31),6.847(81),2.2402(55),0.000(0),0.20(17),87.190
83367552894277120,42.695,17.631,2.30,0.7,-0.198(56),7.138(71),2.2536(72),0.548(18),-0.08(17),32.250
85714082506349568,37.222,17.719,2.11,0.9,0.180(51),5.92(15),2.1747(58),0.90(10),0.05(19),61.980
89342092920894208,37.481,22.222,1.37,0.9,0.123(41),5.357(60),1.7664(55),0.466(65),0.02(14),53.820
96399136505046400,25.448,20.547,1.39,0.9,0.103(37),5.319(69),1.6371(49),0.329(27),-0.04(13),36.790
101307906167429248,33.973,24.259,2.93,0.8,-0.221(44),6.440(80),1.9917(57),0.356(27),0.02(16),56.330
103637496428550400,31.097,22.623,3.49,0.7,0.183(29),7.09(19),2.3905(75),0.247(37),-0.04(23),43.950
114256300556365568,41.038,25.623,6.04,0.8,-0.186(17),6.092(32),2.2080(66),0.282(83),0.38(15),99.640
118635728385179136,48.632,27.763,2.00,1.0,0.135(40),5.053(95),2.0883(47),0.850(65),0.34(21),94.800
119448989033140992,53.111,28.175,2.28,0.8,-0.281(45),6.77(11),2.6219(75),0.548(27),0.49(18),99.640
119948923226851584,55.164,29.161,1.49,0.8,-0.341(73),7.32(18),2.570(16),0.630(37),0.20(24),79.970
120560217331291648,51.552,29.231,2.57,0.7,-0.454(72),8.36(14),3.580(20),1.151(37),0.64(25),99.240
120683289617897856,52.392,29.742,7.31,0.7,0.241(23),7.15(12),2.3547(59),0.000(0),-0.08(19),33.140
121063690577279744,53.553,30.519,1.45,1.1,-0.702(71),4.73(15),1.7929(46),1.041(37),0.30(14),98.890
121460717354759424,53.516,31.618,1.43,1.0,-1.449(71),5.02(18),2.0276(47),1.233(27),0.55(16),100.000
126973015820696576,40.032,27.029,3.99,1.0,-0.836(30),4.721(61),1.5291(53),0.466(28),0.310(83),99.990
130932662134120960,36.509,28.610,2.31,1.0,-0.324(79),5.31(15),1.5002(49),0.34(12),-0.01(20),51.910
136287116259343744,43.784,31.982,2.00,0.9,0.094(47),5.25(14),1.7527(53),0.575(27),0.01(16),53.790
138292625469015040,47.994,35.565,1.19,1.1,-1.076(63),4.50(18),1.6026(44),0.411(27),0.52(14),99.980
140083622534201088,42.548,34.963,7.90,0.7,-0.309(31),7.14(11),2.2956(66),0.000(0),0.11(20),70.970
141485126199700608,43.240,37.161,1.86,0.8,-1.126(78),6.956(66),2.4567(88),0.164(37),0.21(24),80.810
142580342860161024,47.191,38.233,5.65,1.1,-0.210(83),3.66(15),1.2500(53),0.025(30),0.29(14),97.510
143367009069453312,42.381,38.802,2.72,0.8,-0.090(28),6.275(75),2.0966(58),0.099(21),0.20(15),91.190
148974857672084480,63.697,23.214,3.24,0.9,-0.061(29),6.114(33),2.3848(32),1.069(39),0.23(20),87.150
149341033700808704,66.667,24.227,4.00,0.7,-0.176(23),7.981(91),3.2454(54),1.56(17),0.22(30),78.770
156231187739939200,76.845,29.682,2.76,0.9,-0.458(54),6.218(86),2.1191(41),0.58(11),0.27(19),93.400
156986384725473152,74.959,30.819,8.07,0.7,-0.113(27),6.896(76),2.1475(35),0.000(0),-0.01(17),48.010
159292782162777856,69.156,31.107,2.11,0.9,-0.289(86),5.37(13),2.2822(52),1.10(14),0.46(19),99.390
159844874438662400,70.392,32.200,10.47,0.5,0.79(35),9.811(97),3.6194(90),0.000(0),0.12(20),70.280
160358689966950400,73.165,32.102,1.69,0.8,0.060(63),7.53(10),2.8768(87),1.092(33),0.12(19),73.340
160646555855312000,75.646,32.971,1.68,0.8,0.384(74),7.048(91),2.7555(75),1.23(16),0.05(21),62.160
160650399851085824,75.643,33.063,1.59,0.8,0.010(46),7.02(17),2.6828(73),1.480(75),0.05(20),60.200
162055403910908160,73.449,35.110,1.52,0.9,0.140(87),6.739(97),3.0040(79),1.73(15),0.40(25),96.860
162245211402332928,62.043,25.530,2.81,0.8,-0.841(40),6.627(30),2.4621(39),0.658(27),0.25(20),90.790
164350260774981248,61.976,29.524,2.80,0.7,-1.726(43),7.978(83),2.7441(83),1.124(75),-0.19(26),23.970
169371970898182144,62.370,32.280,1.61,0.9,0.176(37),6.064(88),2.1258(50),0.630(67),0.04(16),61.580
169521744997530496,62.989,31.899,2.41,1.1,-0.620(46),4.46(19),1.7392(27),0.740(37),0.42(14),99.910
170609265077751808,62.244,33.215,1.35,1.0,0.261(38),5.459(89),2.0502(44),0.658(37),0.14(13),86.070
172072062216272512,67.838,32.784,6.15,0.9,0.323(26),5.65(11),1.7592(43),0.024(16),-0.04(14),39.220
173282448421955584,67.449,34.894,2.34,1.0,0.012(44),5.452(67),1.8959(46),1.21(12),-0.12(16),19.580
173364709931953536,67.753,35.272,2.54,0.8,-0.160(33),6.983(98),2.8457(67),2.65(15),-0.10(17),24.740
175533771497851392,70.273,37.801,3.66,0.6,0.32(15),9.219(72),4.038(14),2.63(43),0.19(46),71.030
175772498661489536,64.716,33.917,6.56,0.8,0.471(19),6.13(17),2.0044(46),0.000(0),-0.02(18),46.390
177440908774570880,64.593,36.638,1.43,0.9,0.158(56),5.84(10),2.3111(63),1.233(37),0.12(15),79.410
181021811989304704,79.455,32.668,0.99,1.2,-1.205(64),4.15(16),1.5960(38),0.801(51),0.07(22),64.120
182047862496582016,79.188,34.071,1.10,1.2,-0.399(86),4.11(11),1.5570(38),0.685(47),0.26(14),97.200
184087387846058240,81.689,35.840,1.15,0.9,-0.61(10),5.362(89),1.8948(61),1.069(71),0.19(14),91.960
184756406311193344,76.071,33.732,2.09,0.8,0.210(34),7.30(11),2.7039(63),0.74(16),0.06(24),61.610
185129037674155648,76.022,35.011,2.54,1.0,0.069(38),5.097(72),2.0973(30),1.124(65),0.20(12),95.740
187665714080395776,81.250,38.815,2.58,1.0,0.072(37),5.04(12),1.4630(36),0.110(80),-0.04(17),40.830
188281062633912064,78.293,38.952,2.42,1.1,-0.623(27),4.443(30),1.3802(24),0.457(46),0.185(83),99.050
189227222452034816,83.919,36.242,1.62,1.0,-0.004(47),4.30(11),1.6186(43),0.402(98),0.26(14),96.890
189875766811864832,86.346,38.266,3.88,0.6,-0.939(66),9.171(93),3.508(11),0.615(75),0.06(24),54.460
190957716316051584,84.606,39.817,2.84,0.9,-0.357(29),5.82(13),2.0387(45),0.466(75),0.34(17),97.780
193686502314902400,81.503,39.268,1.51,0.9,0.311(38),5.867(74),1.8208(62),0.46(19),-0.19(22),14.460
193799580213639936,82.364,39.683,1.49,1.0,-0.465(57),4.43(12),1.5899(49),0.467(76),0.34(13),99.460
195339824205155328,81.094,43.185,1.13,1.0,-0.205(49),5.157(73),1.5586(37),0.41(13),0.03(18),60.540
196552271996570368,87.611,44.191,2.18,0.9,0.174(33),6.018(80),1.9081(41),0.411(87),-0.09(16),27.790
196846807968165376,87.241,45.078,2.93,0.6,-0.810(67),8.532(72),3.601(13),0.384(55),0.50(25),99.800
197567778358510976,86.492,46.090,2.28,0.8,-0.213(32),6.387(66),2.4184(52),0.658(61),0.38(15),99.330
198213638361829888,73.363,36.364,2.88,1.0,-0.683(45),5.802(97),2.1582(39),1.01(24),0.37(23),98.040
198408698596299520,73.945,37.403,3.29,0.9,0.192(26),5.84(12),2.0161(41),1.168(39),-0.17(14),10.920
198931207138840448,75.632,38.977,5.43,0.5,-1.136(64),9.481(73),3.4160(80),0.000(0),0.02(19),46.670
199153274128487936,74.726,38.987,2.16,1.0,0.164(30),5.904(61),1.9718(36),0.51(19),-0.01(22),48.310
199273361413506688,74.351,39.865,1.78,0.9,0.396(23),6.40(13),2.2655(48),0.630(60),-0.02(16),44.920
200851229321302272,75.749,40.512,1.32,1.0,-0.078(36),4.824(92),1.7501(34),0.466(55),0.26(13),97.360
201157061052457728,78.348,41.712,2.28,0.9,-0.411(31),5.700(53),1.7835(44),0.274(57),0.21(13),94.650
201158405381292160,78.612,41.670,1.17,0.9,0.087(32),5.36(12),1.7562(50),0.438(57),0.03(15),58.750
201450428797378432,78.091,42.554,2.95,0.9,-0.853(30),5.263(41),1.6056(30),0.124(63),0.07(21),59.950
203212529321893248,70.116,41.425,0.98,0.9,-0.766(55),5.78(14),2.2885(62),1.014(51),0.53(13),99.950
203690786818529152,72.494,42.563,3.49,0.7,-0.559(69),7.445(87),2.3789(58),0.372(70),0.10(21),70.430
205091457254043904,74.967,43.152,3.05,0.8,0.292(23),6.683(62),2.2370(47),0.52(12),-0.11(19),26.110
205868816271892864,75.817,45.175,3.82,0.4,-2.09(83),10.95(14),3.652(33),0.055(55),-0.20(21),15.940
205895513788220928,76.101,45.597,1.31,1.0,-0.278(29),5.04(11),1.9786(40),0.72(18),0.40(19),99.370
206194787111431296,74.022,44.563,1.27,1.2,-0.628(49),4.22(14),1.6504(34),1.124(96),0.21(14),95.140
206795086099438336,77.410,46.647,2.05,0.8,-0.179(19),6.246(75),2.3220(46),0.590(74),0.34(15),98.720
206888578947902080,74.728,45.907,1.30,0.9,-0.005(52),5.555(78),1.9934(48),0.955(55),0.06(14),66.780
207440121467583232,80.975,43.948,4.30,1.0,-0.083(32),4.818(48),1.3713(32),0.0000(99),0.02(19),53.250
209347701124702720,82.308,47.041,1.64,0.8,0.247(49),6.88(13),2.4156(87),0.57(15),-0.01(24),48.810
209710612977619840,84.582,46.177,3.23,0.7,0.23(11),7.329(35),2.4513(43),0.384(83),-0.01(25),45.420
211256079649676544,88.811,49.167,1.82,0.9,-0.101(58),5.717(79),1.8606(41),0.593(37),0.04(15),61.250
213229909181027072,79.341,48.576,3.71,1.0,-0.094(33),4.717(35),1.4659(32),0.148(65),0.14(12),87.780
215094607885086976,84.794,50.506,1.24,0.8,-0.119(26),6.62(23),2.3176(79),0.658(30),0.13(22),73.710
215348015251767936,83.317,50.832,4.59,0.8,-0.161(26),6.78(10),2.2278(42),0.0000(99),0.15(18),80.200
216409078331960192,56.484,31.494,2.82,0.6,0.003(61),8.927(88),3.911(25),2.03(17),0.33(31),87.240
219952765651130880,57.046,36.108,4.03,1.2,-0.410(56),4.094(71),1.2283(33),0.21(19),0.16(19),86.990
220012968211559296,57.980,36.226,3.19,0.7,-0.38(11),6.713(37),1.8617(42),0.30(14),-0.30(27),13.380
224238460117193984,55.907,38.637,0.75,1.2,-0.164(70),4.25(11),1.6522(45),0.466(37),0.34(13),99.340
224314085900848256,55.628,39.054,1.84,1.2,-0.971(50),4.545(85),1.4413(32),0.368(34),0.34(10),99.960
224549450109569536,54.627,39.232,7.58,0.5,-1.55(14),10.529(69),3.688(11),0.000(0),-0.03(19),35.490
228021501672011264,66.074,40.684,5.31,1.0,-0.349(91),4.779(32),1.6077(29),0.00(13),0.27(23),88.490
228066856526384000,65.742,40.754,3.53,1.0,-0.696(47),4.445(90),1.6610(34),0.384(97),0.52(13),99.990
229400186174223872,66.293,44.036,1.40,1.1,-0.334(98),4.79(12),1.9058(68),0.767(18),0.39(14),99.330
231134975004291968,57.486,41.638,2.06,0.7,-0.391(64),8.641(84),3.658(26),0.71(11),0.60(26),99.470
231222454897679232,56.895,42.345,1.80,1.0,-0.159(53),5.503(40),2.0809(41),0.740(40),0.31(13),99.220
231936312825697152,61.933,41.922,2.78,0.5,-0.01(15),10.276(98),3.938(32),0.603(69),0.07(21),58.540
232149446279944576,62.856,43.200,1.93,0.7,-0.081(62),8.293(85),3.193(15),0.822(27),0.14(21),74.560
232165011241430656,62.584,43.315,2.28,0.7,-1.063(66),8.479(83),3.061(12),0.758(96),0.40(21),97.070
232384226373874432,62.600,43.865,4.75,0.9,0.290(21),5.637(69),1.7210(24),0.025(64),0.08(22),60.130
232447998047640192,62.258,44.163,0.85,1.2,-0.036(57),5.28(14),1.8048(38),0.956(53),-0.03(15),43.220
232926251245315968,64.447,45.194,1.25,1.0,-0.844(63),5.526(87),1.9980(50),0.904(58),0.38(11),99.860
233150963936432384,60.643,44.137,3.34,0.5,-0.05(12),10.12(10),3.765(27),0.31(12),0.06(23),55.830
234178010872755200,64.014,47.889,1.49,0.8,0.466(45),6.97(14),2.5879(93),1.233(88),-0.11(18),23.990
236059790662125696,51.658,40.118,2.84,0.8,-0.104(51),6.24(11),1.8435(41),0.301(20),-0.09(17),30.610
238747198943036032,47.994,39.448,3.11,0.9,-0.317(32),5.14(15),1.6374(40),0.247(37),0.23(15),93.450
238922506622962048,48.101,40.218,2.07,1.0,-0.483(51),5.06(17),1.8183(32),0.521(27),0.38(14),99.150
239216797782313344,47.467,41.290,1.53,0.8,0.546(32),6.648(93),2.2302(59),0.219(27),-0.08(14),27.900
239581698204302848,49.129,41.760,4.24,0.9,0.374(24),5.78(12),1.7198(42),0.219(37),-0.21(14),7.070
240365065880624896,46.374,42.989,1.83,0.9,0.364(36),5.736(41),1.7611(38),0.247(27),0.01(20),49.150
240446670258072832,48.189,42.841,9.38,0.8,-0.354(20),6.199(26),1.8408(41),0.000(0),0.134(97),91.050
241378403286611712,50.940,43.775,1.50,0.9,0.368(36),5.70(10),1.9452(50),0.521(47),-0.04(14),38.740
242918819077754624,50.220,46.000,3.00,1.0,0.277(30),5.53(10),1.7188(39),0.47(16),-0.16(20),16.780
243423323114716800,56.790,43.269,1.34,0.9,0.429(41),5.952(92),2.1905(55),0.877(20),-0.02(12),43.160
245310256868452736,57.363,46.730,1.66,0.9,-0.163(33),5.614(93),2.0970(36),0.55(13),0.35(18),97.880
245417459251223808,57.603,47.604,5.35,0.8,0.040(33),6.469(33),2.0320(38),0.0000(99),0.01(12),54.010
246197803268257408,64.199,48.183,2.16,0.9,-0.755(36),5.569(93),2.1219(44),1.233(84),0.34(12),99.810
246941859105794816,57.972,47.986,1.08,0.9,0.368(74),5.746(86),2.3481(55),1.370(66),0.20(21),81.140
247047279081284352,59.895,48.771,1.38,0.9,-0.155(60),6.59(11),2.5864(86),1.343(72),0.23(18),90.930
247263230039564288,61.248,49.291,2.81,0.9,0.267(23),5.965(80),1.8295(33),0.412(93),-0.19(16),9.640
247510242195960320,60.019,49.692,1.85,1.0,-0.338(38),4.955(31),1.8863(37),0.71(13),0.22(22),83.860
247570577897811456,61.922,50.028,1.56,0.9,-0.166(82),5.830(90),2.2170(38),0.940(72),0.27(17),94.020
247969700615202816,54.982,47.054,5.25,0.9,-0.188(14),5.53(17),1.9086(39),0.000(27),0.38(17),98.470
248693694664076288,56.530,48.466,2.29,0.8,-0.093(72),7.116(74),2.4922(65),0.80(12),0.03(26),53.020
249490389618367104,54.477,49.177,2.49,1.1,0.065(34),4.468(35),1.4875(25),0.47(12),0.03(14),64.670
249669236356454144,54.058,49.032,0.97,1.0,-0.587(53),5.174(85),2.0478(39),1.069(57),0.39(12),99.930
249821965392812800,55.388,50.125,4.36,0.7,-0.206(36),7.028(72),2.2620(48),0.164(90),0.05(21),60.830
249832685630942464,54.789,50.103,1.50,1.1,-0.158(63),4.825(95),1.8306(35),0.90(16),0.18(18),90.000
250204492358947456,59.316,50.036,1.34,1.0,-0.214(58),5.719(96),2.2934(51),1.07(19),0.26(26),86.010
250643334937217152,60.280,50.966,1.45,1.2,0.077(51),4.359(74),1.8486(34),0.987(37),0.20(21),83.310
250910103946201216,60.011,51.571,5.21,0.8,0.363(17),6.597(89),2.1905(41),0.000(0),-0.02(14),45.800
251059122132301824,60.821,52.342,4.24,0.7,-0.531(30),7.479(66),2.9619(55),0.27(16),0.67(26),99.640
252347406161291648,68.642,42.806,1.23,1.0,-0.765(52),5.47(22),2.1514(40),0.959(97),0.50(16),99.900
256054753212190208,72.919,48.800,3.00,1.0,-0.256(30),5.58(10),2.0036(37),0.44(14),0.35(19),97.570
256220435871208960,73.939,48.813,3.01,0.9,-0.342(26),5.95(17),1.9997(41),0.384(85),0.27(19),93.040
258255906771807744,66.077,48.300,3.01,0.6,-0.847(44),8.793(44),3.819(11),1.51(25),0.41(37),89.420
258475602938801664,67.798,48.879,2.30,0.8,-0.059(16),6.86(12),2.8502(56),1.096(74),0.42(17),99.120
259250002724746112,70.944,49.276,2.00,0.7,-0.156(84),8.65(28),3.007(19),0.685(37),-0.17(31),28.940
259468049624418560,71.477,50.374,3.33,0.6,-3.69(88),9.228(79),3.254(13),0.71(12),-0.25(26),15.370
259956026624539648,74.884,51.626,3.65,0.8,-0.258(38),6.583(49),2.0040(44),0.27(16),0.01(23),53.170
261311449583964672,77.326,49.133,3.49,0.9,-0.044(12),6.01(12),2.0600(35),0.008(17),0.27(15),96.050
262268059059150080,81.532,51.860,1.53,1.0,-0.233(42),5.009(50),1.8334(26),0.603(47),0.30(11),99.280
263445842170418432,82.038,53.937,2.41,0.9,0.509(28),6.077(93),2.1680(42),0.795(67),-0.08(13),25.400
265626826563165056,89.344,56.595,3.68,1.1,-0.998(52),4.29(11),1.3115(31),0.356(47),0.29(12),99.680
265974375318298112,78.900,53.236,1.54,1.2,-0.212(45),4.257(62),1.5187(31),0.809(55),0.06(11),75.220
266163319519633792,77.982,53.321,1.92,0.7,0.196(65),8.59(11),3.248(21),0.904(69),-0.08(21),34.740
266340512689425408,80.573,53.759,1.33,1.0,-0.693(53),5.24(13),2.0177(28),0.850(65),0.21(22),82.080
268932439552194816,87.130,57.679,1.22,1.1,-0.926(62),4.50(14),1.5769(38),0.548(20),0.41(13),99.930
268951681006564096,88.269,57.525,1.41,0.9,-0.566(51),6.047(72),2.0281(50),0.3563(99),0.36(13),99.450
269073898595636480,88.992,58.450,2.81,0.9,-0.455(58),6.032(45),1.7467(42),0.329(39),0.05(14),65.860
269087603834241408,89.630,58.766,1.20,1.2,0.190(46),3.998(96),1.4015(35),0.3837(99),0.05(11),67.060
269207798495519744,83.708,56.994,4.43,0.8,0.143(47),6.365(33),1.9330(35),0.22(13),-0.14(20),21.690
269449141297963904,82.251,57.287,10.42,0.9,-0.506(33),5.25(10),1.4319(32),0.000(0),-0.07(22),38.510
271236328732919296,68.152,51.651,2.06,1.0,0.018(38),6.032(91),2.2757(41),1.18(17),0.11(26),65.960
272658547022867200,71.658,52.812,3.71,0.9,-0.112(49),4.64(16),1.7982(34),0.75(24),0.19(28),79.940
273109583009174784,72.091,53.530,1.40,1.0,-0.648(52),5.545(84),1.9836(48),1.16(17),0.20(18),92.920
275961514316978432,61.918,53.892,4.26,0.7,-0.126(27),8.042(35),2.9316(49),0.60(31),0.07(37),58.830
279167514121909632,70.868,59.694,1.65,1.1,-0.403(59),4.848(52),1.9464(30),1.10(11),0.14(22),74.910
279759983387582080,77.517,56.885,1.61,1.1,0.371(35),5.668(85),2.0271(32),0.951(81),0.06(22),59.120
280000501556723328,80.315,57.249,3.92,0.8,0.146(28),6.91(15),2.2605(45),0.59(13),-0.15(23),24.430
280386670656041088,75.420,56.401,3.08,0.9,0.396(50),6.179(40),2.2693(53),1.10(15),0.08(25),61.530
283592571683665408,87.867,62.207,2.84,0.8,0.320(53),6.490(30),2.0806(39),0.356(47),-0.14(13),13.650
285578805079105536,78.443,61.547,2.49,0.7,-0.607(50),8.188(74),3.278(13),0.575(77),0.60(23),99.750
286808437036821248,89.239,63.810,1.57,0.9,-0.048(20),5.86(14),1.9982(41),0.493(65),0.13(17),77.890
286821012700999552,89.777,64.054,1.79,1.1,-0.007(47),4.83(13),1.4767(30),0.356(37),-0.01(15),50.450
287645440263235968,84.150,64.490,1.34,1.0,0.156(25),5.321(96),2.0232(40),0.520(27),0.25(13),97.410
287816998437179008,88.131,64.410,1.53,0.8,0.103(43),7.019(89),2.3635(77),0.438(24),-0.04(17),41.570
287825313493793152,88.595,64.705,3.06,0.7,-0.704(50),7.792(91),2.7548(59),0.329(82),0.05(28),53.480
289464169932549888,21.208,21.487,1.85,0.9,0.259(25),5.419(80),1.6557(36),0.137(37),-0.07(13),29.560
289534676115750272,22.208,21.811,1.05,1.0,-0.695(49),4.24(22),1.4302(35),0.219(55),0.41(15),99.680
302900511261834240,23.917,29.205,2.00,0.9,0.001(27),4.401(91),1.5869(35),0.219(27),0.28(11),99.180
303648007369945600,25.636,31.249,2.89,0.9,-0.387(44),5.958(92),1.9122(61),0.137(37),0.27(16),95.400
305458765582177408,26.090,32.786,1.65,0.7,0.124(54),6.88(12),2.2321(95),0.137(27),-0.05(20),41.030
307164692231962368,17.219,27.108,3.51,0.7,-0.558(53),8.32(13),3.2427(91),0.164(27),0.29(27),87.820
307939774914638464,16.788,27.478,1.04,1.0,-0.017(60),4.148(86),1.4485(34),0.1644(99),0.24(12),97.300
308583886865624576,19.476,28.066,2.57,0.8,0.099(24),6.449(56),2.1123(47),0.164(37),0.03(13),60.840
309681268189752960,18.321,29.349,1.97,1.0,-0.695(43),4.96(11),1.6823(40),0.110(37),0.25(21),87.050
310874341385042176,14.007,28.277,0.74,1.0,0.084(44),4.55(14),1.3913(37),0.192(27),0.02(14),56.600
311742268376289408,15.462,30.318,2.22,0.9,-0.125(45),5.82(12),1.8388(42),0.192(47),0.12(17),75.400
313563162711142272,18.288,31.407,1.23,1.0,-0.115(46),4.753(73),1.4205(39),0.137(37),0.09(13),77.070
314069006779562496,18.019,33.453,2.09,0.6,-0.552(88),8.38(18),2.819(14),0.219(47),-0.17(28),25.610
314685970241531392,15.349,34.060,7.32,1.1,-0.707(66),3.97(13),1.1378(44),0.000(0),0.28(12),98.860
315027952717630464,16.245,34.176,1.65,1.0,0.145(34),4.924(78),1.4530(36),0.110(23),-0.04(12),38.040
315209097258635648,16.482,35.018,7.26,0.9,-0.040(37),5.512(39),1.5235(41),0.000(0),-0.06(12),30.160
316129113612784512,23.090,32.649,1.35,0.9,-0.288(45),5.616(76),1.8118(49),0.110(47),0.27(15),96.270
317348162770381568,21.705,34.575,3.77,1.1,-0.719(60),4.639(42),1.2349(30),0.027(11),0.188(87),97.490
319823575761294336,19.925,33.740,3.03,0.9,0.026(45),5.504(51),1.5997(46),0.192(55),-0.07(14),31.050
319869338637148928,19.643,33.813,2.29,1.1,-0.414(67),3.672(70),1.2445(31),0.137(27),0.31(12),99.570
321671201972746368,20.186,37.206,1.69,0.9,0.310(31),4.942(64),1.5758(43),0.137(37),0.00(12),50.420
330469798960512128,30.820,35.940,4.32,0.9,0.231(30),5.763(54),1.8099(49),0.233(73),-0.06(14),32.370
331446032144288000,33.940,37.424,1.70,1.0,-0.101(32),4.17(14),1.4970(42),0.082(37),0.35(12),99.600
332102436288416384,34.683,39.667,2.99,0.9,-0.285(30),4.964(86),1.7220(49),0.0274(99),0.44(12),99.960
333226068452312704,33.425,41.228,2.20,1.1,-0.380(78),4.67(12),1.3310(39),0.164(37),0.11(15),78.980
333405808540590208,39.386,37.082,6.90,1.1,-0.286(30),4.567(29),1.5098(51),0.000(18),0.24(19),88.470
335149908860705920,40.200,40.108,2.70,1.2,-0.443(67),3.785(99),1.1004(33),0.055(27),0.19(12),93.740
336074220181931136,42.205,41.567,2.91,0.9,-0.471(44),5.51(12),1.8885(59),0.164(37),0.44(15),99.640
336078854450095488,42.085,41.690,7.16,0.8,-0.613(44),5.936(83),1.5730(48),0.000(0),0.08(14),72.600
336939673272548992,40.189,41.432,2.07,1.0,0.042(36),5.17(17),1.5009(45),0.110(37),-0.03(17),42.530
337071958265197312,40.662,42.005,1.85,1.0,-0.688(50),4.507(99),1.4751(39),0.164(37),0.40(11),99.960
339519505508260352,36.566,42.711,8.86,0.8,-0.698(42),6.292(82),1.6696(42),0.000(0),0.06(14),68.190
339849045462612608,35.671,43.627,1.65,0.9,0.033(35),5.273(75),1.6680(47),0.192(37),0.08(14),71.820
341329061128962816,38.603,44.823,1.67,0.8,0.021(29),6.34(11),2.2310(67),0.164(27),0.23(17),91.220
343066014623685376,29.772,38.602,1.62,1.1,-0.199(51),4.09(11),1.2973(42),0.055(0),0.22(12),95.450
343605840471980800,27.865,38.923,2.78,0.8,-0.005(25),6.19(23),2.0330(58),0.137(30),0.11(22),70.120
343906385103576064,26.417,39.433,2.61,0.9,-0.153(38),5.76(12),1.6811(43),0.137(27),0.01(16),53.050
345053411954083712,30.921,41.056,1.28,0.9,-0.062(49),5.844(87),1.6744(59),0.164(27),-0.08(16),30.460
347695336533949440,25.688,41.587,4.41,0.4,-0.493(65),9.73(16),3.061(12),0.000(0),-0.42(21),4.390
348480662714183168,25.171,42.207,2.06,1.2,-0.477(70),3.736(32),1.1846(26),0.1096(99),0.27(10),99.380
348572609373952768,24.987,42.728,3.05,1.1,-0.198(49),4.34(11),1.2935(28),0.110(32),0.13(13),85.250
352523017213180544,31.778,44.554,4.07,0.8,-0.367(50),6.048(64),1.6814(51),0.072(26),0.01(15),55.620
353790754119612672,36.697,46.966,1.92,1.1,0.062(42),4.14(12),1.3815(31),0.219(22),0.12(12),84.620
354374972751663744,37.703,48.772,1.59,0.9,-0.084(45),5.97(10),2.1229(66),0.438(37),0.25(16),93.980
357324275254090112,26.385,48.606,2.02,0.7,0.235(32),7.165(77),2.4433(59),0.3563(99),-0.06(15),34.150
357588982678854528,28.662,49.217,1.82,0.7,-0.308(43),7.074(74),2.6563(69),0.269(93),0.33(26),91.110
357701953200877056,28.611,49.531,2.92,0.8,0.459(34),6.328(67),1.9170(43),0.192(39),-0.05(22),40.580
358242814140875264,32.933,49.969,2.83,0.8,-0.256(33),6.88(10),2.3647(54),0.192(76),0.25(20),89.400
359630049920312448,29.834,51.969,2.90,1.1,-0.364(71),4.190(69),1.2934(30),0.082(83),0.24(14),96.320
360350268691362432,11.680,30.782,1.47,0.8,-0.080(19),6.60(29),2.4296(52),0.219(27),0.34(26),89.890
360656620118421376,10.316,31.466,0.99,1.0,-0.664(85),4.05(16),1.4252(33),0.247(55),0.43(15),99.810
360751178118411520,11.454,31.913,1.64,1.0,0.132(38),5.22(10),1.5468(32),0.301(27),-0.10(14),24.770
361366938989639040,11.974,33.510,1.13,1.0,-1.134(67),4.76(15),1.5036(33),0.2740(99),0.41(12),99.880
364548375885087232,13.816,36.982,1.07,1.1,-1.377(57),3.902(95),1.2165(30),0.1918(99),0.46(12),100.000
365387543774925696,9.860,34.792,2.09,0.8,0.127(33),6.175(47),1.9430(40),0.274(27),0.02(21),49.800
366518009232203520,8.894,36.196,3.78,0.9,-0.308(34),5.28(11),1.6643(29),0.107(40),0.25(15),95.410
366857900058898816,7.131,37.252,2.57,0.7,-0.684(38),7.874(65),2.9437(78),0.164(43),0.22(25),80.690
367155519817598848,11.250,36.624,2.79,1.0,-0.877(28),4.738(39),1.3819(27),0.1096(99),0.314(67),100.000
367255064274662144,11.654,36.858,1.24,1.0,-0.779(37),4.80(13),1.4413(31),0.110(47),0.33(12),99.600
367552963206417792,11.029,38.056,2.28,0.9,-0.526(51),5.559(76),1.6781(40),0.137(27),0.24(13),96.060
368117287549503104,12.193,39.367,1.43,0.8,0.109(49),6.11(10),1.8220(49),0.082(37),-0.09(17),29.450
368443773783502592,10.579,39.219,1.56,0.9,0.483(28),5.335(90),1.6777(41),0.1096(99),-0.07(11),25.140
368970298120413312,11.655,40.307,3.62,0.6,2.00(54),9.05(11),3.386(14),0.045(28),0.14(21),71.810
369419178036177792,16.728,36.704,2.46,0.7,-0.63(11),7.052(98),2.1817(69),0.082(27),0.18(21),80.950
370430041539226624,15.680,37.396,2.19,0.7,0.287(36),7.09(14),2.3579(72),0.082(0),-0.08(19),34.810
371796459614476032,20.539,40.444,1.89,0.8,0.732(39),6.51(12),1.8982(61),0.082(27),-0.12(24),30.640
374973429743855744,13.072,40.977,1.93,0.8,-0.249(29),6.738(86),2.3378(54),0.055(27),0.31(17),95.960
375530194944372608,14.053,42.517,2.03,0.8,0.182(28),6.03(14),1.8445(46),0.164(27),-0.09(17),29.220
375607882312493824,13.348,43.029,1.00,1.0,-0.153(48),4.354(69),1.3458(32),0.219(27),0.05(19),61.270
375826822565580800,12.491,43.373,2.08,0.8,-0.141(26),6.538(71),2.2496(52),0.199(24),0.24(15),94.260
376817070227079424,17.552,45.076,9.05,0.8,0.347(32),6.282(28),1.9334(38),0.000(0),0.04(20),52.540
378216267493315584,13.675,47.307,1.56,0.9,-0.050(18),5.818(93),1.8436(43),0.274(27),0.06(14),66.370
378937615838003456,6.657,37.666,1.71,1.0,-0.734(70),4.983(68),1.3304(27),0.137(37),0.14(11),90.820
378981183986334080,7.158,38.212,3.70,0.8,-0.287(35),7.12(10),2.5022(51),0.192(67),0.28(21),91.600
379347836754642688,7.227,39.563,0.98,0.9,-0.178(25),5.22(10),1.6715(45),0.192(27),0.19(14),92.010
380471602061769088,5.767,41.028,1.26,0.9,-0.654(40),4.975(85),1.5603(26),0.192(27),0.34(11),99.740
380834479554795776,9.182,40.939,1.94,0.8,-0.077(48),6.83(14),2.1868(74),0.192(89),0.01(23),51.960
381653955018993024,9.267,42.845,3.91,1.2,-0.175(54),3.583(88),1.1533(39),0.054(63),0.18(12),94.360
383389126103078400,4.130,40.572,1.39,0.9,-0.572(85),5.53(10),1.4673(32),0.247(55),0.01(16),56.530
383461552135909504,3.579,40.953,2.06,0.7,-0.839(69),7.392(82),2.5181(63),0.192(37),0.42(17),98.410
383837142732140288,4.118,42.572,1.47,0.9,0.012(37),5.668(66),1.6632(35),0.164(27),-0.03(21),42.230
385046257627830784,0.078,44.630,1.21,1.0,-0.126(50),4.44(11),1.4669(31),0.247(27),0.19(13),91.850
385636871468899456,5.641,43.905,1.08,1.0,-0.116(52),5.195(88),1.5125(36),0.192(20),0.02(15),54.440
386726689353612288,0.424,46.242,1.41,0.8,-0.248(71),6.29(17),1.8612(53),0.164(0),0.01(21),52.830
386937834242057344,2.757,46.642,1.34,0.9,-0.670(71),5.64(25),1.8118(45),0.2740(99),0.34(19),95.480
388153791022139264,10.688,45.736,1.17,1.0,-0.32(13),4.747(99),1.4799(35),0.110(20),0.11(21),68.030
388542262224712064,8.020,44.296,0.96,1.0,-0.136(53),4.657(70),1.5360(43),0.219(27),0.21(13),94.460
388758522419286656,7.114,44.842,3.70,0.7,-0.482(42),8.198(97),3.2243(68),0.164(37),0.33(26),92.580
390032409720047616,10.777,47.334,1.28,1.0,-0.682(50),4.51(11),1.4419(35),0.192(27),0.35(11),99.800
390352882998589952,11.727,48.304,1.31,1.0,-0.47(11),5.12(15),1.4875(44),0.301(27),0.11(17),75.630
391021523508437888,7.597,47.950,2.22,0.9,0.150(23),5.674(40),1.7408(29),0.356(52),-0.10(12),19.330
391433565490957312,9.712,49.590,3.46,1.0,-0.204(25),4.768(49),1.6630(28),0.067(47),0.39(11),99.990
392524658982652416,6.030,47.637,0.86,1.1,-0.050(45),4.488(80),1.3470(34),0.274(0),-0.01(20),49.380
392998857730607872,2.517,47.417,3.69,0.7,-0.492(29),7.826(35),2.9573(64),0.20(10),0.47(22),98.880
393728521136929792,2.285,49.711,1.66,0.8,-0.037(31),6.09(17),1.7641(35),0.192(13),-0.11(19),28.840
394198150039676544,5.251,49.399,0.77,1.1,0.033(57),4.647(88),1.4120(32),0.2466(50),0.01(13),54.760
394253091261901568,6.518,49.694,2.26,0.8,0.105(27),6.838(78),2.2525(42),0.192(27),-0.02(16),46.570
394996670360744192,3.945,51.365,1.16,1.1,-0.149(56),4.85(12),1.3602(28),0.164(18),0.00(15),51.900
395205611931130368,2.985,50.121,0.84,1.1,-0.714(72),3.83(14),1.3127(26),0.219(27),0.40(14),99.850
395664073921030400,1.486,52.084,0.76,1.2,-0.846(62),3.765(84),1.3363(27),0.438(55),0.40(13),99.990
396039660220113408,1.563,52.314,1.36,1.1,0.007(40),4.447(92),1.4059(27),0.537(38),-0.05(20),42.000
396307906699990912,0.004,54.132,1.24,1.2,-0.068(45),4.50(12),1.2761(27),0.247(27),-0.04(13),37.460
396340960762288896,22.137,42.227,4.97,0.9,0.010(18),5.550(51),1.6683(37),0.000(37),0.04(12),63.510
397143741689081600,22.985,45.223,1.81,1.1,-0.814(48),4.650(80),1.2223(34),0.164(22),0.141(96),93.000
397231011128233856,21.974,45.311,1.40,0.9,-0.215(62),5.534(64),1.5723(50),0.137(12),0.02(15),55.630
398181405787789184,20.971,46.531,1.96,1.0,0.004(38),4.38(10),1.4728(44),0.137(27),0.21(12),94.750
398911889528502912,22.848,46.613,2.74,1.0,0.450(24),4.79(12),1.5860(41),0.164(27),0.00(13),49.530
401313188563395968,16.418,47.035,1.74,1.1,-0.651(53),4.288(83),1.3331(27),0.2740(99),0.26(10),99.290
401895418628258688,16.574,48.867,4.34,0.9,-0.199(29),5.002(35),1.5593(28),0.274(37),0.14(10),90.300
401904382223065856,16.677,49.087,3.29,0.9,-0.287(16),5.96(13),1.9674(39),0.247(75),0.25(17),93.490
402353811897355520,13.361,48.530,3.87,0.7,-0.403(52),7.350(83),2.3339(47),0.137(65),0.07(22),63.360
402406794614745600,14.566,48.744,2.23,0.9,-0.247(35),6.02(13),1.9881(47),0.356(27),0.20(17),88.000
402520658490182016,16.147,48.501,5.69,0.9,0.072(33),5.694(29),1.6394(32),0.044(44),-0.08(12),24.680
402678511425933440,15.981,49.497,3.56,0.7,-0.040(28),7.456(48),2.5691(42),0.329(48),0.03(17),56.890
402925454864961024,13.897,50.256,4.76,0.9,0.337(22),5.702(33),1.7068(29),0.000(34),0.05(20),55.010
403885397235535744,19.899,51.487,1.85,1.0,-0.746(29),5.386(83),1.9635(28),0.521(35),0.24(21),87.300
404265759540359296,16.289,50.700,0.79,1.0,0.054(54),4.602(97),1.5613(40),0.493(11),0.07(13),71.100
404278025966461056,16.052,50.393,1.11,0.8,-0.390(38),6.014(79),2.2586(56),0.3288(99),0.55(14),100.000
404922649018210176,17.245,52.376,3.73,0.7,-0.669(26),7.850(36),3.1354(56),0.329(55),0.41(24),97.780
405785318968101248,25.226,50.330,2.64,0.9,0.076(48),5.970(55),1.8443(41),0.301(20),-0.06(13),32.010
405831081841923456,24.275,50.494,3.46,1.0,0.314(30),4.904(62),1.5332(28),0.202(67),-0.05(13),33.470
406160046275181056,26.621,51.717,2.07,1.0,-0.536(41),5.175(84),1.6295(37),0.274(37),0.28(12),98.410
406769175716829184,22.305,51.042,3.31,0.6,-0.623(45),8.892(59),3.496(13),0.521(57),0.19(23),79.410
406890362514211968,22.204,51.539,1.61,0.9,-0.230(31),5.66(10),1.9684(37),0.55(12),0.24(18),92.290
406892046141381120,22.234,51.593,2.19,0.7,-0.634(88),7.358(86),2.3313(54),0.219(55),0.15(21),77.570
408026913940933760,26.815,53.332,1.31,0.9,-0.110(32),4.88(11),1.9638(42),0.548(13),0.44(12),99.970
408180776850558336,28.969,53.407,1.76,0.7,0.307(49),7.23(13),2.5112(94),0.238(83),-0.03(22),44.430
410209199707018368,18.379,52.977,1.13,0.8,-0.206(27),6.18(18),2.3979(76),0.682(45),0.43(18),98.770
410401511160422272,21.762,53.092,2.06,1.0,-0.197(50),4.507(96),1.6368(31),0.473(88),0.27(14),97.810
410436832973475072,21.985,53.516,1.37,0.8,-0.154(73),7.11(15),2.1188(82),0.506(61),-0.23(24),16.540
411589606494995968,18.043,54.888,1.47,0.8,0.171(38),6.51(11),2.1969(51),0.438(96),-0.01(19),49.030
411831945732868992,16.752,55.813,1.21,1.1,0.191(29),4.025(57),1.6163(27),0.548(67),0.176(98),97.570
411970518557890816,16.993,56.413,1.37,1.2,0.164(36),3.969(32),1.5344(23),0.47(16),0.15(15),91.820
412108090647645184,22.333,54.854,1.88,1.0,-0.097(38),4.812(56),1.6207(21),0.685(27),0.05(10),71.070
412270547790079872,23.077,55.938,1.26,0.9,-0.029(24),5.892(60),2.1323(36),1.069(84),0.06(14),67.490
413114938365480448,22.559,58.213,1.27,1.0,-0.740(40),5.469(94),1.9739(37),0.707(63),0.42(12),99.900
413578038919144576,16.716,57.373,1.16,1.2,-0.490(68),4.053(47),1.5258(25),0.832(45),0.22(13),96.980
413612810975600256,17.043,57.785,1.12,1.0,0.323(38),5.21(11),1.8493(34),0.799(33),-0.06(13),34.780
413695583582490368,17.947,58.421,1.39,0.7,-0.425(48),7.37(11),2.9383(92),0.693(57),0.57(20),99.590
414845810178831360,10.343,50.407,1.82,1.0,-0.302(40),4.750(75),1.7106(31),0.301(55),0.27(21),89.310
415516134314367360,9.426,50.540,1.21,0.7,-0.436(51),6.917(93),2.5771(72),0.301(58),0.32(25),91.320
415550730274080128,8.562,50.472,1.81,1.0,-0.698(30),4.716(71),1.5210(21),0.138(73),0.16(21),75.080
416470166813769472,8.480,53.306,1.32,0.8,-0.307(63),6.35(12),1.9289(47),0.274(75),0.05(20),62.460
416584172423366784,13.725,51.342,2.08,1.1,-0.588(89),4.32(18),1.3963(27),0.219(48),0.31(15),98.050
416775281289027712,14.137,52.922,1.53,0.9,0.186(28),6.140(67),1.9556(43),0.329(86),-0.07(16),31.110
416933748400246912,11.881,53.064,1.74,0.8,-0.277(33),6.987(87),2.5463(54),0.356(47),0.25(24),84.440
417553391926018048,11.805,54.708,0.95,1.1,-0.405(83),4.459(76),1.5033(27),0.490(49),0.22(13),95.520
417580707918190592,13.054,54.748,1.18,1.3,-0.065(36),3.765(52),1.3687(20),0.42(16),0.13(15),89.630
417602973028212608,12.516,55.048,1.37,0.7,-0.249(38),7.15(12),2.5183(65),0.356(75),0.23(22),84.890
417606409003742720,13.227,54.920,5.77,0.9,0.162(24),5.346(61),1.4755(20),0.000(0),-0.05(20),38.950
417635820939287936,12.596,55.317,1.02,0.9,-0.319(18),5.376(98),1.9872(34),0.493(88),0.41(15),99.690
417907606468517376,10.472,54.327,2.07,0.9,-0.014(39),5.644(98),1.6734(26),0.274(37),-0.06(15),36.400
417976463385643136,9.762,54.728,2.61,0.9,0.054(22),6.138(96),2.2146(34),0.320(64),0.24(16),94.730
418001923952368384,9.254,53.939,1.40,0.9,-0.382(63),5.788(61),1.7446(37),0.085(82),0.18(17),86.360
418540478490637312,10.026,56.222,2.34,1.0,-0.669(34),5.439(48),1.9062(29),0.411(14),0.21(20),83.110
418947710105132416,5.950,52.335,1.53,0.8,-0.019(38),6.965(89),2.2178(53),0.192(33),-0.06(18),37.740
419025363117709824,6.777,52.813,1.42,0.8,0.010(34),6.39(13),2.1257(50),0.247(46),0.09(18),70.220
419105593108076160,5.585,53.244,0.92,1.2,-0.473(48),3.96(14),1.3636(24),0.575(20),0.18(12),93.910
419320719429106432,4.866,53.744,1.69,0.9,-0.214(39),5.614(36),1.6197(34),0.192(52),0.02(13),57.210
419418266727309568,6.786,53.185,1.12,1.0,0.192(39),4.85(14),1.6226(30),0.192(43),0.11(15),76.940
419841338182559232,4.995,54.764,3.23,0.6,-1.164(76),9.211(39),3.638(12),0.127(63),0.30(20),97.970
419939194719858304,4.484,55.484,1.74,0.9,0.244(25),5.711(77),1.8457(34),0.521(75),-0.10(14),23.160
420269426163459712,1.287,54.058,1.10,1.0,0.102(37),4.79(10),1.5987(33),0.391(44),0.07(13),69.750
420284166491951232,1.602,54.200,1.66,0.8,-0.134(28),6.679(95),2.4073(55),0.388(62),0.28(18),94.320
420292030571478144,1.443,54.362,1.71,1.2,0.061(36),4.33(11),1.3105(25),0.118(44),0.04(13),64.100
420676481682347520,3.743,55.468,1.92,0.9,0.227(31),5.257(35),1.7997(33),0.583(37),-0.00(11),49.380
421424875449023872,5.231,55.915,1.15,1.0,-0.295(66),4.519(61),1.6484(28),0.685(30),0.23(11),97.800
421427688643449984,5.071,55.911,1.85,0.9,-0.137(16),5.840(82),2.2442(37),0.521(35),0.42(13),99.890
422014007521524864,4.977,57.406,1.39,1.0,-0.135(32),5.29(10),2.0761(38),0.418(77),0.48(15),99.900
422050085247562880,4.785,57.741,1.51,0.9,0.122(39),6.243(91),1.9899(47),0.411(32),-0.07(15),30.730
422446768426379520,2.135,57.381,2.99,0.7,-0.365(34),7.774(31),2.6542(53),0.301(48),0.11(18),73.270
422569535771439488,0.668,57.200,1.69,1.0,-1.010(33),5.184(43),1.6507(32),0.438(64),0.352(95),99.990
423455089308181376,14.490,55.444,0.89,1.1,0.079(42),4.44(12),1.6190(26),0.795(27),0.02(11),57.970
423864210713892224,12.249,56.870,2.61,0.7,0.106(34),7.825(59),2.7686(66),0.311(80),-0.04(20),41.960
424306317468566912,12.777,57.647,1.98,0.7,-0.494(66),7.818(90),2.5857(79),0.493(82),0.06(24),61.880
424461623486081536,12.890,58.762,1.12,1.0,0.172(39),5.33(12),1.8194(39),0.603(37),0.01(14),52.220
424796630932601344,9.901,57.449,1.59,0.9,-0.441(38),5.41(12),1.7994(31),0.493(73),0.26(15),95.760
424805427025560832,9.383,57.447,2.44,0.8,-0.186(29),7.168(58),2.6667(53),0.534(69),0.25(24),84.830
425012410091750272,8.978,58.516,1.11,1.0,-0.165(75),5.073(70),1.7726(36),0.47(11),0.24(17),92.280
425751522420966912,16.308,58.530,1.73,0.7,-0.492(43),7.697(65),2.9536(89),0.658(26),0.47(17),99.340
425824914823478912,15.123,58.935,0.85,0.9,-0.006(71),5.37(10),2.1896(49),0.809(50),0.37(16),98.960
426321309963874560,17.186,60.177,2.80,0.7,-0.746(35),8.389(44),3.3140(86),0.44(12),0.62(23),99.910
426388002217558016,15.899,60.468,2.39,1.0,0.031(28),5.47(11),1.7251(31),0.493(77),-0.03(16),40.980
426419475739116288,16.406,60.745,1.14,0.9,0.164(61),5.52(13),1.9876(41),0.99(16),-0.02(21),46.510
426453663677608320,14.705,59.976,1.63,1.0,-0.331(49),4.991(62),1.6775(31),0.575(69),0.19(13),93.850
426682224659118208,14.868,61.295,1.47,0.8,0.399(36),6.706(86),2.3728(70),0.850(91),-0.10(16),25.030
426717409027897088,12.728,59.028,1.05,0.9,-0.159(48),6.02(16),2.1803(62),0.713(33),0.24(18),90.430
427153571546942592,10.913,60.883,2.61,1.0,-0.103(21),5.244(38),1.8471(28),0.575(67),0.20(12),95.530
427168243155009408,10.668,60.978,1.41,1.0,0.436(35),5.100(61),1.8526(38),0.934(63),-0.11(12),17.210
427345333246872192,12.916,61.334,1.13,1.2,-0.336(47),4.408(57),1.5756(28),0.74(21),0.17(19),89.820
427399930872846208,12.313,61.649,2.16,0.7,-0.597(57),8.534(92),3.486(15),0.60(18),0.35(32),89.020
427532250222383232,12.696,62.176,0.93,1.0,0.102(52),5.204(76),2.3176(50),1.79(18),0.06(17),70.860
427978273986703104,6.695,58.816,5.87,0.7,-0.382(22),7.161(47),2.4719(42),0.000(0),0.16(22),73.080
428221678373358336,4.596,59.020,1.43,0.9,0.131(29),5.91(11),1.9457(46),0.63(16),-0.06(21),37.580
428554521159813376,8.780,59.899,1.75,0.8,0.246(36),6.929(90),2.2984(64),0.740(94),-0.19(18),12.810
428565241398264576,8.046,60.013,1.77,0.8,0.310(32),6.773(77),2.2331(51),0.609(69),-0.18(16),11.900
428812940753117440,4.942,60.792,0.73,1.1,-1.61(10),4.37(14),1.7897(40),0.932(39),0.16(21),76.960
428967525216951424,4.812,61.906,0.74,1.2,-0.270(66),4.39(12),1.6979(38),0.850(41),0.22(13),95.200
428970823748207488,4.249,59.112,1.40,0.8,-0.264(48),6.64(13),2.3429(70),0.60(11),0.24(22),88.320
429250164122935808,2.102,59.769,1.59,0.9,-0.166(58),5.491(94),1.9354(36),0.90(12),0.11(17),76.630
429946640322866944,0.547,62.456,0.86,1.0,-0.952(78),5.68(12),1.9199(64),0.740(28),0.34(12),99.170
429965774395602560,2.213,62.344,2.84,1.0,-0.208(79),5.025(32),1.8313(40),0.575(35),0.20(19),82.650
430534157486762752,6.567,62.194,4.32,0.8,-0.249(34),7.383(64),2.6662(55),0.027(49),0.31(20),94.220
430581951883731840,6.375,62.810,2.04,0.9,-0.290(25),6.335(87),2.2614(43),0.591(78),0.30(16),96.760
430787079523157888,7.648,63.143,3.16,0.9,-0.393(43),5.189(76),1.6599(36),0.548(92),0.15(14),87.500
431520694297123840,1.578,63.034,2.76,0.7,-0.648(50),7.977(72),3.1209(79),0.30(11),0.62(24),99.690
431594224139437056,0.301,63.441,2.76,0.7,0.093(38),8.196(39),3.0303(89),0.27(15),0.03(24),52.690
431923734022652544,5.029,64.249,1.91,0.7,-0.406(72),7.857(94),2.749(10),0.71(11),0.12(25),68.890
432256641225203200,2.182,65.781,1.76,1.1,-0.302(80),4.699(87),1.9599(33),1.21(38),0.24(31),91.850
432566913959984512,45.465,43.312,1.65,0.9,-0.683(52),5.56(12),1.7449(41),0.329(27),0.30(13),98.080
433800772164395904,43.400,45.011,1.59,1.1,-0.175(60),4.193(91),1.4899(34),0.462(23),0.20(12),95.450
433978068414145920,43.214,45.775,3.00,0.8,0.206(38),6.108(76),1.9972(48),0.384(22),-0.04(13),37.830
434616094398032640,47.794,45.265,1.79,0.7,-1.184(85),7.46(12),2.713(11),0.384(75),0.18(27),73.430
436790584801226112,48.376,50.493,1.47,1.2,-0.012(42),4.454(41),1.8755(35),1.02(11),0.20(13),97.420
437837659168396032,43.445,48.307,1.91,0.9,-0.115(37),5.761(99),2.1108(47),0.247(65),0.39(17),98.960
439192089994051584,44.541,48.932,1.08,1.0,-0.349(88),5.31(14),1.9559(60),0.713(27),0.32(16),96.950
439773697286211968,46.795,50.734,1.47,0.8,0.695(71),6.877(87),2.6642(96),1.10(10),0.04(21),56.490
440418835736228480,44.831,51.336,2.27,0.6,0.292(78),8.824(81),3.464(24),0.85(11),0.13(28),65.260
441270819807111296,45.048,53.606,2.69,1.0,0.229(33),5.365(33),1.8773(35),0.85(22),0.04(27),57.300
441449146849605248,50.986,49.066,1.60,1.0,-1.298(32),5.689(77),2.1793(55),0.844(87),0.24(22),85.870
443028870179884672,50.020,52.399,2.43,0.9,0.171(31),6.358(81),2.2569(38),1.04(21),-0.06(24),37.350
443126520557053312,51.711,52.042,1.80,0.7,-0.313(88),8.65(11),3.794(29),1.48(13),0.58(28),98.580
443530316201766016,52.719,53.755,1.74,0.9,-0.476(60),6.16(12),2.6473(60),1.459(70),0.52(15),99.940
444679821251015552,57.660,55.079,3.39,1.0,-0.338(47),5.083(58),2.0905(26),1.47(16),0.19(16),94.080
444721705772496768,58.583,55.516,3.13,0.7,0.065(35),8.400(65),3.4696(78),1.07(14),0.33(30),88.140
446067576721271680,49.010,52.456,1.68,0.8,0.529(68),7.017(84),2.6851(77),1.51(31),-0.14(31),27.070
446677977473667328,51.890,54.710,1.68,1.0,-0.272(94),5.338(65),2.2770(48),1.43(22),0.31(22),96.280
446685845853797376,51.513,54.703,4.12,0.7,-0.237(43),7.743(78),2.6202(53),0.50(35),-0.01(42),49.770
447157501982506240,47.747,54.267,2.87,0.7,0.051(53),8.13(11),3.063(10),1.45(41),-0.07(43),43.790
447390701526869120,45.769,54.764,2.85,1.0,-0.410(45),5.73(16),2.1561(46),1.28(19),0.20(20),89.040
447771269988768896,49.530,55.904,1.85,0.7,-0.486(81),8.34(13),3.464(20),1.32(13),0.52(27),96.750
450022485688912256,54.147,58.893,1.49,0.8,-0.023(55),7.496(98),2.726(11),0.658(56),0.12(25),66.710
450450470586602496,37.918,48.878,0.70,1.1,0.039(53),4.34(12),1.5178(43),0.575(77),0.05(14),67.120
452056685277001984,38.025,51.546,1.30,1.0,-0.813(55),4.885(90),1.6402(39),0.559(75),0.33(12),99.640
453008312596590976,40.787,53.093,1.24,1.1,0.021(42),4.646(75),1.7208(28),0.795(27),0.10(11),83.760
454176509339291520,39.505,54.807,1.09,1.0,-0.048(67),5.00(11),2.0061(47),0.836(43),0.30(14),97.780
454326523956502400,40.954,54.840,1.44,0.9,0.374(39),5.595(66),2.1733(51),0.867(65),0.11(13),80.560
454471968727886848,42.167,55.750,3.50,0.9,-0.218(29),5.729(43),1.8860(37),0.09(13),0.27(19),94.280
454629027094387712,41.041,55.870,4.01,0.6,-0.462(48),8.61(11),3.1577(84),0.22(12),0.24(25),84.760
455657207906301824,35.830,54.298,4.99,1.0,0.066(32),4.956(52),1.5196(28),0.000(0),0.09(11),79.340
457173778037240064,37.443,55.099,2.69,1.0,-0.349(92),5.11(11),1.6455(34),0.33(10),0.22(18),89.420
458240613553078144,38.543,58.851,4.99,0.7,-0.015(21),7.551(20),2.6438(53),0.00000(68),0.07(10),73.200
459863801951635840,44.633,56.491,5.71,0.4,-0.26(10),11.277(37),4.168(26),0.000(0),0.25(19),96.040
460274400824783232,46.496,57.483,4.00,0.7,-0.569(30),7.348(30),2.5073(48),0.92(40),0.15(39),71.780
460929469238566912,43.135,57.805,3.42,0.7,-0.704(43),8.502(38),3.595(11),0.92(19),0.43(32),93.200
463640452594579200,49.533,62.015,1.42,1.0,-0.597(46),5.609(82),1.8772(42),0.818(72),0.20(13),94.550
467027257644784640,46.570,63.542,1.12,1.1,-0.890(72),5.52(14),2.1865(43),1.26(49),0.43(40),97.100
467176000952528768,48.243,64.429,1.01,1.1,-0.091(51),5.779(81),2.5043(45),1.438(88),0.36(15),99.320
467439402708628352,44.604,63.495,1.82,0.7,-0.032(56),7.91(18),2.9006(98),0.63(12),0.06(29),59.330
467669750400782080,41.135,64.103,3.76,0.8,0.359(22),6.808(63),2.2816(31),0.60(17),-0.17(22),19.030
468361583725593344,44.496,66.032,0.92,1.0,-0.51(10),6.32(18),3.0078(82),1.777(68),0.53(23),99.390
468537196349235584,61.053,55.429,1.23,0.9,-0.225(94),5.77(17),2.4246(47),1.425(38),0.33(17),96.740
468564203104203904,62.347,55.871,1.47,1.0,0.423(43),5.88(13),2.2896(41),1.288(64),-0.04(15),38.420
469109835749487872,64.291,57.239,2.35,0.9,-0.282(50),6.914(66),2.5906(47),1.206(51),0.22(16),91.800
469395914930217600,64.115,57.868,2.03,0.9,0.004(34),6.277(49),2.6392(43),1.18(14),0.39(24),96.510
469670483600627456,60.390,57.209,1.62,0.8,-0.268(61),7.451(75),2.6129(90),0.713(53),0.13(19),74.570
470659322510463744,65.878,58.015,1.99,0.7,-0.061(77),7.432(61),3.1289(62),1.65(14),0.31(25),90.260
471967157230679552,65.880,60.279,1.36,1.1,-0.064(58),5.442(80),1.6663(35),0.99(15),-0.22(19),7.850
472845838818838272,69.696,62.878,3.16,1.1,0.040(36),4.084(85),1.6055(23),0.36(18),0.30(18),98.160
472877346698558720,69.850,63.387,5.97,0.9,0.101(37),5.207(44),1.4643(28),0.000(0),-0.07(11),26.730
473086906744454912,59.578,59.124,1.56,0.8,0.492(66),6.477(98),2.6281(61),1.543(73),0.19(22),78.910
473529391456337792,59.494,59.577,0.90,0.9,-0.16(13),5.73(14),2.5016(66),1.51(12),0.36(20),96.920
474698996949103744,59.095,61.635,3.26,0.8,0.365(25),6.406(70),2.1550(74),0.49(14),-0.09(19),29.500
474731879218078336,59.958,61.598,4.39,0.6,-0.637(42),8.904(59),3.1819(73),0.032(27),-0.01(20),40.100
476297480696452992,62.546,62.522,2.36,0.8,-0.223(38),7.330(84),2.8437(54),1.398(37),0.14(22),70.250
476849985287048832,65.336,63.991,1.89,0.8,0.561(55),7.556(66),3.0799(79),1.51(19),0.25(29),82.230
478068003652094464,76.544,62.932,1.30,0.9,-0.239(54),6.40(11),2.4359(71),0.822(30),0.26(22),87.810
479321172031832832,78.045,65.067,1.38,1.0,0.087(40),5.153(58),1.7050(33),0.575(27),0.00(12),50.930
480141712644957056,82.906,65.762,1.17,0.9,-0.031(48),5.796(77),1.9641(56),0.720(20),0.04(14),61.860
480153296173027840,82.751,65.801,2.87,0.7,1.118(79),7.651(54),2.8141(77),0.438(39),0.17(24),73.720
480703155066183168,88.157,67.226,0.91,1.0,-0.098(63),5.23(12),1.6652(43),0.521(27),0.03(16),60.180
481332144440256256,85.081,66.697,1.17,0.8,0.226(45),6.61(17),2.1271(60),0.438(39),-0.14(20),23.860
482059711899634688,72.721,64.839,4.42,0.8,-0.032(20),6.721(23),2.1739(38),0.058(42),0.05(13),65.890
482357129794610816,72.985,65.680,1.30,1.0,-0.608(46),5.222(69),1.9546(32),0.850(27),0.383(98),99.970
482872422790980736,76.161,66.610,1.49,1.0,-0.38(12),4.791(54),1.7166(31),0.521(54),0.17(20),78.600
483319649145283840,68.767,66.164,2.57,1.0,0.372(29),5.261(70),1.7651(29),0.543(68),-0.08(13),26.040
483917336793776640,74.234,67.968,5.34,0.8,-0.102(35),5.876(81),1.5480(19),0.0000(99),-0.15(15),14.820
484039520022927232,76.598,68.598,1.78,1.0,-0.644(26),5.235(96),1.7698(25),0.438(37),0.37(11),99.910
484534403335689856,80.292,68.252,1.40,1.0,-0.763(37),4.936(72),1.6918(24),0.356(52),0.17(20),77.330
484824949282705792,85.654,69.022,3.78,0.7,-0.506(40),7.552(87),2.7449(39),0.301(75),0.18(27),73.100
484939843948823296,88.131,69.572,2.48,1.0,-0.269(38),4.328(43),1.4949(22),0.274(69),0.18(20),81.230
484948884858228992,88.926,69.590,1.26,1.0,-0.394(65),5.497(99),1.5684(32),0.356(20),0.03(15),58.940
485451327313616512,83.322,69.448,1.02,1.0,0.463(35),5.45(12),1.7074(37),0.356(27),0.02(22),53.290
485477749952343040,80.938,69.256,1.13,1.0,0.022(39),4.26(10),1.6018(26),0.301(27),0.29(12),99.120
485676761555997568,79.437,69.852,0.93,1.0,-0.730(94),5.23(12),1.4774(36),0.4111(99),0.11(13),80.730
485862063625905920,85.427,69.921,1.17,1.0,0.084(33),5.06(12),1.5528(30),0.274(37),-0.01(15),46.730
486282351944595712,87.939,71.567,2.63,1.0,-0.015(42),5.387(87),1.5526(28),0.247(20),-0.07(14),30.360
486293656298626432,89.383,71.574,2.58,0.8,-0.494(33),6.397(61),2.0126(30),0.274(42),0.21(14),93.080
487070323826538624,57.812,63.137,1.30,1.0,0.413(48),5.824(72),2.1548(45),1.014(97),-0.05(15),33.110
487701443500839552,54.666,63.413,2.47,1.0,0.335(31),5.180(41),1.9445(34),0.60(13),0.26(23),87.920
487898977636291584,50.542,63.662,7.45,0.8,-0.581(17),6.113(19),1.9249(27),0.000(0),0.10(19),63.560
488072563034562304,52.981,64.779,2.89,0.8,0.541(51),6.502(75),2.3807(31),1.07(12),-0.11(17),21.810
489234815544084864,63.758,65.494,4.25,1.1,0.030(36),4.240(58),1.2441(31),0.024(24),0.05(11),69.900
489252407729640832,64.926,65.674,1.04,1.1,0.395(62),5.665(95),2.6706(57),1.589(86),0.45(21),98.770
489368578005314688,65.501,66.108,1.71,0.7,-0.306(52),8.009(77),3.521(14),1.40(14),0.52(28),98.010
489535154017242752,64.227,66.481,1.57,1.0,0.185(41),6.004(70),2.5957(48),1.40(20),0.36(27),93.680
490041857077985536,60.996,66.994,3.50,0.9,0.290(29),5.643(56),1.8018(23),0.17(11),-0.02(16),44.050
490222451863862784,59.608,67.105,1.78,1.0,0.467(49),5.929(63),2.6028(35),0.90(30),0.56(33),98.640
491205891997853312,48.759,64.765,1.26,0.9,0.719(67),6.767(74),2.6540(69),1.47(22),0.13(29),69.240
493428765209378432,55.490,67.390,6.31,0.8,-0.076(25),7.189(64),2.5969(40),0.000(0),0.27(23),89.030
493831014665999488,60.456,68.955,1.11,0.9,0.691(77),6.98(13),2.863(10),1.24(43),0.33(44),84.540
494099501661661568,59.507,69.630,1.24,0.9,0.712(35),6.059(83),2.5012(52),1.151(70),0.33(22),95.210
494219657667537280,60.677,70.115,2.58,0.7,-0.424(32),7.922(44),3.3077(69),1.07(20),0.41(32),91.970
495370983779392640,59.934,71.918,2.15,0.8,-0.874(37),6.621(46),1.9825(45),0.41(18),0.17(22),82.740
495700115714075776,66.719,67.552,1.29,0.9,0.393(45),6.55(15),2.4137(48),0.904(75),-0.01(18),47.990
495781067256980608,66.910,68.147,0.79,1.3,0.175(83),4.48(12),1.8234(31),0.932(37),0.18(21),80.920
496606628690753792,66.023,68.658,1.51,1.0,0.344(33),5.243(88),2.0226(28),0.77(27),0.25(30),83.670
497272516123369088,76.097,70.912,4.62,0.7,-0.175(28),6.861(88),2.2330(37),0.093(23),0.11(17),73.930
498048157153976960,78.734,71.225,1.61,0.6,-1.202(90),8.34(14),2.940(16),0.301(20),0.49(22),98.470
498976694723496320,81.980,72.479,2.72,1.2,-0.500(63),3.751(77),1.1752(26),0.219(37),0.22(12),97.330
499283011789879552,79.690,73.206,1.34,0.9,-0.204(23),5.280(71),1.9414(37),0.274(27),0.43(12),99.940
499797102195386496,88.733,74.422,1.24,1.0,0.207(35),4.380(60),1.6630(31),0.521(37),0.15(10),94.110
499880596359536896,89.742,75.053,2.01,0.9,-0.423(34),5.397(97),1.7865(33),0.438(27),0.27(13),97.710
500084590127752960,68.589,70.758,2.96,0.9,-0.346(19),5.938(89),2.0756(30),0.247(92),0.25(24),85.780
500090671801415936,68.558,70.951,1.05,0.9,0.360(36),5.84(13),1.9282(54),0.438(37),-0.08(15),28.820
500762507765256192,68.354,71.936,1.43,0.9,-0.191(37),6.26(13),2.1636(52),0.4111(99),0.23(17),90.860
500919050733395968,72.186,73.039,0.93,1.0,0.304(50),5.083(68),1.7019(40),0.4933(99),-0.03(12),37.760
501512580853259392,65.879,73.280,1.70,0.8,0.366(45),6.261(51),2.0762(45),0.384(65),-0.07(14),29.000
501527596059050624,64.110,73.026,1.29,0.7,-0.375(44),7.23(10),2.875(10),0.603(55),0.41(25),95.960
501539931204873856,63.454,73.190,1.48,0.8,0.051(24),6.413(62),2.4803(54),0.685(27),0.34(21),96.650
501651772153558656,69.727,73.255,1.48,0.8,-0.258(37),6.411(51),2.2014(51),0.363(31),0.26(14),96.790
501934209203118464,69.128,74.009,1.43,0.8,-0.714(64),6.699(59),2.0378(61),0.493(55),0.13(15),81.970
502079241658368256,72.252,74.856,3.04,0.9,-0.373(39),5.423(79),1.6100(30),0.25(11),0.12(17),80.060
502222315609711616,74.928,72.822,1.26,0.7,-0.632(68),7.70(13),2.990(14),0.329(27),0.62(23),99.340
502245370993757312,74.593,73.141,1.75,0.8,-0.267(49),6.60(11),2.0515(47),0.301(37),0.05(19),60.460
502874807040018048,86.123,74.961,1.96,0.7,-0.869(78),7.349(69),2.1939(63),0.274(92),0.10(19),73.620
503075296113582208,82.237,75.203,1.38,1.0,-0.397(85),4.738(53),1.6285(30),0.466(20),0.28(12),98.140
503691160065799296,75.138,75.782,3.90,1.0,-0.140(36),4.187(27),1.3831(27),0.101(40),0.244(98),99.230
503705007039648896,76.443,75.498,2.33,1.0,0.075(41),5.201(57),1.5481(29),0.274(37),-0.06(13),30.480
504465353693583360,30.177,55.179,2.16,0.8,0.080(29),6.205(71),2.0243(39),0.317(60),0.02(15),54.900
504490230143439872,29.349,55.201,1.45,0.8,0.184(37),6.606(69),2.2199(60),0.356(28),-0.01(14),47.960
504612825693407360,30.785,56.161,1.47,0.8,-0.095(47),6.566(61),2.1098(60),0.419(17),0.01(15),52.280
505383789505216768,29.493,58.031,2.53,0.7,-1.440(37),7.541(53),3.0409(66),0.870(70),0.37(24),95.670
505595101892928384,27.301,56.751,2.77,0.7,-0.814(52),8.026(74),2.8128(61),0.082(23),0.40(19),98.240
506079917803295232,25.486,58.507,1.42,1.0,-0.480(44),5.062(45),1.7632(21),0.713(63),0.25(11),98.830
506096891512418944,28.414,57.567,1.55,1.0,0.291(37),5.439(84),1.7319(31),0.356(27),-0.08(13),27.680
507644621623440768,33.558,60.567,3.11,0.8,0.114(22),7.312(42),2.6469(38),1.405(79),-0.13(15),17.930
507687094562968960,34.571,61.199,4.45,0.7,-0.778(20),7.917(25),3.1362(43),0.256(72),0.38(25),96.280
507708019643430400,33.768,61.417,2.07,0.9,-0.189(20),6.64(20),2.4749(43),1.25(13),0.14(21),77.580
508012103330489216,29.648,60.379,1.14,0.9,0.411(41),6.55(11),2.5602(54),1.325(76),-0.00(16),50.180
508589346935153408,31.114,62.231,1.44,0.9,0.113(39),6.149(79),2.3291(42),1.343(85),0.07(22),60.430
509204897342688128,22.944,58.631,3.17,1.0,-0.639(51),4.632(90),1.5295(21),0.47(10),0.28(14),98.900
509631924476800768,25.969,60.075,1.84,0.9,0.350(22),6.268(39),2.2032(31),0.50(37),0.01(36),53.520
509900548912977152,24.491,60.769,2.45,0.9,0.146(17),6.466(32),2.2955(34),0.505(56),0.10(12),81.110
510192056932160000,21.488,59.997,1.65,0.7,-0.398(73),8.69(13),3.544(21),0.822(55),0.29(28),85.620
510293486882816768,21.165,60.830,1.61,0.8,0.217(34),6.54(11),2.2141(51),0.795(55),-0.12(16),22.540
513410735478322944,35.936,60.494,5.79,0.4,0.31(27),11.876(87),4.265(32),0.000(0),0.15(20),77.160
514762211374703488,33.273,63.464,1.40,1.3,-0.077(48),4.55(11),1.8624(28),0.855(45),0.27(12),98.740
514848179436214656,31.502,63.308,1.05,1.0,-0.077(48),6.15(11),2.1727(53),0.932(28),0.08(16),69.400
515065882742739968,32.095,64.335,1.45,1.0,-0.018(54),6.200(58),2.1345(43),0.865(44),0.01(15),53.750
515111134514498560,35.358,63.832,1.61,0.7,-0.020(57),8.02(11),3.050(12),0.95(36),0.10(42),62.740
515249329379845632,36.340,64.457,1.42,0.9,-0.039(47),6.43(12),2.7796(52),1.532(80),0.36(23),95.270
515495242031469568,33.324,65.191,1.44,0.9,0.509(93),7.095(83),2.7098(76),1.014(72),0.20(24),78.930
516129144843999232,40.721,65.617,1.75,1.0,0.271(42),5.693(63),2.3929(30),1.84(17),0.05(25),59.980
516148558093615232,40.378,65.853,1.85,0.9,-0.097(42),6.26(10),2.4463(40),1.13(11),0.25(19),92.750
516306127551819776,41.949,65.648,1.65,1.0,0.295(30),6.002(81),2.6141(44),1.48(12),0.34(23),94.450
516458860886971776,42.464,66.426,1.68,1.0,0.116(22),6.438(77),2.7534(45),1.62(19),0.30(26),89.130
517249444107905664,37.280,67.037,2.00,0.9,0.443(58),6.856(46),2.5473(54),0.38(19),0.12(24),72.120
517989071840392192,28.862,63.962,2.97,1.0,-0.364(33),5.512(33),1.6921(23),0.987(75),-0.09(12),18.870
518171865650199680,30.788,65.299,1.10,1.0,0.204(31),5.92(12),2.6161(53),1.261(82),0.45(23),98.670
519549141398861312,24.168,67.276,4.47,0.9,-0.593(31),5.573(69),1.6600(29),0.000(0),0.29(11),99.160
519989805041698432,24.417,68.296,3.76,1.1,-0.225(35),4.676(25),1.3461(26),0.111(97),0.09(14),78.500
520111816472482688,25.953,68.804,3.90,0.8,-0.443(36),5.970(30),1.6273(29),0.08(18),0.02(23),56.960
521060488846887040,34.707,69.459,4.03,0.8,-0.093(17),6.293(55),2.2773(36),0.10(31),0.36(33),91.170
521163357605070080,35.627,69.798,12.12,0.8,0.111(20),6.158(76),1.9538(38),0.000(0),0.04(13),62.140
522177283423838336,30.092,70.756,1.92,1.2,-0.342(40),4.921(49),1.7297(31),0.88(23),0.14(21),84.000
524317551531319040,14.353,64.598,1.40,0.9,-0.159(31),6.618(84),2.7111(72),1.59(33),0.19(35),75.680
524470246209958272,11.836,64.965,3.24,0.9,-0.337(25),6.148(40),2.0784(34),0.39(23),0.12(31),67.050
524479175440033280,11.069,64.916,2.55,1.0,0.030(32),5.128(72),2.0855(35),0.95(12),0.26(15),97.150
524705232459946240,20.321,63.907,2.97,0.8,-0.380(32),7.402(59),2.7723(58),0.58(34),0.37(38),87.940
525519764414703488,18.587,65.914,2.10,0.9,-0.386(46),6.397(53),1.9531(38),0.30(14),0.09(21),68.870
526727543578175488,12.897,68.106,1.46,0.8,0.381(58),7.859(94),3.320(17),1.67(16),0.32(29),89.230
527373472298357760,7.188,65.520,1.80,1.1,-0.670(48),5.100(59),2.0345(36),1.510(85),0.24(13),98.480
528365025627577984,2.547,66.157,2.31,0.7,1.09(17),8.605(93),3.394(17),1.00(13),0.16(31),68.500
528548815868279808,1.291,67.057,1.47,1.0,0.247(32),5.716(42),2.3634(51),1.32(24),0.13(24),78.490
529382039526616960,10.952,68.165,1.65,1.0,-0.603(82),5.89(15),2.5239(52),1.48(17),0.28(26),87.780
529703577957283200,7.769,68.843,3.56,0.7,-0.786(31),7.861(45),2.9613(69),0.71(26),0.16(37),67.130
529794253307478784,10.973,68.651,6.07,0.4,-2.14(28),8.954(65),2.3433(55),0.000(0),-0.85(20),0.060
529810058787752704,10.437,68.507,1.06,1.0,0.006(63),5.945(99),2.7088(69),1.62(15),0.39(24),96.610
529824627316781184,9.985,68.580,1.11,1.0,0.51(11),7.017(99),2.826(13),1.452(97),0.22(24),82.770
531151875287819008,2.567,70.487,0.93,1.1,-0.009(72),5.60(11),2.4147(71),2.20(13),-0.07(23),35.220
531905865386876928,20.301,68.703,1.72,0.9,0.554(78),7.012(76),2.5350(76),1.333(72),-0.03(23),43.350
532390372058394240,20.834,69.850,1.14,1.2,-0.319(75),5.09(13),2.0077(40),1.014(47),0.30(14),97.850
532408032963133056,20.136,70.027,0.97,1.0,0.280(74),6.51(13),2.3047(95),0.999(68),-0.09(18),29.380
533232460525518848,18.131,70.473,1.21,0.8,0.108(87),7.73(15),3.023(17),1.171(48),0.20(26),77.220
534087502614567936,21.309,71.305,1.64,0.9,-0.297(34),6.662(93),2.5040(66),0.650(67),0.39(17),98.910
534667872954294016,25.782,72.608,2.14,0.9,0.035(58),6.496(71),2.1145(49),0.88(14),-0.15(21),21.800
534835788997552896,19.894,71.509,3.15,1.1,-0.43(10),4.245(70),1.4536(29),0.22(19),0.18(25),78.880
535748040048903680,16.933,73.974,1.58,0.7,-0.589(77),7.658(70),2.734(10),0.658(57),0.05(25),54.580
537157957554270336,3.926,71.879,1.38,0.9,-0.018(80),6.273(63),2.2771(62),1.178(99),0.03(18),56.540
537447438350003456,1.093,72.614,0.89,1.1,-0.133(81),4.70(11),1.9696(47),0.850(82),0.37(15),99.250
537570583651707520,0.141,73.165,1.61,1.0,-0.324(47),5.335(30),2.1054(37),0.932(53),0.25(20),88.220
537850581159605632,4.416,73.807,6.00,0.7,0.173(22),6.981(54),2.3727(49),0.000(0),0.04(13),63.970
538003241476580992,0.163,74.134,2.64,0.8,-0.145(60),6.481(65),2.1684(40),0.79(16),0.02(23),54.360
539544962937033600,5.219,75.433,2.20,0.8,0.025(32),7.097(44),2.4889(57),0.611(95),0.05(18),61.470
539586984896878976,4.940,75.999,2.56,0.6,0.92(21),8.684(94),3.474(16),0.548(46),0.27(25),87.240
540082658482092416,7.094,76.581,1.46,0.9,0.478(31),6.404(72),2.2485(59),0.668(68),-0.07(14),28.660
540289121853469312,0.535,77.400,2.32,1.0,-0.178(60),4.400(22),1.6804(37),0.60(11),0.28(14),98.550
540323584671296256,2.633,77.389,1.07,0.9,-0.247(38),5.838(76),2.1180(65),0.740(45),0.27(14),97.440
540539917881144064,45.195,67.330,3.47,0.9,-0.171(64),6.088(39),1.8372(30),1.21(19),-0.36(27),5.660
540608980956223488,47.144,67.618,1.80,0.9,0.014(42),6.75(10),2.6410(51),1.336(91),0.17(24),75.090
540623996161699968,47.790,68.031,6.79,1.0,-0.833(35),4.244(34),1.3056(29),0.000(0),0.13(19),73.860
540634201003732096,46.855,68.095,1.01,1.0,0.343(94),6.501(97),2.8958(86),2.05(11),0.26(22),87.270
540906570648623872,46.252,68.813,3.01,0.9,0.510(37),6.503(43),2.1927(34),0.74(13),-0.00(25),48.100
542088747509712000,41.888,70.356,2.50,1.1,-0.377(62),5.15(14),1.6677(31),0.80(13),0.06(18),67.580
542088923604821760,41.761,70.317,2.62,0.8,0.289(25),6.917(40),2.4454(59),0.79(14),-0.07(20),35.170
542215917198352896,43.841,70.228,1.92,0.6,-0.310(87),9.324(88),3.711(29),0.559(44),0.21(22),83.570
543098653236800256,50.165,71.390,2.76,0.8,0.271(30),7.17(13),2.5974(49),0.78(21),0.11(32),64.930
543120299872273024,52.169,71.252,1.69,0.8,0.369(42),7.44(10),2.6924(83),0.877(30),-0.09(16),28.710
543273475585783424,55.554,71.339,4.24,0.6,-0.447(39),9.011(71),3.2531(79),0.000(0),0.03(20),48.960
543666757150385920,54.716,72.954,1.56,1.0,0.417(34),6.010(77),1.9956(43),0.66(17),-0.16(20),16.350
543864703603637120,49.224,71.573,1.34,0.8,-0.028(58),7.458(91),2.944(12),1.51(10),0.16(25),72.670
544109963416376192,46.307,71.906,4.58,0.6,-1.57(12),9.698(75),3.524(10),0.016(16),0.05(19),53.440
544845227457191424,54.866,74.661,2.01,0.8,0.205(25),6.55(11),2.2897(46),0.438(55),0.05(17),64.190
545821284544739328,40.112,72.225,1.39,0.9,0.286(38),6.519(90),2.1460(58),0.55(11),-0.14(18),21.060
546150072881128448,33.030,71.544,1.54,0.9,0.145(38),5.999(45),2.2822(48),1.07(19),0.09(22),70.560
547265905385376896,43.858,73.055,2.29,1.0,-0.254(42),4.992(59),1.8328(28),0.49(18),0.35(20),97.950
547445430721196672,48.085,74.246,2.38,0.7,-0.224(38),7.331(46),2.3605(51),0.548(30),-0.06(15),35.460
547894345000347904,51.637,74.750,2.65,1.0,0.202(41),5.696(34),1.7809(36),0.386(64),-0.10(13),22.660
548291985954542976,50.409,76.442,5.05,0.9,-0.140(26),5.789(72),1.9017(42),0.000(0),0.25(13),96.930
548375484415607168,41.892,74.679,1.80,0.7,0.429(64),8.517(89),3.464(21),1.89(19),-0.05(25),41.140
548950254119058816,43.919,75.910,1.11,0.9,-0.117(35),5.594(87),2.3737(53),1.069(37),0.38(20),97.880
549579758886535936,61.309,73.831,1.28,1.0,0.292(45),5.196(85),1.7919(39),0.672(43),-0.04(13),36.600
550295472236496768,65.636,74.978,1.28,0.9,0.260(31),5.687(71),1.8666(40),0.466(37),-0.06(12),32.070
550451156211041792,68.254,75.781,0.75,1.2,-0.015(58),4.26(10),1.3960(37),0.411(37),0.05(13),65.680
550975279660584192,55.526,75.695,0.96,1.0,0.116(56),5.623(90),1.8617(55),0.575(27),-0.01(15),46.610
550979127950784640,56.756,75.784,1.37,1.2,-0.774(48),4.336(66),1.4527(31),0.466(55),0.32(11),99.920
551084955945162368,58.202,76.177,1.49,1.0,0.298(41),4.909(91),1.6536(31),0.495(80),-0.03(14),41.930
551298261200212864,67.611,76.638,2.00,0.7,0.092(34),7.176(65),2.4330(61),0.328(48),-0.02(17),45.760
551499265670481792,60.691,76.776,1.94,0.7,-0.430(46),7.392(86),2.7973(73),0.384(55),0.48(20),98.820
551737138139094784,75.307,75.998,2.51,0.7,-0.278(38),7.647(88),3.0241(73),0.301(65),0.50(22),98.980
552024832227837056,74.830,76.959,1.25,1.1,-0.041(39),4.265(54),1.4779(31),0.3837(99),0.156(99),94.310
552723296990132096,90.000,79.052,1.13,1.0,0.134(42),5.290(70),1.5733(40),0.3288(99),-0.11(13),19.070
553483712359821952,80.431,79.261,1.64,0.9,0.040(36),5.983(74),1.8135(43),0.219(27),-0.06(14),33.120
554280549051831552,53.385,76.831,2.63,0.8,0.223(55),6.638(37),2.1507(39),0.466(47),-0.13(14),17.650
554427127695804800,57.175,77.623,3.72,1.2,-0.156(61),3.579(81),1.2838(37),0.15(10),0.26(14),98.550
554967572021565440,63.654,78.759,0.88,0.9,0.125(49),5.77(12),1.7725(61),0.411(47),-0.11(17),25.380
554991658198053632,64.822,79.195,0.76,1.0,0.208(41),4.959(96),1.6286(49),0.329(27),0.03(14),57.210
555172149902053888,49.136,77.760,2.34,0.6,-0.322(89),9.521(94),3.763(28),0.610(85),0.27(21),91.540
555552065529474432,51.973,79.155,0.75,0.9,-0.132(56),5.45(13),1.7903(65),0.411(27),0.14(17),79.470
555567699210357632,49.059,78.893,1.97,0.9,-0.248(20),5.603(61),2.0578(39),0.438(65),0.40(13),99.880
556119173011837952,61.075,80.697,1.82,0.7,-0.563(72),7.906(77),2.707(11),0.219(27),-0.05(25),37.820
556651542797508352,72.632,80.432,1.25,0.8,-0.208(41),6.39(13),2.1336(69),0.247(27),0.21(19),87.230
557359422127975040,67.335,80.327,5.21,1.0,-0.51(11),4.159(30),1.2901(39),0.000(0),0.14(19),75.840
558322250715364992,84.344,83.130,1.43,0.7,-0.286(50),6.855(83),2.3173(88),0.301(27),0.21(18),87.440
559070193501006848,32.434,74.709,1.19,1.1,-0.654(64),4.69(10),1.8952(34),1.40(16),0.24(18),96.000
559883488509258752,20.692,75.139,2.25,1.0,-0.074(59),4.72(11),1.9458(36),0.822(42),0.33(13),99.310
560230178268385792,24.211,76.137,2.75,0.8,-0.362(23),7.138(38),2.7666(56),0.71(13),0.31(26),89.540
561753585988699776,40.369,79.365,2.95,0.8,-0.094(35),6.741(43),2.0823(39),0.307(33),-0.07(14),30.570
561807565137470848,37.930,79.254,0.79,1.2,-0.088(56),4.90(13),1.5763(46),0.466(27),0.02(21),54.940
561826080739041920,29.754,76.970,6.59,0.7,0.307(26),7.05(11),2.2960(49),0.000(0),0.04(26),53.410
562216480383330176,24.815,78.487,2.13,0.7,-0.462(50),8.061(77),3.391(12),1.07(13),0.43(29),95.160
562404531232205056,33.910,78.818,5.58,0.7,-0.518(25),7.989(21),3.2037(63),0.000(0),0.43(21),100.000
562517196814132608,31.780,79.461,0.55,1.2,0.081(59),4.31(13),1.6690(53),0.6577(99),0.16(12),89.840
563439618350712320,13.475,77.751,1.45,0.9,-0.038(35),5.991(88),2.1277(51),0.850(29),0.10(14),75.520
565176949801367168,2.725,80.789,1.11,0.9,-0.043(42),5.383(87),1.9346(49),0.466(37),0.25(14),95.780
565417124372445056,21.596,79.625,1.60,1.0,0.266(44),4.925(78),1.7465(41),0.845(32),0.03(20),58.360
565687294995003904,18.648,80.616,0.98,1.0,-0.140(62),5.195(78),1.8774(45),0.575(15),0.26(14),96.490
565713099158421888,14.803,80.369,3.91,0.8,-0.227(30),7.062(64),2.5124(56),0.063(42),0.32(18),96.240
565797383597184128,24.202,80.356,1.52,1.0,0.115(39),5.503(63),1.7117(37),0.371(48),-0.05(14),33.710
566232511026308480,23.435,81.892,1.66,1.0,0.232(46),5.620(32),1.7315(38),0.301(82),0.00(22),49.270
566317830553571712,17.690,82.388,0.95,1.0,-0.150(80),4.58(10),1.7915(43),0.713(37),0.29(14),97.750
566351881054440320,10.813,80.136,2.81,0.8,-0.585(24),6.262(39),2.0186(43),0.301(47),0.30(12),99.270
566645622457881984,6.669,80.948,5.21,1.0,-0.401(62),3.935(32),1.2872(39),0.000(27),0.35(10),99.880
567738949332900864,42.271,79.221,0.85,1.1,-0.76(14),5.375(91),1.5516(53),0.575(27),0.07(14),73.990
567843574735998208,42.417,79.952,1.83,0.9,-0.059(16),6.448(66),2.3914(52),0.603(65),0.27(14),97.320
568053306578668928,53.233,80.240,2.69,0.9,-0.580(46),5.729(85),1.5289(34),0.19(11),0.04(18),61.230
568094057228197120,50.378,80.368,1.16,0.9,0.112(50),5.363(63),1.8095(46),0.575(27),0.08(20),61.930
568569252409970944,53.032,82.423,0.90,1.0,-0.269(60),5.339(72),1.5645(49),0.356(45),0.03(15),59.000
569379558119837056,46.212,82.823,3.96,0.7,0.403(34),7.760(73),2.7255(58),0.005(22),0.09(25),59.120
569797235100026880,58.762,81.980,1.24,0.9,-0.091(45),4.882(49),1.6784(35),0.4659(99),0.18(11),94.080
570490271022115840,82.809,84.117,2.36,0.9,-0.153(21),6.209(38),2.1128(42),0.219(75),0.19(23),79.380
570632623418939392,72.028,84.162,0.89,1.0,-0.766(35),4.623(81),1.5047(42),0.219(55),0.40(10),99.980
571231376219501184,53.467,84.594,0.92,1.1,0.034(49),5.010(90),1.4926(40),0.301(20),-0.04(14),39.510
572238391431479552,30.018,83.378,1.32,1.0,-0.099(46),5.320(59),1.6718(42),0.4659(99),0.04(12),61.240
572557559041482624,38.279,83.171,2.13,1.0,0.002(50),4.355(51),1.6509(31),0.630(37),0.18(11),95.990
573509701752883712,9.898,84.266,3.69,0.8,-0.628(38),6.56(11),2.3501(43),0.082(84),0.31(26),89.250
574181743873821568,5.194,86.618,0.92,0.9,0.011(63),6.56(12),2.146(11),0.384(55),0.00(20),51.240
574429168350064384,50.266,85.479,2.04,0.8,-0.235(40),6.682(70),2.0440(51),0.301(37),-0.01(16),48.450
574677207004361600,51.661,86.304,2.31,1.0,0.315(38),5.100(25),1.8251(34),0.795(30),0.09(19),67.040
574861791815824512,55.782,86.277,2.82,0.6,-0.05(10),9.354(39),4.249(27),0.905(47),0.64(22),100.000
575118974457894784,65.514,87.310,1.87,0.9,-0.233(46),5.38(11),1.8632(36),0.713(20),0.17(14),88.430
575958966980808576,49.503,87.933,3.17,0.8,0.159(24),6.462(41),2.0291(44),0.053(27),-0.05(12),31.900
576154302094151808,77.706,88.813,0.94,0.8,0.120(39),6.57(13),2.592(11),1.041(47),0.22(17),90.420
576341356510364928,39.697,88.923,1.15,1.2,-0.408(88),4.174(91),1.6639(38),0.767(37),0.32(14),99.030
576397706481154176,29.146,89.176,6.51,0.7,-0.056(36),8.062(14),2.9455(73),0.000(0),0.11(11),84.950
576850636550801536,134.438,1.334,0.85,1.0,-0.642(51),4.286(93),1.3437(31),0.137(27),0.33(11),99.760
576995836509787904,135.076,2.015,1.87,0.7,-0.385(64),8.21(12),3.202(15),0.110(44),0.31(27),89.970
577733265213934464,134.139,1.946,1.64,0.7,-0.010(43),7.31(11),2.4737(63),0.110(27),0.03(21),56.260
578090572133180800,133.478,2.946,1.00,1.0,-0.354(67),4.09(11),1.3118(28),0.1096(99),0.27(12),97.740
579613022076108800,138.814,4.808,1.28,0.9,-0.463(56),5.44(13),1.6550(55),0.164(0),0.23(16),91.730
580084025369502336,136.687,5.019,2.78,0.8,-0.461(37),6.289(73),1.9653(47),0.0548(99),0.25(14),94.910
580233077914694912,135.765,5.026,2.86,0.6,-0.471(57),8.757(81),3.132(13),0.082(27),0.17(19),81.360
580257026652307072,135.673,5.236,2.90,0.9,-0.616(71),5.16(10),1.2024(30),0.137(65),-0.08(15),30.490
581285722859608576,131.732,3.396,5.96,0.9,-0.279(29),5.72(11),1.7365(35),0.000(0),0.18(15),88.390
581808334479847808,134.297,5.333,1.75,1.0,-0.056(46),4.920(63),1.4433(27),0.110(15),0.04(13),64.100
581949548711220352,133.602,4.799,1.24,0.8,0.149(45),6.235(95),1.9313(57),0.137(37),-0.07(16),33.550
582621109795427200,130.880,5.528,0.90,1.0,-0.527(52),3.99(13),1.3678(29),0.137(55),0.39(13),99.850
582717905474154496,132.642,5.542,1.85,0.7,-0.47(10),7.57(17),2.2772(74),0.164(47),-0.09(28),40.300
584268251228975360,136.710,7.938,1.34,0.8,-0.346(48),6.24(14),1.9893(60),0.137(55),0.22(20),86.700
585328077358860672,135.033,8.461,5.62,0.7,-0.826(36),7.600(42),2.7937(59),0.000(0),0.24(23),88.140
589329406330956800,142.206,10.337,2.51,0.8,-0.782(58),6.617(61),2.1572(42),0.027(47),0.10(23),64.120
589747839224839168,142.885,10.789,1.57,0.7,-0.144(58),7.28(11),2.3933(72),0.000(37),0.04(23),57.860
590257630367235968,137.036,7.893,1.48,0.8,0.316(60),6.66(15),2.0183(78),0.219(57),-0.24(20),10.840
595287316244278784,131.647,7.327,1.24,0.9,-0.033(46),5.701(85),1.6430(40),0.082(27),-0.04(15),39.620
597820900272612352,133.722,10.369,1.52,1.1,-1.065(41),4.122(54),1.2290(21),0.110(22),0.04(19),58.440
600422344785490944,124.834,9.389,1.94,0.9,-0.042(31),5.88(12),2.0524(50),0.0000(99),0.32(16),97.530
601018761123392128,126.161,11.042,1.77,0.8,-0.016(38),6.48(36),2.2095(79),0.110(55),0.17(29),73.650
603163938372199296,129.728,13.459,1.93,0.9,0.244(32),5.23(11),1.5393(40),0.1918(99),-0.01(22),47.010
603393156483280640,129.949,13.953,2.16,0.8,0.119(33),5.91(12),1.6479(36),0.082(27),-0.19(16),11.400
603535508878460544,135.148,10.098,4.10,1.1,0.203(33),4.035(94),1.2441(31),0.082(92),0.01(13),57.070
607358613887311616,135.919,14.963,3.59,0.7,0.237(28),6.98(13),2.3913(46),0.137(37),0.01(19),52.820
607500416527666816,137.469,15.003,1.25,0.9,0.338(35),5.58(11),1.6172(44),0.0822(99),-0.02(22),44.620
607506704359780608,137.570,15.042,0.96,1.0,-0.321(91),4.03(26),1.3341(31),0.0822(99),0.30(17),95.470
608090029638100864,131.913,12.859,2.01,1.1,-0.603(64),4.526(62),1.1732(27),0.082(37),0.10(11),83.810
608550411476935168,133.555,13.336,1.03,1.1,-0.638(91),3.81(11),1.2875(26),0.137(55),0.39(14),99.730
609555128882825984,130.686,14.789,1.36,0.9,-0.107(50),5.638(71),1.6012(33),0.0274(99),-0.01(15),46.400
611041256286259584,136.874,17.113,1.18,1.0,-0.311(25),4.56(19),1.6046(33),0.027(20),0.45(14),99.670
611285828903700224,136.744,17.673,1.30,0.8,0.398(31),6.23(14),2.0067(74),0.110(37),-0.07(17),34.350
611815003235123584,133.727,17.391,4.08,0.7,-0.559(25),7.669(35),2.8387(44),0.000(40),0.25(24),87.640
612714055853340032,146.702,10.765,1.07,1.1,-0.362(69),4.65(11),1.2397(38),0.027(37),0.08(14),73.170
613025599896017152,146.252,11.663,11.03,0.5,-0.88(13),10.162(68),3.7123(67),0.000(0),0.10(19),64.670
613701795252050176,144.727,11.475,0.89,1.0,-1.206(59),4.30(15),1.2615(35),0.082(55),0.39(13),99.900
616947660951467264,148.602,16.401,1.65,1.1,-0.380(74),3.870(92),1.2641(36),0.000(0),0.33(12),99.270
619152628442144640,143.889,16.280,2.01,0.9,0.189(32),5.608(88),1.6456(33),0.000(0),-0.08(14),27.020
620235471301137792,147.616,17.122,1.24,0.8,-0.445(82),5.91(16),1.7669(57),0.027(67),0.19(21),82.900
624133828432520576,153.649,18.425,1.87,0.9,-0.189(82),5.93(18),1.6592(50),0.027(27),-0.03(21),44.830
624974366417022080,153.068,19.010,3.35,0.9,-0.890(44),5.123(67),1.4902(35),0.000(27),0.357(97),99.920
630671387132572928,141.318,15.450,4.80,0.7,-0.450(30),7.087(59),2.5813(67),0.000(27),0.31(23),93.120
630708736168090368,141.740,15.815,2.73,0.8,0.183(31),6.141(68),1.8607(48),0.000(20),-0.08(13),28.690
632698332523019520,140.532,18.878,1.08,1.0,-0.238(42),4.163(47),1.2992(33),0.027(27),0.23(10),98.760
633615398234879616,144.201,19.205,1.60,1.2,-1.675(83),4.179(78),0.9800(25),0.027(47),0.22(11),99.120
634969549884105216,142.953,21.562,5.52,0.7,-0.465(30),7.088(27),2.1479(40),0.055(55),0.07(16),68.930
636233713378308352,136.101,18.997,2.44,0.8,0.160(29),6.29(11),1.9348(41),0.0000(99),-0.06(16),36.090
641987182848471680,149.658,23.380,1.34,1.0,-0.241(57),3.963(96),1.3221(37),0.137(75),0.25(13),97.640
642071089329512576,148.338,23.024,2.56,0.7,0.311(32),6.998(88),2.3292(52),0.000(0),-0.05(16),36.820
642242819301705600,149.140,23.941,2.44,0.8,-0.105(70),6.136(58),1.7837(42),0.027(27),-0.03(16),43.010
644786878754589824,145.871,24.824,3.60,0.9,0.294(23),5.540(93),1.6434(33),0.000(0),-0.09(13),23.040
646385744755529088,146.346,25.595,2.02,1.0,-0.64(12),4.24(22),1.3185(27),0.000(0),0.36(17),97.740
650361303926256128,124.568,12.906,3.26,0.8,0.159(38),5.970(53),1.6920(50),0.027(45),-0.17(14),9.780
651161576591149440,125.765,13.333,1.56,0.8,0.243(40),6.44(16),2.1290(67),0.110(37),0.01(20),52.800
652405296042914688,124.970,15.176,4.43,0.9,-0.718(43),5.147(65),1.5746(46),0.000(20),0.39(10),99.940
653171788788458368,121.805,12.825,3.49,0.9,0.223(32),5.43(11),1.5365(44),0.035(37),-0.14(15),16.870
653444162731439232,120.941,13.256,0.89,1.0,-0.010(60),4.64(13),1.3605(55),0.082(37),0.04(15),61.230
654295322169567488,120.254,14.037,4.68,0.8,-0.598(52),6.155(46),1.6739(44),0.000(27),0.08(13),75.530
656690745689659008,121.838,16.552,2.14,0.9,-0.843(46),5.377(66),1.4951(44),0.055(27),0.25(11),98.580
657108800626900992,124.415,17.768,1.12,1.1,-0.159(66),4.56(11),1.1834(36),0.164(37),-0.08(15),29.160
657173534373753216,124.782,18.498,1.76,0.7,-0.025(51),6.82(12),2.1680(74),0.164(55),-0.02(21),45.880
657259051465475328,123.152,17.930,2.64,0.6,-0.254(82),8.92(11),3.444(21),0.192(27),0.21(23),83.230
658369287627546368,131.431,17.516,1.61,0.7,-0.017(54),7.26(14),2.3669(77),0.0000(99),-0.03(23),45.550
660962829399608832,130.968,18.872,3.93,1.0,0.238(29),4.572(93),1.3924(24),0.000(42),0.02(13),55.500
661148268907314432,131.154,19.711,5.36,1.1,-0.177(40),4.124(56),1.2084(31),0.000(62),0.14(12),89.720
661344600452915200,130.567,19.731,2.27,1.0,0.294(29),4.07(11),1.4143(25),0.055(55),0.15(12),89.280
661612915649121280,132.754,20.281,1.04,1.0,-0.868(60),4.90(14),1.3657(36),0.027(27),0.28(13),97.760
661846149553378560,131.126,20.842,1.31,0.9,-0.462(63),5.43(12),1.7026(37),0.000(20),0.33(16),97.380
666365795178829824,128.888,23.524,2.24,0.8,0.242(26),6.062(96),1.8611(48),0.110(27),-0.10(14),25.370
667502277885517824,118.648,17.230,1.60,0.9,0.131(38),5.687(98),1.6171(51),0.110(37),-0.15(15),16.690
667909784382388352,117.345,17.087,0.86,1.0,-0.718(69),4.24(13),1.3919(45),0.0274(99),0.20(21),82.110
668551830453891968,117.837,18.184,2.34,0.7,0.336(25),6.675(61),2.2621(75),0.055(47),0.18(23),75.900
669224628490664320,120.739,18.391,2.11,0.9,0.118(31),5.694(92),1.8548(60),0.027(27),0.12(14),79.890
670582868947921664,121.020,20.282,1.46,1.0,-0.193(44),3.955(63),1.3797(35),0.082(27),0.32(10),99.800
670585720806210048,120.967,20.298,0.94,1.0,-0.350(65),3.936(82),1.3674(42),0.082(27),0.37(12),99.830
672105795632048512,116.537,20.108,1.59,0.7,-0.180(64),6.83(14),2.1307(93),0.136(26),0.01(22),52.900
675364473218864256,117.434,23.383,1.48,0.8,-0.137(54),6.312(84),1.8769(69),0.164(27),-0.03(17),42.940
675945702552494976,122.832,20.960,6.94,0.8,0.317(24),6.47(12),1.9681(61),0.000(0),-0.17(16),15.490
678085695778294784,126.063,23.004,3.22,0.5,-1.41(12),9.63(11),3.092(14),0.055(27),-0.37(21),5.840
679026018737448832,125.283,24.115,2.85,1.0,-0.398(18),4.864(42),1.6048(42),0.055(37),0.387(94),99.990
680160749097524608,121.245,22.978,2.96,1.0,-0.390(48),4.428(66),1.5439(43),0.110(37),0.42(11),99.980
684416992968145664,123.945,28.914,1.60,1.1,-0.243(51),4.729(65),1.2840(45),0.110(65),0.02(14),59.740
684815772091563136,135.414,21.024,2.86,0.9,0.264(35),5.370(67),1.5648(49),0.055(37),-0.11(13),18.480
686978305304652672,138.934,23.149,2.23,1.1,-0.447(62),3.91(18),1.1867(28),0.110(37),0.21(14),93.870
687414399103917440,139.724,24.081,2.12,0.8,0.997(47),6.56(13),2.0481(59),0.027(92),0.02(27),51.490
689413173804883072,131.334,23.274,5.02,0.9,0.199(26),5.760(83),1.6367(31),0.0000(99),-0.15(13),12.640
689879298015199104,134.107,24.888,1.09,1.3,-0.910(84),3.710(77),0.8713(29),0.0000(99),0.14(12),88.660
690135965260821632,133.294,25.415,1.91,0.8,0.028(56),6.00(11),1.7129(46),0.055(37),-0.11(18),26.370
690177506185570176,130.820,23.402,2.60,0.9,0.507(28),5.405(50),1.7071(31),0.027(27),0.15(20),73.100
691389339797157248,134.861,25.392,1.55,0.7,-0.180(49),6.94(13),2.4680(65),0.164(65),0.29(23),89.720
692788708862316288,132.568,27.237,1.53,0.9,-0.816(57),5.554(91),1.3317(36),0.137(27),-0.32(22),8.340
692995928147102592,134.931,27.388,3.44,1.0,0.190(32),4.979(84),1.4299(25),0.110(27),-0.01(21),47.170
693339426748886784,134.615,28.778,2.43,0.7,-0.097(41),7.02(11),2.2445(49),0.055(20),0.00(20),51.950
700677223754540032,139.769,31.441,1.47,0.9,-0.147(70),5.44(15),1.4384(41),0.082(27),-0.10(18),30.170
701978598846122880,139.272,33.912,4.65,0.9,0.064(36),5.178(87),1.4117(36),0.000(0),-0.10(14),22.940
702446681561604352,140.460,34.699,1.81,1.0,0.058(36),4.491(79),1.4454(40),0.000(20),0.17(12),92.050
704217032721316608,128.004,28.087,2.81,0.7,-0.337(41),7.48(16),2.6382(66),0.164(20),0.26(25),84.440
705421788227706112,134.084,29.239,1.92,0.7,-0.383(67),6.90(14),2.0735(52),0.027(47),0.04(23),59.690
705738447576061312,132.667,29.929,1.37,0.9,-0.062(44),5.64(24),1.5250(41),0.027(27),-0.11(22),31.350
707120396252839808,126.807,27.905,1.41,0.9,-1.389(54),4.91(16),1.4750(40),0.137(30),0.05(22),57.290
707479111921166848,125.909,29.021,1.13,1.1,-0.741(58),4.15(19),1.2566(43),0.110(55),0.31(14),98.920
707843252132654976,128.425,29.874,4.44,0.9,0.145(19),5.430(99),1.6343(42),0.000(27),-0.00(14),49.100
708227192145313024,125.552,29.060,1.23,1.0,-0.111(86),4.73(14),1.3408(49),0.055(37),0.04(17),61.230
709482147230336768,129.881,31.071,2.21,0.8,-0.647(50),6.013(54),1.9145(35),0.082(27),0.11(21),66.190
709707993789969664,128.797,31.610,0.85,1.2,-0.368(73),3.78(13),1.0861(39),0.2192(99),0.07(13),71.100
709837014608631296,128.977,32.152,2.46,1.1,0.196(33),4.06(10),1.2991(43),0.082(37),0.06(12),73.180
709956620857398400,130.330,31.959,1.24,0.9,-0.588(48),5.49(21),1.6121(38),0.1370(99),-0.02(25),47.060
710128453908659328,131.555,32.904,1.66,1.0,-0.254(64),4.92(13),1.2397(36),0.110(37),-0.08(16),32.050
710536334066375040,127.316,32.074,1.97,0.8,0.349(32),6.003(87),1.8903(51),0.274(37),-0.12(14),17.500
710907560975311104,128.402,33.415,3.51,0.6,-0.514(51),8.210(91),2.8577(88),0.044(44),0.20(21),81.840
711318194208537984,128.605,33.985,3.08,1.2,-0.317(75),3.82(11),1.1270(45),0.0548(99),0.16(13),88.750
713349816819438336,134.558,33.566,0.96,0.9,0.088(21),5.43(14),1.7418(51),0.164(37),0.07(16),68.630
713459321305481856,135.835,34.351,2.77,1.0,-0.380(74),4.34(15),1.4275(28),0.0274(99),0.21(21),82.580
713514743563414656,135.878,34.550,1.23,1.2,-0.541(69),3.52(12),1.1667(32),0.000(0),0.37(13),99.830
714767637063890560,138.039,35.882,0.88,1.0,-0.530(46),4.80(15),1.4172(37),0.027(27),0.27(14),96.550
716234969690526592,132.812,33.931,1.98,1.1,-0.633(82),4.35(12),1.2050(32),0.000(0),0.22(13),95.500
718515356806190208,136.158,37.236,2.06,1.1,-0.655(77),3.73(16),1.2193(27),0.082(37),0.37(15),99.620
720551171304288512,135.125,41.349,5.57,0.9,-0.074(47),5.231(70),1.4032(38),0.004(59),-0.06(15),33.950
720760078512673792,158.505,20.694,3.06,0.8,-0.008(44),6.326(53),1.8685(47),0.000(0),-0.06(14),31.770
722742704136085120,157.839,23.966,0.98,1.1,0.050(50),4.30(17),1.1958(45),0.0000(99),-0.02(15),47.970
723979139321382784,158.692,23.723,1.27,1.0,-0.219(54),5.09(10),1.3747(47),0.0000(99),0.02(15),57.230
724776044732898176,161.286,26.353,2.22,0.6,-0.750(69),8.79(14),3.068(22),0.137(37),-0.10(25),30.510
724882972238781056,159.321,25.957,5.21,0.6,-0.544(42),8.600(80),2.9588(84),0.000(0),0.13(17),76.370
726836319069968000,154.945,25.492,3.91,0.8,0.458(23),6.59(14),1.9819(63),0.000(37),-0.05(26),41.510
727724075925618688,156.671,26.114,1.35,0.8,-0.227(48),5.73(36),1.8080(61),0.000(0),0.22(26),80.720
728348667249429632,158.747,27.779,4.85,0.9,-0.380(56),5.304(78),1.3318(48),0.000(0),-0.03(14),43.600
734244042439001600,161.138,28.355,2.21,0.9,0.086(36),5.471(64),1.5423(49),0.000(0),-0.09(13),24.690
735787340152547584,160.629,30.339,2.43,1.1,-0.136(62),4.23(18),1.2100(38),0.000(0),0.09(15),73.540
735946116503186304,161.058,31.204,1.89,0.8,-0.332(63),5.79(10),1.5176(43),0.0000(99),-0.04(17),40.850
737640502576656384,162.791,32.471,5.03,0.6,-0.218(58),8.716(75),3.280(10),0.000(37),0.18(21),80.300
738156173530009216,162.841,33.867,2.43,0.9,-0.265(42),5.278(33),1.3735(41),0.055(55),-0.04(13),38.760
739222218772522624,153.684,26.856,4.44,0.7,-0.573(38),8.043(33),2.9059(82),0.000(0),0.37(15),99.390
741273288995124224,154.886,28.833,1.59,1.0,0.183(31),4.11(12),1.3711(38),0.027(27),0.15(12),88.600
742728389555112192,155.660,31.409,3.44,0.7,-0.690(56),7.182(53),2.0571(40),0.000(0),0.04(15),63.600
743417302309306112,148.706,28.498,1.11,1.0,-0.879(41),4.536(99),1.3785(30),0.110(37),0.37(11),99.900
743608990994274176,148.435,29.295,0.76,1.0,-0.936(51),4.251(91),1.2814(34),0.164(27),0.34(10),99.960
746115022807859712,154.451,33.020,1.88,0.7,0.180(47),7.671(93),2.576(11),0.000(0),-0.13(18),23.800
746434843252490752,152.986,33.753,1.94,0.9,0.165(28),5.706(99),1.6037(26),0.027(27),-0.16(14),13.420
747174436620510976,151.840,34.140,2.58,0.7,0.171(25),6.23(84),1.5568(35),0.082(47),-0.37(43),20.200
747276583827410944,152.141,34.359,3.95,0.8,0.013(34),6.39(13),1.9168(37),0.000(0),-0.06(18),37.540
747362075151940096,151.677,34.191,6.50,0.5,-0.634(35),9.068(67),3.1804(75),0.000(75),-0.06(22),33.060
748527248239650560,157.928,32.826,3.24,0.8,-0.240(89),5.957(34),1.6790(38),0.000(0),-0.08(20),34.940
750178611625656320,160.178,34.265,1.28,1.0,-0.876(37),4.891(67),1.3670(33),0.000(0),0.299(87),99.890
752157320238800768,154.905,33.501,1.91,0.9,-0.080(47),5.825(83),1.6376(40),0.0000(99),-0.05(15),36.420
752460579289442816,153.684,34.156,1.06,1.0,-0.118(67),5.36(30),1.4463(35),0.0000(99),-0.05(23),42.270
754497974335846912,158.299,36.677,2.35,0.8,0.064(44),6.06(14),1.7773(42),0.000(0),-0.07(18),34.450
754842632575859072,157.719,38.122,2.39,1.0,-0.790(41),5.15(11),1.4086(31),0.000(0),0.24(11),97.510
756891061393347072,167.971,30.834,5.44,0.9,0.256(28),5.43(10),1.5554(39),0.000(0),-0.13(14),17.980
756908889802603776,167.848,31.026,2.48,0.9,0.144(24),5.37(19),1.5301(38),0.000(0),-0.09(17),31.350
757077222455898496,169.213,32.141,1.92,0.7,0.289(41),6.925(97),2.3674(78),0.000(0),0.04(17),58.980
757990637445680384,168.132,33.146,3.28,0.7,0.269(27),6.69(12),1.9871(53),0.000(0),-0.09(25),35.340
760918121514690304,170.375,37.128,2.33,0.6,0.92(21),9.09(14),3.335(32),0.000(0),0.09(22),61.500
766249382814904448,175.496,37.776,4.42,1.0,-0.489(49),3.959(29),1.2846(57),0.000(0),0.369(82),99.990
767786671869455360,174.741,41.180,12.55,1.0,0.114(49),4.620(89),1.2650(55),0.000(0),-0.02(20),46.980
768642435513276544,178.873,41.571,1.65,0.7,0.052(57),7.56(14),2.629(11),0.000(0),0.03(23),54.780
769372644377101312,174.745,41.969,2.48,0.9,0.048(37),5.609(86),1.5055(47),0.000(0),-0.16(14),13.660
770636124971676800,171.169,41.145,1.95,0.7,-0.249(49),7.021(88),2.3727(75),0.000(0),0.22(19),86.780
773510317086630016,174.817,43.939,2.19,0.7,-0.150(63),7.48(15),2.5190(84),0.0000(99),0.06(25),58.740
774454797574988288,178.385,46.946,3.20,1.0,0.128(28),4.664(36),1.3388(17),0.0000(99),-0.017(97),42.960
775066912018534144,162.881,37.618,1.30,0.8,0.054(60),5.875(81),1.7322(58),0.000(0),-0.04(16),40.180
779923145640719360,161.992,41.990,1.53,1.0,-0.77(13),4.02(12),1.2918(23),0.027(27),0.42(14),99.700
780381641989821312,158.946,41.544,3.01,0.8,-0.361(24),6.748(94),2.1583(38),0.000(20),0.05(24),55.140
780762798862741248,158.871,42.646,8.14,0.5,-0.203(88),9.776(57),3.5880(93),0.031(31),0.09(19),62.010
782645128410073984,164.005,44.431,1.11,1.2,-0.350(94),4.04(12),1.0982(30),0.000(0),0.11(14),78.890
784300924201892096,171.976,44.423,3.63,0.8,-0.501(32),6.523(79),2.2697(57),0.000(0),0.27(23),87.780
784956542369665280,170.698,45.145,3.19,0.7,-0.194(33),6.977(35),2.2735(47),0.0000(99),0.12(14),79.300
785780866855608192,173.231,47.278,3.83,0.4,2.67(24),9.65(13),3.319(17),0.000(0),-0.13(21),23.610
786354159088087424,176.222,47.282,1.95,1.1,-0.563(59),3.95(17),1.1577(24),0.000(0),0.26(13),97.320
786383296146238976,175.925,47.394,1.62,0.9,-0.568(55),5.746(97),1.4477(36),0.000(0),0.00(15),52.330
786816366295931904,176.793,48.142,2.52,0.6,-0.975(55),8.262(54),3.3584(87),0.000(27),0.46(22),99.910
786876461476350976,179.172,48.618,1.32,0.7,-0.362(77),6.86(14),2.0385(67),0.000(0),0.02(23),56.030
788522808336764672,168.326,46.777,1.24,1.0,-0.036(52),5.21(12),1.3437(40),0.000(0),-0.13(16),21.120
788587507734102912,169.895,47.008,2.57,0.6,-1.457(89),8.866(61),3.043(12),0.000(0),-0.12(20),23.990
790537285437872896,175.535,49.342,1.29,0.9,0.313(37),5.755(57),1.7544(39),0.000(0),-0.07(12),26.720
790564876307741696,176.161,49.573,5.69,0.7,-0.783(29),7.819(41),2.9622(54),0.000(0),0.29(23),94.410
790871811849614080,176.345,50.734,1.24,1.2,0.037(37),4.07(11),1.0757(28),0.000(27),-0.07(12),28.810
791766573796604416,176.408,51.658,3.31,0.9,0.367(26),5.403(23),1.6543(20),0.000(0),-0.054(76),23.510
792255925189845632,179.684,52.679,1.55,0.8,0.238(28),6.08(13),1.8300(36),0.0000(99),-0.10(16),27.200
792717616992476672,145.981,30.676,1.47,1.0,-0.344(68),3.98(12),1.3452(29),0.000(0),0.37(13),99.640
793381447137478144,148.914,32.670,7.53,1.1,-0.055(39),3.926(75),1.2395(35),0.000(30),0.18(11),94.670
793510875976873216,146.855,32.679,2.50,1.0,-0.670(47),4.89(15),1.4137(27),0.0274(99),0.28(13),97.220
794277342957783424,144.282,33.587,1.82,1.0,0.227(35),5.13(28),1.4559(35),0.000(27),-0.11(21),30.850
794782877788724992,146.702,34.765,1.31,0.9,0.314(29),5.77(26),1.6046(43),0.000(0),-0.23(21),12.660
798611686513828992,141.549,35.857,2.52,0.9,-0.479(21),5.549(88),1.7578(35),0.0000(99),0.15(21),74.170
799184325913199872,142.312,37.055,1.91,1.0,-0.328(28),4.777(51),1.5581(37),0.000(0),0.22(20),85.650
800547475516832384,144.774,37.781,2.64,0.6,-1.292(64),8.118(61),2.6261(85),0.0000(99),-0.20(23),18.940
800617367521681152,144.346,38.101,1.16,0.9,0.329(31),5.48(12),1.6962(50),0.000(20),-0.03(14),41.500
802451421634663040,153.906,38.778,4.07,0.6,-0.382(46),8.960(47),3.4551(94),0.000(0),0.25(19),96.120
802749526730295808,153.102,39.719,1.90,0.7,0.242(51),8.00(22),2.817(13),0.000(27),-0.07(24),37.480
805188896354174464,154.033,41.582,2.15,0.8,0.031(45),6.148(54),1.8740(42),0.000(0),0.00(14),50.460
806438285158186368,148.554,39.849,2.08,0.7,-0.115(58),7.65(12),2.6013(82),0.000(0),0.03(23),53.720
807477083127835264,148.675,41.949,2.21,0.8,-0.255(28),6.56(11),2.2338(52),0.027(65),0.31(19),94.330
809252931846227072,153.791,44.582,2.11,0.8,0.362(19),6.133(96),1.8667(40),0.000(0),-0.13(14),16.920
809741149368202752,151.787,44.897,1.38,0.9,0.289(28),5.81(14),1.6486(47),0.0000(99),-0.19(16),11.880
811943986554770944,140.036,38.481,4.49,0.7,-0.428(38),8.42(11),3.2373(60),0.000(0),0.27(24),89.150
812363003564798336,140.429,39.224,1.40,1.1,-0.180(42),3.991(75),1.2748(25),0.055(47),0.22(11),97.360
813135719719859456,143.680,40.322,10.27,0.4,-1.21(14),11.542(87),4.043(15),0.000(0),0.03(20),51.490
813438635173507456,143.731,41.349,1.77,0.6,-0.574(77),8.51(11),2.939(19),0.000(20),0.17(22),77.530
814656928417497344,144.007,42.859,16.50,0.6,-0.612(19),8.163(21),2.8847(51),0.000(0),0.30(11),99.790
816361583756714624,136.193,40.986,1.88,1.0,-0.321(65),4.969(81),1.4491(38),0.000(0),0.18(14),89.530
816986037641347584,138.495,42.801,3.11,0.9,-0.183(53),5.537(88),1.5059(34),0.027(27),-0.03(16),42.350
817235180104311296,137.131,43.669,1.76,0.8,-0.494(87),6.52(12),1.8756(48),0.027(27),0.07(20),65.500
818516832705286016,142.477,46.186,2.33,0.8,-0.257(40),5.858(91),1.7267(37),0.0000(99),0.11(15),75.750
819821128374315520,147.130,43.147,1.15,0.9,-0.814(47),5.58(10),1.5720(34),0.19(10),0.20(16),91.420
821961740073824128,150.412,45.741,2.60,0.8,-0.443(43),6.244(38),1.6630(34),0.0000(99),-0.03(13),43.740
822850317268663424,151.619,48.248,1.40,0.8,-0.482(42),5.949(72),1.8889(34),0.000(0),0.34(14),99.130
822851107542642432,151.733,48.345,1.67,0.8,0.109(32),6.657(75),2.0407(42),0.000(27),-0.10(16),26.040
823307404867816320,150.493,48.687,1.31,0.9,-0.133(52),5.618(55),1.5825(36),0.0000(99),-0.00(14),49.650
823725906481217024,151.313,49.371,1.08,0.9,0.299(28),5.72(11),1.6400(48),0.000(0),-0.17(15),11.710
824423134291864832,144.951,46.858,1.04,0.9,0.036(20),5.229(95),1.7038(41),0.055(55),0.17(14),88.630
824567616991491456,143.530,47.028,1.50,0.8,-0.028(40),6.493(76),1.9592(53),0.000(0),-0.04(16),40.100
824789443462596224,146.435,47.591,1.02,1.0,-0.312(60),5.171(68),1.4369(36),0.000(0),0.10(14),75.940
824973886538062720,146.961,48.359,2.21,0.8,-0.388(46),6.377(63),1.8338(31),0.000(0),0.06(15),66.380
825066997132825216,145.973,48.264,1.36,1.2,-1.009(83),3.861(72),1.0148(26),0.055(47),-0.08(20),35.620
827396213733068160,150.608,51.335,1.56,0.9,-0.354(64),5.43(11),1.5750(34),0.000(37),0.16(17),82.890
827780115089819008,147.529,51.482,4.66,0.9,-0.289(34),5.156(29),1.3148(25),0.0000(99),-0.03(10),41.170
828132611645659904,149.089,51.896,1.75,1.1,-0.688(82),4.300(74),1.2148(26),0.0000(99),0.26(11),98.310
834253627237080448,159.062,49.103,1.45,0.9,0.192(23),5.58(12),1.6155(44),0.000(0),-0.10(15),24.180
836076853738398336,163.282,50.615,2.53,1.1,-0.096(41),4.495(45),1.2037(32),0.000(0),-0.00(11),51.080
836422035967364608,164.400,51.566,2.00,1.1,-0.191(52),3.803(55),1.2887(20),0.000(0),0.31(10),99.800
837604457643226880,163.682,53.387,1.39,1.2,-0.433(94),3.542(56),1.1777(26),0.000(0),0.34(13),99.610
838033885653034880,167.358,49.716,2.24,1.1,-0.365(65),3.686(61),1.2913(28),0.0000(99),0.40(11),99.970
838944143841974016,168.248,50.758,2.46,0.8,-1.417(80),6.627(71),1.8377(44),0.0000(99),0.25(11),98.200
839138516882156544,167.474,51.275,0.89,1.0,-0.168(39),4.416(84),1.3948(42),0.000(0),0.24(12),97.450
840909933193110784,178.435,54.528,1.39,1.1,-0.312(53),4.676(91),1.2157(28),0.000(0),0.04(13),64.410
842489858387244032,166.641,52.446,2.84,1.0,-0.763(26),4.779(35),1.3855(23),0.027(43),0.313(83),99.970
844354393885308672,171.838,56.987,1.89,0.7,0.140(32),6.845(82),2.2611(50),0.027(92),0.00(20),51.750
844515369259580288,172.617,55.047,0.74,1.0,-0.281(46),4.420(87),1.4112(33),0.000(0),0.30(12),98.910
845176072668207744,179.857,57.404,1.32,0.9,-0.025(53),5.873(61),1.6544(44),0.000(55),-0.08(16),30.770
845511934815121152,178.630,58.335,1.24,0.7,-0.297(82),7.44(11),2.525(12),0.000(0),0.17(24),75.350
845612441345836032,173.539,56.665,2.07,0.8,-0.781(43),5.921(54),1.4696(29),0.000(27),0.03(11),62.230
845903640128418944,172.091,57.126,0.98,0.9,-0.584(52),5.70(11),1.6478(47),0.164(27),0.17(15),87.720
846206521222057088,175.864,58.120,1.66,0.8,0.390(30),6.062(71),1.8431(40),0.000(0),-0.13(12),14.420
849340507318522880,159.459,53.284,1.70,0.9,-0.499(36),5.50(18),1.5231(30),0.000(0),0.14(17),79.890
849401014817819264,161.351,53.631,3.57,0.7,-0.555(34),7.363(58),2.5913(53),0.073(38),0.41(17),98.770
851062853627545216,162.302,56.257,6.75,0.9,-0.410(59),4.815(22),1.4280(54),0.000(37),0.24(11),97.690
854247146677263744,162.547,57.582,2.42,1.0,-0.251(40),4.649(34),1.2727(24),0.000(0),0.086(97),81.700
855112084370684416,158.174,58.714,1.62,0.8,-0.075(41),6.276(88),1.8617(35),0.027(37),-0.03(17),43.510
855420153784898688,158.987,58.386,1.27,0.9,-0.877(48),5.668(81),1.4110(32),0.164(55),0.04(13),63.580
855644591595835392,160.825,59.832,1.07,0.9,-0.232(32),5.25(15),1.6023(35),0.000(0),0.20(16),88.510
859597679495341440,174.676,61.506,1.95,1.2,-0.571(60),3.74(18),1.1021(27),0.164(27),0.19(14),92.740
861731110010185728,163.861,61.054,0.88,0.9,-0.494(78),5.46(11),1.4146(47),0.0000(99),0.04(16),61.590
862117038591747072,169.209,62.143,2.13,0.8,-0.356(33),6.473(82),2.2488(49),0.0000(99),0.42(16),99.240
863043789454863744,176.545,62.549,1.95,0.9,0.486(24),5.86(10),1.7318(39),0.000(30),-0.18(14),8.070
865608537767016320,112.941,21.836,12.46,0.7,0.075(24),7.038(30),2.3137(50),0.000(0),0.07(21),54.780
868471356807004416,113.380,24.981,1.64,0.8,-0.300(72),5.995(66),1.6641(57),0.027(20),0.00(16),52.090
869468545135061632,110.364,23.703,8.94,0.9,-0.405(34),5.25(11),1.6820(60),0.000(0),0.19(22),78.870
869805992124789504,111.700,24.036,2.80,0.8,0.089(40),6.297(63),1.9723(57),0.055(55),-0.01(16),48.850
873921601587503872,118.689,25.928,1.80,0.9,0.057(45),5.397(78),1.5288(45),0.164(27),-0.11(14),21.790
874889721574684544,117.149,26.798,2.56,0.9,-0.501(33),5.749(88),1.6751(50),0.027(47),0.20(14),92.500
877709350424422784,120.583,30.360,0.92,1.0,-0.168(65),4.78(12),1.3476(51),0.192(27),0.01(15),54.130
879935380433735296,115.862,30.583,0.85,1.1,-0.52(17),4.31(14),1.2659(48),0.219(37),0.17(17),85.090
881862068404277248,116.060,32.188,2.01,1.0,0.199(36),4.678(51),1.3377(38),0.0822(99),-0.08(11),23.650
883060119465439616,105.954,25.749,1.58,1.1,-0.298(45),4.657(55),1.2867(42),0.082(46),0.08(12),76.180
883495014969648512,108.824,27.300,2.16,1.0,0.377(31),4.701(95),1.5096(47),0.137(27),-0.01(12),46.280
886109722340832512,108.282,28.994,1.15,1.1,-0.053(58),4.06(12),1.2526(49),0.137(11),0.09(13),77.540
887105914234678144,110.149,31.869,1.23,1.0,0.417(44),4.381(85),1.4441(49),0.164(27),0.00(12),50.210
887491430499750784,103.389,28.029,2.39,0.9,0.065(32),5.83(13),1.6509(47),0.000(63),-0.11(18),26.280
888167320912610560,104.725,30.286,0.94,1.1,-0.804(49),3.99(13),1.3290(42),0.137(27),0.44(12),99.980
890651839234957312,105.891,32.249,1.12,1.0,-0.016(54),4.52(10),1.4275(43),0.2466(99),0.08(13),73.880
891423107985715200,107.624,34.666,2.31,0.8,0.105(29),6.00(16),1.7206(44),0.055(27),-0.07(25),38.900
893961605455283328,112.350,35.509,2.08,0.8,-0.271(59),5.943(88),1.5981(54),0.082(47),-0.07(17),34.980
895051053976195200,116.290,36.563,3.41,0.7,-0.890(44),7.651(55),2.8716(91),0.265(29),0.66(14),99.970
895729040334169472,114.882,36.231,2.91,0.8,0.438(27),5.84(16),1.8436(60),0.274(65),-0.14(17),19.660
901570951770279296,124.446,32.278,1.36,0.9,0.218(37),5.35(19),1.5621(54),0.055(0),-0.09(18),31.370
904867253270348928,127.698,37.438,2.57,0.8,-0.048(30),6.525(38),1.9619(52),0.071(26),-0.06(13),31.250
905593034023768960,119.701,34.067,2.79,0.7,0.243(29),6.98(17),2.2852(70),0.137(25),-0.10(22),34.350
906891312442411520,119.639,36.811,1.23,1.0,-0.380(68),4.700(89),1.3351(44),0.1644(99),0.11(13),80.910
907173307111134592,121.657,37.539,1.47,0.7,0.215(57),7.05(21),2.338(11),0.082(37),-0.05(25),41.980
908041508979733888,125.279,37.377,1.31,1.2,-0.749(54),3.654(89),1.1996(33),0.110(27),0.40(12),99.990
908353697266806400,124.488,38.599,4.55,0.8,-0.272(45),5.85(10),1.7219(44),0.000(0),0.11(16),76.380
909175582208925952,124.015,39.032,0.89,1.0,-0.069(61),4.40(14),1.3680(47),0.027(37),0.16(15),85.350
914712417824127872,126.738,41.061,0.72,1.2,-0.855(73),3.85(13),1.1345(39),0.0822(99),0.32(13),99.490
915576221646915456,125.531,41.776,12.30,0.8,-0.240(31),6.300(53),1.8589(60),0.000(0),-0.04(21),40.430
916185557247094784,126.789,43.772,1.37,0.9,-0.083(42),5.746(94),1.6414(45),0.110(37),-0.05(16),38.340
918535243659491328,127.949,46.592,2.95,1.0,0.136(35),5.029(99),1.3640(36),0.060(50),-0.14(15),16.560
919914379134629760,116.824,37.818,2.19,1.0,0.108(37),5.17(16),1.4967(43),0.164(27),-0.08(17),30.980
921014818475268480,121.026,39.207,2.40,0.6,-0.225(94),8.671(96),3.328(20),0.137(55),0.21(24),82.470
921229463760383232,121.125,40.425,3.29,0.8,0.007(33),6.586(53),2.0740(55),0.192(22),-0.00(21),46.570
921609654265587968,122.475,41.112,4.84,0.7,-0.173(23),6.853(21),2.1494(58),0.000(0),0.05(11),66.140
921943940160449792,121.550,42.101,2.14,1.1,0.105(39),4.06(10),1.2481(37),0.192(37),0.00(11),49.380
922830387050164352,121.341,43.022,1.51,1.0,-0.421(57),4.22(10),1.4050(37),0.164(27),0.33(12),99.410
923040698712748288,119.552,43.398,5.80,0.8,-0.082(25),6.504(49),2.0783(56),0.000(0),0.10(13),77.240
923246002446648576,115.241,38.982,1.26,0.8,-0.246(27),6.16(14),1.9225(78),0.137(27),0.14(18),78.980
925055592426953984,114.553,43.010,1.75,1.0,-0.604(48),4.298(47),1.3406(41),0.0822(99),0.333(85),100.000
927374806046653440,117.456,46.560,1.31,0.9,-0.608(46),5.506(61),1.6713(63),0.219(37),0.26(12),97.720
927688265644748160,115.793,47.478,2.37,1.1,0.117(44),3.97(14),1.4351(42),0.247(30),0.17(12),92.100
928717550262082048,123.441,45.542,2.67,0.9,0.018(50),5.530(52),1.5998(43),0.164(37),-0.07(14),31.200
931192791454932992,123.754,47.194,1.19,1.1,-0.262(80),4.51(10),1.2539(30),0.329(37),-0.03(14),44.130
931488869320571648,122.401,48.002,2.24,0.8,0.157(43),6.25(13),1.8480(56),0.164(37),-0.17(18),16.500
932358548658258944,119.642,46.082,1.87,0.9,-1.491(66),5.45(11),1.5099(42),0.192(37),-0.12(22),31.130
932587659393724800,118.869,46.700,1.33,0.9,-0.222(56),5.21(12),1.7117(49),0.137(37),0.27(16),94.620
933541279571887744,118.330,47.959,1.54,0.9,-0.191(26),5.85(39),1.8278(55),0.247(27),0.10(25),66.650
936935918644763136,102.539,31.332,3.23,0.7,-0.399(36),7.379(81),2.7415(74),0.137(37),0.29(25),88.860
938413829775139968,100.111,33.845,4.56,1.1,-0.966(43),4.076(67),1.2646(53),0.082(93),0.41(13),99.980
941078809738886528,103.448,37.310,3.44,0.7,-0.547(41),7.34(10),2.8148(81),0.137(55),0.38(27),94.020
943864108914056448,100.163,37.108,3.06,1.0,-0.153(51),5.236(87),1.4715(42),0.301(30),-0.06(14),35.540
950562922161570560,103.268,39.908,2.62,0.8,-0.682(71),6.671(84),1.9028(56),0.137(27),0.08(16),71.430
952462878254025856,102.011,44.277,4.89,1.0,-0.028(43),4.55(12),1.3719(43),0.000(25),0.12(14),79.080
952741054696568704,106.232,43.323,4.15,0.7,-0.025(36),7.137(93),2.3052(69),0.247(20),-0.06(18),38.270
954320056472222976,104.304,46.149,4.95,0.7,-0.416(33),7.28(11),2.6234(66),0.006(22),0.42(21),97.290
956396278024660864,93.888,39.460,4.65,0.7,-0.383(26),7.946(95),3.0231(65),0.0000(99),0.28(25),88.750
958502663129104256,96.101,41.700,1.57,0.7,-0.593(61),7.674(94),2.8646(92),0.301(27),0.50(21),98.610
959017135787930624,96.580,43.169,0.98,1.0,0.076(42),4.45(11),1.4535(36),0.301(0),0.07(12),72.360
959592760187343872,92.693,40.096,8.73,0.8,0.140(45),6.230(56),1.7999(44),0.000(0),-0.15(13),12.680
959951926830189952,94.352,41.509,1.84,0.9,0.084(70),5.931(49),1.8180(40),0.204(52),0.01(21),48.700
960388359929227776,93.065,43.139,2.51,1.0,-0.420(34),4.47(18),1.5481(33),0.247(29),0.37(13),99.420
961408161262350080,91.007,44.032,1.98,0.8,-0.279(51),6.48(11),2.1153(63),0.251(72),0.07(25),59.480
963185384368801920,90.573,46.093,1.32,0.8,-0.095(66),6.43(13),1.9346(74),0.11(22),-0.03(30),46.310
967450797993125760,97.412,47.764,2.18,0.8,0.020(49),6.04(18),1.8009(40),0.247(40),-0.09(20),32.650
967723824770066176,99.591,48.584,1.06,1.2,-0.177(72),4.02(25),1.2413(37),0.2192(99),0.09(16),73.820
968960156876528256,95.152,47.588,3.57,1.0,-0.491(26),4.619(45),1.5296(34),0.219(36),0.16(20),77.920
969487235263506432,92.075,47.458,1.24,0.9,-0.198(40),5.11(11),1.6519(42),0.356(57),0.16(15),86.340
969732838672644480,91.346,48.254,1.98,0.8,0.040(25),6.72(14),2.0943(72),0.274(57),-0.11(19),28.030
972051429521617920,90.748,51.682,1.02,1.0,-0.001(46),4.59(13),1.6109(36),0.603(37),0.09(13),77.280
973360849086817152,113.030,43.773,4.15,0.8,-0.089(35),6.424(52),1.9371(47),0.082(35),-0.02(15),43.760
976146530514822656,113.511,49.343,1.91,1.0,-0.106(42),4.70(16),1.7327(39),0.274(37),0.36(15),98.800
976642101021495424,110.870,49.118,0.96,0.9,0.160(38),4.87(16),1.8089(58),0.274(37),0.27(16),95.460
976806959046088320,111.559,48.813,3.61,0.9,-0.373(28),5.535(29),1.6399(51),0.329(37),0.09(11),81.360
977040845785436672,111.190,49.538,6.24,0.9,0.151(19),6.12(11),2.0909(58),0.000(0),0.17(15),87.640
979221035608477952,105.588,49.856,3.12,0.9,-0.471(33),5.740(35),1.7270(30),0.082(32),0.23(11),97.480
982893816761552640,115.296,52.331,3.69,1.0,-0.355(54),4.532(36),1.3844(36),0.146(34),0.21(11),96.740
983921245955098752,112.892,53.284,2.50,0.8,-0.596(36),6.259(38),1.8454(40),0.137(20),0.18(11),93.980
984783194350933248,119.520,54.233,1.92,0.9,-0.012(44),5.503(74),1.5697(35),0.137(27),-0.07(14),31.770
985796325597093888,115.607,54.805,4.26,0.4,1.6(1.9),10.31(11),3.801(28),0.095(46),0.11(20),67.540
986261723956644864,114.747,56.971,2.41,1.1,0.370(30),4.04(14),1.3479(23),0.192(37),-0.00(12),52.120
986719709205781120,109.821,53.055,5.47,0.7,-0.684(27),7.81(11),3.1290(65),0.000(0),0.46(26),98.170
986851856759863808,111.626,52.870,2.10,1.0,-0.270(52),5.106(72),1.4547(32),0.274(27),0.03(13),60.620
986903323351400704,111.652,53.682,2.99,1.0,-0.985(47),4.348(81),1.3692(28),0.192(57),0.40(11),99.980
988173469736683136,109.044,55.848,3.03,0.6,-0.231(89),9.37(12),3.395(18),0.164(55),-0.01(22),43.200
988191371160416256,108.380,55.682,1.90,0.9,-0.402(85),5.54(13),1.5275(40),0.192(27),0.03(18),57.840
988875988946994944,110.757,55.818,1.25,1.0,-0.014(40),4.747(73),1.7308(74),0.274(27),0.31(12),99.410
988927043222199680,109.806,56.236,1.07,1.0,-0.118(47),4.577(71),1.4676(41),0.2192(99),0.16(12),90.800
989008892415365120,111.869,56.599,2.79,1.1,-0.096(47),3.61(13),1.1995(34),0.219(65),0.11(12),84.100
989155574137539712,113.645,56.759,2.65,0.8,0.007(55),6.155(41),1.8181(43),0.1644(99),-0.09(13),25.020
989566276091246592,112.433,57.971,1.98,0.6,0.193(69),8.97(12),3.117(20),0.192(27),-0.23(16),7.500
989892556166737792,109.166,57.421,1.70,0.8,0.039(63),6.44(14),1.7663(57),0.192(33),-0.28(20),7.580
991228565873230848,101.436,50.076,1.88,1.1,-0.281(76),4.12(17),1.2445(34),0.219(27),-0.00(21),50.760
992269906464522240,97.679,50.934,1.38,0.7,-0.176(63),6.88(12),2.386(10),0.301(68),0.21(22),83.540
992617901894452480,99.144,52.615,0.89,1.0,-0.670(55),4.30(22),1.4746(45),0.2192(99),0.43(15),99.710
992909684792167040,98.774,53.038,2.22,0.7,-0.655(47),8.003(61),3.152(13),0.192(22),0.35(24),96.130
993296541087295104,103.149,53.069,1.00,1.0,-0.805(50),4.82(10),1.4631(48),0.137(27),0.34(11),99.730
993458714755920896,101.188,53.313,1.69,1.1,-0.955(49),4.342(82),1.2727(34),0.192(27),0.295(98),99.910
995363863464649344,96.426,52.270,5.03,0.7,0.431(28),7.134(88),2.4215(55),0.051(44),0.11(25),64.780
996667025262168192,91.925,54.643,1.35,1.2,-0.498(75),3.884(95),1.2398(29),0.384(27),0.17(13),92.710
996771272708070144,91.147,54.581,1.35,1.0,-0.286(45),5.30(16),1.8801(43),0.329(27),0.37(16),98.280
996865517175157760,91.240,54.789,2.15,1.1,0.164(35),4.788(30),1.4487(32),0.320(16),-0.076(99),22.900
997424073377504640,91.551,56.416,3.07,0.8,0.298(31),6.355(32),2.1009(47),0.219(20),-0.02(11),40.810
1001369739574454528,99.455,57.765,1.48,0.7,-0.012(54),6.98(13),2.2627(89),0.137(27),-0.01(21),48.840
1001590226014497152,100.643,58.316,4.36,0.8,0.249(41),6.449(54),1.9370(38),0.192(55),-0.20(15),7.460
1002301472598253056,105.986,59.166,4.51,0.6,-0.840(40),8.714(65),2.9851(67),0.000(27),0.25(16),94.590
1002319580180409728,105.318,59.267,1.55,0.8,-0.108(17),6.421(98),2.3801(51),0.164(27),0.41(16),99.240
1003128133544552832,104.247,61.246,1.65,0.9,0.046(40),5.571(63),1.6198(38),0.283(29),-0.08(21),36.150
1004530865566417152,97.107,59.021,3.00,1.0,-0.070(42),4.114(78),1.4073(30),0.219(47),0.20(11),96.330
1005202499668777344,96.074,60.397,1.75,1.0,-0.122(25),4.84(13),1.7410(34),0.247(27),0.29(21),90.930
1005436936164750592,93.887,59.226,2.59,0.9,-0.433(49),5.193(95),1.5846(33),0.301(37),0.18(13),90.210
1005811109417986944,90.325,60.682,11.68,0.6,-1.249(49),8.831(18),3.4541(82),0.000(0),0.30(18),99.960
1006121450872309760,92.609,61.603,1.07,0.9,0.231(45),5.84(16),1.8618(66),0.521(27),-0.12(17),23.330
1006613997721030400,98.330,61.218,1.17,1.1,-0.108(54),4.62(15),1.4244(36),0.3288(99),0.05(14),66.720
1006730820831295616,99.243,61.622,14.30,0.6,-0.657(31),8.350(68),2.9065(62),0.000(0),-0.03(22),36.870
1007735808819943680,94.143,62.669,2.29,0.6,0.129(49),8.67(12),3.296(16),0.301(80),0.05(20),58.000
1008135893613336576,91.482,64.054,1.39,0.8,0.135(28),6.240(64),2.1508(49),0.356(30),0.09(13),77.490
1008472034933141248,93.351,65.119,2.61,1.0,-0.075(17),5.683(79),1.9557(30),0.301(37),0.21(21),82.440
1008950112036595328,135.833,42.809,1.73,1.1,-0.495(81),3.94(17),1.2905(32),0.027(27),0.36(14),99.210
1010006987525261312,133.077,43.924,1.97,0.7,-0.173(61),7.17(13),2.3265(70),0.137(27),0.03(23),57.400
1010981360985547008,135.510,47.502,1.41,0.9,0.451(32),5.56(25),1.5789(44),0.055(20),-0.05(26),43.300
1012098086842231552,140.083,48.887,1.12,0.9,-0.438(29),4.90(10),1.5925(40),0.082(47),0.37(13),99.550
1012306031978693632,136.849,47.875,2.45,0.5,-1.08(10),9.422(88),3.254(16),0.082(37),-0.15(20),20.820
1013511749558847232,132.850,46.687,2.30,1.0,-0.073(48),4.12(12),1.4407(28),0.055(37),0.31(13),98.710
1014108750012408192,133.647,48.215,3.53,1.0,0.094(37),5.08(17),1.3537(31),0.0000(99),-0.13(17),21.760
1016690368954975360,133.485,49.862,2.06,0.8,0.279(40),6.521(78),1.9361(43),0.164(27),-0.11(22),31.560
1019712479742281728,143.554,53.087,1.58,0.8,-0.537(34),5.813(72),1.7403(40),0.027(57),0.03(22),52.080
1019868885271417088,140.886,52.818,1.01,1.0,-0.958(52),5.041(74),1.4073(40),0.027(37),0.30(10),99.640
1021301308404179840,144.130,53.711,2.56,1.0,-0.532(33),5.48(11),1.7403(33),0.000(0),0.16(22),74.690
1021698472619542656,144.123,55.117,1.99,0.8,0.255(29),6.29(11),2.0115(43),0.082(55),-0.04(17),41.670
1022224692012855808,147.887,56.713,2.21,1.0,-0.307(53),5.208(77),1.3911(31),0.027(27),0.03(14),58.350
1022761249391412480,138.521,53.262,2.43,1.1,0.060(37),4.517(82),1.2880(33),0.110(37),-0.03(12),41.890
1022840281085874432,138.314,53.812,1.78,0.7,-0.293(63),6.92(14),2.1383(60),0.082(50),0.04(23),59.230
1026253199537620352,141.499,58.787,3.15,1.0,-0.502(32),4.352(73),1.5052(24),0.110(27),0.26(20),88.640
1026467432506362624,145.358,59.199,2.05,0.7,-0.425(47),8.436(55),3.332(12),0.000(0),0.35(21),99.230
1026998221744875136,129.544,49.435,0.75,1.1,-0.147(70),4.35(13),1.2549(45),0.219(37),0.02(14),56.590
1028513829804043648,128.142,51.502,2.87,0.9,-0.228(15),5.339(41),1.8346(42),0.192(37),0.34(10),99.940
1028887114002082432,126.154,52.908,1.63,1.1,0.242(42),4.81(16),1.3178(36),0.1644(99),-0.19(15),10.640
1029783147259617536,134.029,53.820,1.57,1.0,-0.559(26),4.769(99),1.5776(30),0.110(27),0.42(11),99.980
1032273227562355328,124.098,54.608,1.99,1.0,-0.148(62),4.32(14),1.4988(37),0.164(37),0.29(14),97.590
1033788599399355904,127.640,55.578,5.26,0.7,-0.076(45),7.75(13),2.7081(61),0.000(0),0.06(22),59.090
1037970591876449408,134.892,59.469,1.15,0.9,-0.444(61),5.770(70),1.6266(39),0.219(27),0.05(15),66.210
1039264098586757376,137.296,59.677,2.75,0.9,0.106(34),5.673(95),1.6417(36),0.1644(99),-0.12(14),20.200
1039973004412665600,141.541,62.104,2.75,1.0,-0.110(40),4.810(91),1.3226(21),0.082(27),-0.05(20),41.800
1041180959671154304,131.612,59.844,1.86,1.1,0.100(37),4.828(97),1.4296(28),0.329(30),-0.09(13),26.440
1041396979345990656,132.355,61.080,1.08,1.2,-0.362(85),3.743(98),1.2743(31),0.137(27),0.30(13),98.930
1042890287935118464,133.472,61.656,3.29,0.7,1.91(46),7.119(54),2.3723(45),0.329(27),0.02(23),49.440
1043641288737059072,137.107,63.978,1.91,0.6,0.128(54),8.253(75),3.005(10),0.164(27),-0.01(16),43.500
1044540070773515392,136.252,65.369,0.67,1.1,-0.819(56),4.281(93),1.3926(33),0.247(20),0.38(11),99.970
1045446652469241984,153.610,56.588,3.91,0.7,-0.345(31),7.816(37),2.8392(58),0.0274(99),0.29(16),97.130
1047241158525220096,157.333,58.495,1.37,0.7,0.298(36),6.878(75),2.2493(67),0.027(27),-0.07(15),31.410
1047279916309991808,158.406,59.044,1.36,1.0,-0.227(49),5.090(89),1.3563(26),0.000(0),0.01(14),54.220
1047358806269280640,157.489,59.393,1.39,0.8,-0.463(37),6.792(75),2.3218(56),0.0000(99),0.19(23),77.700
1047677699001258880,158.798,59.396,1.31,0.9,-0.234(33),6.04(11),1.9880(42),0.0000(99),0.28(16),95.270
1048253838798105600,154.933,59.487,4.94,0.7,-0.003(21),6.934(24),2.1518(32),0.000(0),-0.08(10),22.210
1049295596001558400,158.866,62.797,1.27,1.1,0.170(34),4.070(44),1.2585(29),0.027(82),0.05(12),70.800
1049486086391100032,148.714,58.370,1.10,1.3,-0.316(85),3.291(86),1.0261(27),0.110(37),0.14(14),85.680
1050045394212907520,151.801,59.877,0.81,1.0,-0.927(55),4.196(98),1.2786(30),0.027(55),0.40(11),100.000
1050053709269590272,152.048,60.006,2.33,0.6,-2.48(94),9.064(79),3.169(15),0.000(0),-0.07(20),30.850
1050086385380736768,152.623,60.267,1.22,0.8,0.085(62),6.422(87),1.7906(44),0.027(27),-0.23(18),9.790
1050550173128429568,145.520,59.725,1.28,0.9,-0.277(30),5.26(10),1.6646(34),0.0000(99),0.17(21),76.070
1051818734669320320,154.897,62.061,1.11,0.9,0.358(33),4.992(93),1.4964(34),0.055(27),-0.08(12),25.140
1052725934841506176,152.181,62.223,1.93,0.7,-0.067(39),7.108(85),2.3163(56),0.000(0),0.02(19),55.610
1052909862520596608,154.790,63.615,1.46,0.8,-0.566(72),6.718(55),2.0324(53),0.000(0),0.18(16),86.920
1053218584770328448,152.751,64.118,2.76,0.7,0.032(28),6.995(59),2.3649(48),0.055(27),0.08(15),69.900
1053852728101546368,162.501,60.749,1.20,0.8,0.180(41),6.38(10),1.9291(57),0.000(0),-0.11(16),25.260
1054045589312981376,165.371,62.043,1.94,1.0,0.125(27),5.135(71),1.4700(32),0.000(0),-0.05(12),34.020
1054916917918192000,167.240,64.110,1.58,1.0,-0.270(49),5.218(82),1.3374(28),0.000(27),-0.04(14),40.860
1055461725929836544,162.408,63.936,1.70,0.9,-0.586(63),5.827(93),1.6243(34),0.027(55),0.15(16),82.680
1056258390823411584,172.309,64.601,3.72,0.8,-0.209(27),6.80(13),2.2530(46),0.000(0),0.19(20),82.950
1058339182219173504,179.549,69.211,1.06,1.0,-0.479(42),4.780(70),1.4001(41),0.0000(99),0.25(11),98.440
1058677969239705600,161.170,64.962,3.66,0.9,0.346(20),5.602(79),1.6558(34),0.027(27),-0.13(12),13.350
1058875159778407808,162.248,65.799,0.90,1.1,-0.055(54),4.43(10),1.2508(34),0.000(27),0.04(14),63.820
1058923641368980352,164.639,65.345,1.62,0.8,-0.135(18),6.54(29),2.3744(52),0.137(37),0.32(31),85.240
1059396225210265472,167.952,67.366,6.25,0.6,-1.147(49),8.761(46),3.4453(65),0.000(37),0.32(20),98.690
1060507419149236992,167.098,68.745,2.13,0.9,0.219(28),5.608(57),1.6579(38),0.0274(99),-0.08(11),23.190
1061034119578929536,171.979,68.333,2.99,0.5,0.07(18),10.451(83),3.904(36),0.000(0),0.21(20),91.060
1061145445131194240,172.703,69.005,2.94,0.9,0.318(29),5.215(33),1.5217(34),0.0000(99),-0.100(90),13.830
1061408709446139776,178.676,69.556,1.13,0.9,-0.215(57),5.308(95),1.3615(46),0.027(37),-0.08(16),31.360
1062245540874205952,171.494,70.348,3.66,1.0,-0.032(39),4.925(37),1.3012(30),0.16(14),-0.13(18),20.060
1062355148439440512,176.348,70.416,1.93,0.9,0.212(32),5.745(73),1.6591(38),0.192(27),-0.18(13),7.940
1062891675754462976,144.726,61.050,4.20,0.8,0.048(23),6.524(50),2.0492(32),0.164(27),-0.04(13),37.020
1063982631807598336,142.223,62.196,1.61,1.0,-0.327(50),4.277(79),1.4260(22),0.110(55),0.32(12),99.370
1065461990342881664,149.166,64.789,1.28,0.8,-0.734(61),6.611(84),1.8191(58),0.192(27),0.03(15),60.320
1065890559359361280,155.532,66.481,3.17,0.6,-0.713(63),7.770(72),2.4973(53),0.082(37),0.17(20),79.950
1069681709811602944,145.605,67.060,2.47,0.9,0.273(30),5.527(60),1.7314(32),0.329(57),0.03(21),53.250
1069769979979495296,147.981,67.599,1.62,0.7,-0.394(52),7.150(84),2.3248(67),0.356(47),0.12(19),74.050
1069818564649520000,147.752,67.703,2.71,0.7,1.272(38),7.050(46),2.5253(51),0.493(27),0.17(22),75.220
1070303414917687936,151.004,69.240,1.02,1.0,0.094(43),4.72(10),1.4445(34),0.164(27),0.03(14),58.310
1070865505877849088,144.819,69.202,1.00,0.9,-0.288(43),5.99(11),2.1594(60),0.411(37),0.38(16),98.650
1071650110503409280,145.873,70.663,1.45,1.0,0.049(40),4.374(65),1.6146(32),0.493(27),0.18(11),95.750
1073443925068521216,159.166,70.003,2.26,0.9,-0.405(27),5.563(75),1.7895(36),0.164(27),0.13(21),69.910
1073479732211726976,157.090,69.924,1.23,0.8,0.716(40),6.30(13),1.9400(65),0.164(47),-0.01(25),47.480
1075384017631585792,170.037,71.867,1.60,1.0,-1.054(36),4.595(77),1.3390(36),0.055(20),0.368(87),100.000
1076087361476162560,172.785,73.437,1.71,1.0,-0.138(41),4.747(68),1.4613(35),0.356(75),0.06(13),69.640
1076202294800574848,173.881,74.097,6.94,0.5,-1.834(98),9.744(44),3.5569(82),0.000(0),0.08(18),58.400
1076807369793400704,155.929,71.354,1.83,0.8,-0.164(20),6.555(90),2.3628(54),0.3563(99),0.31(15),98.150
1077284763998216576,158.864,72.301,0.75,1.1,-0.035(62),4.41(10),1.3801(41),0.247(37),0.07(14),71.710
1079564670078194816,173.866,75.493,2.93,0.9,0.100(44),5.786(32),1.6290(43),0.274(30),-0.14(20),26.080
1080111196076768512,162.802,75.374,1.56,0.9,0.252(40),5.253(41),1.7040(34),0.274(37),0.01(12),51.110
1081869796205654400,120.419,57.784,1.22,0.9,-0.194(21),5.65(18),1.7823(48),0.164(27),0.16(18),82.370
1084531061022098816,118.281,59.945,1.09,1.0,-0.697(55),4.93(15),1.4257(40),0.164(27),0.23(13),95.230
1086005914135704448,114.793,59.482,2.30,0.6,0.006(69),8.62(11),3.093(15),0.2740(99),-0.08(19),31.840
1086988916186455424,109.480,60.999,2.77,1.0,-0.541(39),4.858(90),1.4739(27),0.164(65),0.26(12),97.770
1088627119792254848,116.862,63.819,0.82,1.1,-0.679(88),4.43(16),1.2473(31),0.164(27),0.19(14),91.500
1090008518714533632,125.509,61.790,4.57,0.9,-0.250(26),5.40(14),1.6250(22),0.0000(99),0.17(16),86.110
1090132626090411008,126.692,62.379,1.99,0.7,0.275(34),7.12(13),2.5420(48),0.192(37),0.07(19),65.370
1090893178897853184,127.976,63.933,2.87,0.8,-0.571(45),6.289(60),1.7605(29),0.192(20),0.05(13),66.010
1091012682068018048,123.249,62.363,1.00,0.9,-0.606(56),5.618(82),1.7242(39),0.164(27),0.29(13),97.600
1091272098094158208,123.718,63.957,1.05,1.0,-0.776(45),4.404(95),1.4267(24),0.110(27),0.43(10),99.990
1091319651970319744,121.685,63.283,5.72,0.9,-0.234(26),5.214(49),1.5307(23),0.000(0),0.14(11),90.400
1091974754743200640,122.746,65.403,1.17,1.1,-0.284(52),4.221(92),1.2741(26),0.164(55),0.15(12),89.620
1093398519220918272,128.528,65.933,7.60,0.7,-0.223(19),7.561(18),2.5314(35),0.000(0),0.06(11),68.960
1093648967353995648,125.482,66.882,6.57,0.7,-0.638(24),7.617(33),2.8372(40),0.000(0),0.28(22),93.400
1093910685481201152,128.412,67.358,1.40,0.9,0.383(29),5.089(55),1.5944(28),0.137(27),-0.05(10),28.960
1094838845095825792,119.459,65.542,1.72,1.2,-0.608(49),3.63(10),1.1794(21),0.219(27),0.29(12),99.540
1094967762832995584,121.541,65.522,2.05,0.7,0.087(42),7.897(69),2.7314(77),0.137(37),-0.09(17),29.850
1095948870802554368,114.561,66.956,1.36,1.1,-0.742(40),4.016(61),1.2042(18),0.137(37),0.288(97),99.920
1096043325723506560,114.487,67.603,0.83,1.0,-0.782(55),4.48(11),1.3660(26),0.137(27),0.33(11),99.780
1097283368679759488,124.263,68.699,3.42,0.7,-0.597(22),7.235(27),2.7052(40),0.192(65),0.32(24),93.310
1097811787096204800,119.852,68.698,2.90,0.8,-0.021(44),6.210(45),1.7692(30),0.1370(99),-0.14(13),14.350
1098014818789961344,120.793,69.880,2.09,1.1,-0.770(64),4.609(55),1.1115(21),0.082(37),0.059(99),74.410
1098489704734299648,123.044,70.780,5.41,0.4,-2.24(34),10.52(11),3.371(10),0.000(0),-0.34(20),6.580
1099040624482468480,107.982,61.600,3.65,1.0,-0.104(35),4.765(40),1.5807(27),0.164(27),0.23(11),98.200
1101162067745007104,109.236,63.990,1.81,1.1,-0.199(36),4.385(39),1.2193(29),0.247(27),-0.012(95),46.300
1101895270202279808,111.290,66.609,3.07,0.6,-0.11(11),9.800(63),3.948(21),0.164(37),0.39(19),99.910
1102922832539009280,104.896,67.464,1.17,0.9,-0.057(21),5.78(16),1.9561(40),0.164(37),0.22(24),80.440
1103062745395812224,105.281,68.174,1.41,0.7,-0.465(40),7.076(84),2.6927(59),0.192(20),0.39(24),96.100
1103324429162798848,103.740,68.731,1.64,0.8,-0.430(38),6.827(50),2.1959(45),0.0548(99),0.23(14),93.880
1103612776085519360,98.275,64.945,1.40,0.9,-0.034(34),5.76(13),1.7893(36),0.2740(99),0.02(16),54.720
1104431156333029120,97.914,67.325,1.61,0.9,0.129(31),5.407(86),1.6567(29),0.411(27),-0.10(13),23.210
1105433876580322176,91.359,67.885,1.34,0.9,0.199(28),5.657(90),1.7711(29),0.356(36),-0.09(14),26.360
1105580283426107648,90.877,68.793,1.22,0.8,0.340(35),6.243(83),1.9931(47),0.373(17),-0.14(13),13.880
1105596157624820352,90.020,68.921,0.95,0.9,0.467(25),5.42(17),1.8408(38),0.356(27),-0.02(15),44.010
1105732806301350400,99.470,67.312,3.74,0.6,-0.713(46),8.66(15),2.9686(65),0.137(37),0.17(22),77.760
1105775171860070528,101.653,67.278,1.40,0.9,-0.053(19),5.27(13),1.6547(27),0.224(50),0.09(15),73.790
1106140450240172160,97.273,68.683,0.80,1.0,-0.065(51),4.93(16),1.5247(30),0.329(0),0.04(16),62.190
1106423780642020864,100.823,69.487,1.59,1.0,-0.928(44),4.692(77),1.4160(26),0.192(37),0.337(96),99.940
1106515727302894080,99.480,69.186,3.55,0.6,-0.784(50),8.069(99),2.7257(47),0.055(91),0.28(23),88.620
1106668696856950912,99.178,70.162,1.25,0.7,1.62(33),7.32(13),2.532(11),0.2740(99),0.09(27),61.220
1107690074438959872,91.179,70.938,4.29,0.7,0.441(22),7.379(86),2.4468(53),0.08(11),0.00(29),47.990
1108990934132905600,111.326,70.541,3.37,1.0,-0.120(32),4.287(29),1.2875(24),0.000(77),0.15(12),91.270
1109149882284124544,106.018,69.299,2.38,1.0,-0.109(33),4.678(76),1.5548(27),0.329(20),0.17(11),93.300
1109284057061077760,106.524,69.968,2.65,0.7,-0.223(30),7.578(67),2.8651(50),0.274(27),0.29(24),90.490
1109292715715142528,106.680,70.127,0.87,1.0,-0.369(79),4.88(12),1.4205(32),0.192(37),0.12(15),80.130
1109330270910049408,105.840,69.156,2.08,0.9,-0.235(57),5.91(11),1.5934(26),0.2192(99),-0.12(17),24.270
1109330305269874688,105.872,69.163,0.75,1.0,-0.404(53),4.68(14),1.3966(34),0.2192(99),0.00(21),52.000
1109588587421874176,109.086,69.818,1.54,1.1,-0.322(59),4.42(12),1.3083(26),0.055(27),0.19(13),92.060
1109794367894958464,108.794,70.755,4.34,0.7,-0.040(22),7.336(26),2.4958(41),0.000(0),0.06(12),67.850
1109902566711892352,107.264,70.873,1.89,0.6,-0.645(83),8.29(15),2.789(11),0.219(47),0.13(26),68.260
1110190982355592064,115.524,70.070,3.06,1.0,0.066(36),4.938(60),1.3827(27),0.137(27),-0.09(12),25.410
1110593369251162624,113.566,71.556,3.65,1.0,-0.315(33),4.757(26),1.2610(22),0.0000(99),0.066(89),78.840
1112213740153272832,108.439,73.931,0.94,1.1,-1.095(50),3.888(82),1.2399(28),0.192(55),0.43(12),100.000
1112472468984978048,101.296,70.219,1.91,0.8,-0.122(18),6.465(57),2.5534(43),0.274(27),0.51(22),99.900
1112739375430942976,99.105,71.171,1.87,1.0,-0.074(56),4.441(61),1.6161(24),0.521(55),0.20(12),95.220
1112819811578309504,99.829,71.241,1.45,0.7,0.031(49),7.660(97),2.703(11),0.438(27),0.06(26),54.670
1113297308861837696,100.358,72.491,0.98,1.0,-0.018(37),4.77(10),1.5393(33),0.2740(99),0.11(13),80.340
1113581910574866176,95.706,71.849,1.60,1.0,0.123(27),5.495(49),1.9100(32),0.599(38),0.07(12),73.000
1113646919200699776,93.733,72.194,3.34,1.0,-0.502(43),4.879(73),1.4449(21),0.63(11),0.03(14),61.150
1114057479417337472,91.084,73.510,1.06,0.8,-0.360(36),6.12(13),2.2537(60),0.438(27),0.45(17),99.460
1114288793472478720,96.355,74.174,2.57,0.9,0.185(40),5.793(50),1.7473(30),0.33(10),-0.14(16),17.020
1114598718313617536,90.780,74.727,1.47,1.1,-0.530(65),4.443(82),1.4208(31),0.466(27),0.19(11),95.550
1115095182172107904,100.848,74.419,1.04,1.1,-0.319(61),4.103(62),1.3448(28),0.329(37),0.19(11),94.910
1116716961823496192,92.457,76.864,4.74,0.7,0.421(19),6.600(85),2.1202(39),0.0000(99),-0.10(14),23.540
1117292727958321024,133.984,68.349,1.11,1.1,-0.067(43),4.195(60),1.3670(26),0.247(37),0.13(11),89.440
1117302898440905472,132.776,68.286,0.95,1.0,-0.533(80),4.99(10),1.3267(32),0.247(37),-0.17(21),23.350
1118157528213530880,131.757,69.294,1.45,1.1,-0.567(75),3.875(52),1.3571(27),0.110(30),0.44(11),100.000
1118649868904151808,135.891,70.387,1.36,0.9,-0.290(39),6.08(13),2.0299(44),0.192(75),0.28(19),93.320
1120135377833225984,146.064,72.576,3.08,1.0,-0.990(30),5.222(86),1.3760(30),0.192(27),0.160(97),94.700
1120368165060488832,137.868,71.760,2.18,0.8,0.351(24),6.151(90),1.9127(37),0.329(47),-0.18(14),9.090
1121517463949068288,128.659,70.586,2.53,1.2,-0.315(53),3.943(93),1.1114(24),0.1370(99),0.08(11),76.940
1122741495269108608,124.601,72.316,1.61,1.0,0.156(30),4.984(36),1.4608(28),0.082(44),-0.04(11),34.600
1122808599838039296,122.070,71.815,2.29,0.8,0.303(22),6.688(54),2.2695(44),0.164(27),0.00(13),51.510
1123032075576096384,122.738,73.277,2.94,0.7,-0.323(27),7.581(30),2.7164(59),0.137(67),0.28(19),92.970
1123512596517432832,126.528,74.032,1.35,0.7,-0.698(99),7.13(10),2.0898(73),0.137(37),0.06(20),65.310
1124657153762302336,138.823,75.761,1.08,1.1,-0.925(47),4.230(94),1.2559(28),0.137(47),0.33(11),99.960
1125693477831298944,130.947,76.565,2.49,1.0,-0.541(40),4.67(13),1.3867(27),0.082(27),0.26(12),97.420
1126110089658400512,154.755,74.144,3.09,0.9,-0.103(19),5.803(87),1.9790(42),0.027(37),0.30(14),98.140
1126318309673085952,149.701,74.399,0.81,0.9,0.036(28),4.790(94),1.5883(44),0.137(27),0.18(13),92.210
1128064093619994880,156.475,77.406,0.74,1.0,0.161(41),4.53(11),1.3593(39),0.164(37),-0.03(14),41.870
1128380478090744704,165.214,76.653,0.77,1.2,-0.060(44),3.574(69),1.1330(31),0.110(37),0.10(10),83.860
1128502077204674944,164.606,77.090,2.12,0.6,-0.255(69),8.672(60),3.580(17),0.164(37),0.45(22),99.960
1128752216099804416,173.167,77.322,3.25,0.8,-1.422(31),5.715(32),1.3096(34),0.114(14),0.036(70),70.780
1130131862674886784,169.837,79.314,5.36,1.0,0.132(17),5.219(48),1.7835(38),0.0000(99),0.229(99),99.010
1131316620813278464,150.807,78.548,4.09,1.1,-0.838(50),3.922(85),1.1615(46),0.000(20),0.35(10),99.990
1131326825655682432,147.499,78.222,2.39,0.9,-0.365(29),4.903(60),1.5270(31),0.027(55),0.29(12),99.010
1131608884748619520,139.557,77.413,1.40,1.0,-0.144(52),5.330(99),1.3754(36),0.0822(99),-0.12(15),21.980
1131703545827247360,143.338,78.164,1.24,1.1,-0.006(41),4.418(83),1.2019(29),0.055(0),-0.04(12),38.740
1132073909446788352,141.959,79.497,2.84,0.6,0.82(11),8.476(75),3.163(11),0.16(11),0.13(27),66.060
1132337208122032384,150.136,80.024,1.81,1.0,-0.102(39),4.512(26),1.3258(29),0.110(55),0.08(12),75.900
1132449152149715456,142.668,79.525,1.45,0.9,0.249(30),5.140(60),1.5419(33),0.082(22),-0.06(11),30.600
1132468904703337984,142.257,79.830,2.24,0.9,0.197(27),5.432(71),1.5343(35),0.137(82),-0.17(15),11.620
1133054811257638272,159.295,80.135,0.79,1.0,0.339(39),5.04(14),1.4780(52),0.110(20),-0.13(15),18.950
1133075663322971392,158.732,80.352,0.89,1.0,0.013(47),4.741(78),1.3420(44),0.027(27),0.00(13),51.670
1133366694603383040,173.858,80.734,2.23,0.8,0.671(28),6.047(81),1.8327(39),0.192(47),-0.02(22),44.590
1133382981119378688,173.323,80.898,1.14,0.8,-0.324(33),6.218(78),2.1865(76),0.247(65),0.25(23),86.910
1133721733779692032,174.845,81.927,0.97,0.9,-0.095(26),5.038(75),1.6454(46),0.247(37),0.17(12),92.270
1134125804303241728,155.670,81.333,1.86,1.0,0.267(33),5.019(74),1.4227(36),0.055(37),-0.01(21),47.360
1135446867524387968,118.378,74.996,1.76,0.7,-0.246(52),6.936(78),2.0378(63),0.0822(99),-0.09(18),32.740
1136769957969151616,117.636,76.661,0.90,1.0,-0.35(12),4.387(65),1.4417(33),0.137(20),0.30(14),97.810
1137078783297740160,114.263,77.625,1.41,0.9,-0.471(31),5.152(95),1.5852(31),0.110(27),0.09(21),62.760
1137395339567794176,125.449,76.881,2.87,1.2,0.105(35),3.357(80),1.1624(34),0.027(35),0.138(92),93.930
1137445882742653824,122.614,76.226,1.55,0.9,0.290(27),5.306(91),1.5747(33),0.110(27),-0.11(13),19.250
1138001892028620032,132.292,78.926,2.39,0.7,-0.065(34),6.920(81),2.1279(47),0.000(55),-0.07(19),35.640
1138575390422310400,116.787,77.774,3.27,0.8,-0.250(41),6.253(97),1.8271(37),0.137(26),-0.10(23),33.210
1138641567278397440,113.886,78.087,2.10,0.8,0.249(35),6.117(37),1.8363(38),0.164(37),-0.16(12),9.040
1140713012825427968,100.659,77.991,2.11,1.0,-0.252(53),4.824(22),1.4672(25),0.164(27),0.16(11),92.210
1141313208734964480,99.057,79.532,5.42,0.6,-0.290(52),8.533(76),3.0925(61),0.0000(99),0.15(18),79.880
1141632651223406080,92.215,80.689,2.35,0.8,0.022(32),6.290(80),2.0054(46),0.274(34),0.00(15),51.200
1141991435610545792,108.805,79.764,4.67,0.9,0.111(47),5.168(70),1.4711(36),0.000(24),-0.05(14),35.470
1142529234235571072,108.550,80.805,1.49,1.0,-0.478(36),4.134(67),1.4286(30),0.164(0),0.393(90),99.990
1142691034243095168,112.381,81.882,2.65,0.7,-0.118(45),6.723(37),1.9741(44),0.192(27),-0.13(15),18.450
1143134446667802240,95.612,81.414,3.63,0.8,-0.314(21),6.394(44),2.3801(44),0.000(33),0.44(22),99.290
1143555593980592256,105.159,82.809,2.34,0.8,0.051(32),6.820(65),2.1781(53),0.137(12),-0.04(15),38.270
1144238940456937600,133.119,79.644,0.92,1.0,0.273(36),5.027(68),1.4721(41),0.192(55),-0.01(21),47.350
1144458499185107840,136.073,80.966,2.25,0.8,0.167(28),6.281(41),1.9475(41),0.110(37),-0.07(12),27.790
1144494542550685824,142.706,80.269,9.44,0.7,-0.333(28),6.922(83),2.3852(59),0.000(0),0.19(24),77.660
1144559654254925440,141.651,80.507,1.57,0.7,-0.584(49),7.254(73),2.7496(98),0.164(27),0.62(17),99.950
1144626449586258688,145.764,80.808,0.68,1.0,-0.098(37),4.68(12),1.4449(47),0.164(0),0.12(13),81.310
1144785088498556032,137.797,81.026,1.19,1.0,-0.083(40),3.995(42),1.3551(35),0.055(65),0.26(11),99.210
1144896310971593472,138.407,81.760,1.95,1.0,-0.124(34),4.683(26),1.4607(32),0.110(37),0.17(11),94.450
1145155142880498560,129.028,80.739,1.79,0.9,-0.348(50),5.749(63),1.5145(38),0.082(30),-0.05(14),39.000
1145972354897375616,129.233,82.825,1.83,0.8,-0.405(31),6.443(66),2.0770(48),0.082(27),0.27(15),96.030
1146449714742479744,147.498,82.111,1.63,1.0,-0.242(93),4.581(36),1.3856(35),0.110(37),0.17(13),88.490
1146453769191615360,147.203,82.161,2.66,1.1,-0.174(61),3.933(31),1.2644(31),0.0548(99),0.22(10),98.380
1146513830014124928,150.314,82.812,1.91,0.9,0.238(35),5.647(44),1.7243(36),0.110(27),-0.06(11),27.300
1147092688526737792,163.019,84.167,2.50,0.8,-0.350(24),6.721(54),2.3552(48),0.493(57),0.29(15),97.600
1148087059355660928,167.301,85.602,2.14,0.7,0.199(43),7.833(72),2.924(11),0.460(43),0.07(17),64.820
1149155406700644736,129.675,84.053,1.76,0.8,-0.064(35),6.854(55),2.1889(64),0.055(37),0.02(16),54.340
1150032954418086656,97.818,85.079,1.32,0.9,0.324(35),5.619(87),1.6776(40),0.247(27),-0.03(22),43.660
1150253578298735488,114.126,85.095,1.20,1.1,-0.036(38),4.499(42),1.3628(32),0.164(0),0.07(10),75.630
1150480764888435840,91.630,85.573,4.56,0.8,0.399(24),5.790(24),1.7833(34),0.000(0),-0.081(75),13.960
1151190327845469440,130.354,86.448,2.54,0.8,-0.276(40),6.07(12),1.8816(43),0.274(27),0.10(17),74.050
1152325981621455744,104.824,87.960,2.30,1.0,0.105(34),4.877(29),1.8158(29),0.685(37),0.15(10),92.920
1154552943640359552,223.498,3.019,2.79,0.7,-0.170(59),7.60(12),2.5152(84),0.110(37),-0.01(24),48.250
1155075692699623552,225.334,4.113,1.59,1.0,-0.248(77),4.24(23),1.3397(40),0.082(37),0.22(17),90.600
1158349454211545216,222.770,4.712,0.89,1.0,0.009(52),4.16(12),1.3446(45),0.055(37),0.16(13),89.100
1166089260157562240,233.961,10.665,1.85,1.0,-0.378(37),4.741(50),1.4761(45),0.219(37),0.22(10),97.830
1167545150991152512,228.975,10.461,5.76,0.8,-0.390(24),6.376(43),2.2390(55),0.027(40),0.30(22),92.830
1169302509873801216,232.279,11.400,5.22,0.8,-0.096(28),6.485(63),2.0977(63),0.192(37),0.09(15),72.930
1174140571490366976,223.044,9.740,1.56,0.9,-0.599(79),5.46(12),1.4090(53),0.000(0),0.07(15),69.360
1175696651025647744,217.439,8.665,7.68,0.7,-0.076(30),7.063(45),2.3499(75),0.000(0),0.09(22),59.850
1177084097261774592,214.608,10.305,3.68,1.0,-0.075(37),4.33(10),1.3086(38),0.055(55),0.12(13),82.570
1177303110528977280,217.302,10.746,5.49,1.0,0.119(43),4.541(80),1.3257(67),0.110(75),-0.03(14),43.040
1177977763991767808,218.638,10.327,3.29,0.9,-0.490(47),5.320(46),1.3899(40),0.0000(99),0.07(11),74.870
1185994853025817088,220.791,14.503,4.73,0.8,0.150(30),6.126(73),1.8252(53),0.000(0),-0.09(14),25.040
1187860380660726784,224.016,16.110,0.99,0.9,-0.493(42),4.76(13),1.4768(44),0.082(75),0.31(14),98.050
1189808062433703552,237.056,11.671,1.49,0.8,-0.461(55),6.161(73),1.9767(71),0.219(27),0.27(15),95.580
1190048443163814272,237.679,12.854,2.66,0.9,-0.319(41),5.654(41),1.4951(44),0.082(27),-0.04(13),39.680
1190397847339774080,234.460,11.855,1.45,0.8,-0.546(67),6.200(80),1.6318(66),0.055(39),-0.02(16),48.320
1191213032135297920,239.219,12.309,2.73,1.0,-0.199(28),5.446(67),1.7965(31),0.082(37),0.20(21),81.940
1191663144706856192,239.427,13.705,3.26,1.0,-0.239(22),4.688(59),1.5593(32),0.164(67),0.19(21),79.380
1192290072493193216,240.022,15.256,3.23,0.6,-0.357(50),8.100(63),2.8834(91),0.164(27),0.17(20),79.990
1192514475944978048,238.882,14.425,4.17,0.7,-0.298(50),7.29(11),2.3139(50),0.192(37),0.01(22),53.480
1192830104502587776,237.560,15.022,6.77,0.9,-0.070(32),5.533(56),1.7138(42),0.000(0),0.13(12),85.280
1193599281602314112,234.071,12.763,4.70,1.0,0.150(34),5.00(10),1.4510(53),0.082(43),-0.06(14),34.600
1195211852843544704,233.812,15.341,1.12,0.9,0.101(42),5.58(12),1.5827(62),0.164(27),-0.14(16),19.760
1198113051714155264,242.625,15.438,4.57,0.9,0.308(28),5.074(41),1.5141(40),0.110(27),-0.09(10),17.400
1198712319909914624,244.560,17.008,0.88,1.1,-0.275(64),4.25(12),1.2209(26),0.192(37),0.07(13),72.050
1198851339412303360,243.051,16.970,1.51,0.9,-0.073(15),5.29(12),1.8968(43),0.137(20),0.36(14),99.330
1199062480004139776,243.409,17.930,1.72,0.9,-0.220(23),5.771(89),1.8354(36),0.219(37),0.17(14),88.130
1199853647339149312,242.892,18.349,3.37,0.8,0.416(52),6.55(16),2.0023(39),0.110(37),-0.05(26),41.820
1200985354042097152,246.416,19.269,2.16,0.8,-0.047(46),6.248(42),1.8877(42),0.247(27),-0.06(14),33.350
1201124064305883776,245.742,19.779,3.62,0.6,-0.110(76),9.149(78),3.475(12),0.274(20),0.12(21),68.520
1202306348543250304,243.832,21.052,2.09,0.9,-0.678(39),4.87(17),1.5770(30),0.3014(99),0.34(13),99.160
1202679529663209856,239.489,18.124,2.30,1.0,0.037(41),4.89(10),1.3763(34),0.082(37),-0.04(15),39.170
1202746874750556416,238.464,17.796,2.68,0.7,-0.246(40),6.858(52),2.1519(62),0.110(20),0.06(16),65.100
1203856247622849280,238.141,19.792,1.46,0.9,0.302(28),5.387(94),1.6527(48),0.137(55),-0.07(14),29.360
1203860783108300416,238.314,19.830,3.75,0.8,-0.327(39),6.151(41),1.7287(42),0.219(27),-0.04(13),39.900
1204225752248147968,238.657,19.962,2.64,0.9,0.231(26),5.768(60),1.7225(50),0.137(55),-0.12(13),16.720
1204789870432946048,241.529,19.958,3.71,0.4,-0.00(14),10.573(79),3.682(25),0.274(47),-0.15(20),19.880
1205002316694534656,241.153,20.352,10.92,0.7,-0.043(23),7.164(43),2.4679(47),0.000(0),0.13(14),82.630
1205093816677893760,240.898,20.891,0.83,1.1,-0.689(63),4.93(15),1.3129(36),0.164(27),0.12(13),83.220
1205509599575150720,243.411,22.011,2.01,1.0,-0.134(32),4.184(34),1.5058(26),0.2740(99),0.290(84),99.930
1206396291281045120,240.525,23.136,1.79,0.9,0.132(45),5.736(49),1.7649(27),0.192(27),-0.04(13),36.810
1208719761211402624,230.912,17.706,5.21,0.8,-0.291(24),6.319(33),1.9973(59),0.164(27),0.16(12),91.150
1208766082434753792,230.604,17.794,3.90,1.0,0.144(30),4.844(67),1.3958(33),0.164(37),-0.02(20),46.500
1211131200668599424,233.845,20.756,3.79,0.9,0.083(22),5.408(74),1.5249(29),0.164(25),-0.13(12),14.680
1211497269318307840,227.880,17.392,1.81,1.0,0.073(44),5.099(40),1.4195(37),0.110(27),-0.06(20),38.890
1214881840986160640,229.621,21.133,1.98,0.9,-0.647(83),5.376(82),1.6022(40),0.301(75),0.21(15),91.760
1216635974351016448,237.393,21.611,6.28,0.9,-0.181(35),5.358(63),1.4072(35),0.2192(99),-0.13(12),15.290
1218108770176356480,236.035,23.756,1.75,0.9,0.341(31),5.971(52),1.7883(50),0.192(37),-0.03(21),41.710
1218979480306205952,241.647,24.716,2.67,0.7,0.041(47),8.009(77),2.8682(77),0.247(20),-0.01(18),46.650
1219694540821452416,237.332,24.760,1.23,1.1,-0.245(51),4.548(70),1.3066(30),0.164(47),0.08(12),75.570
1221223751039854976,236.129,24.528,3.46,1.0,0.461(28),4.866(85),1.4991(26),0.164(55),-0.11(12),17.410
1222513276318798336,232.935,26.123,1.32,0.8,-0.620(44),6.259(59),1.7172(35),0.247(27),0.03(13),59.950
1224586474211820800,237.098,28.489,3.93,0.8,-0.595(23),7.192(29),2.6072(45),0.192(82),0.25(25),84.590
1225389289497145856,212.729,11.098,1.41,1.0,-0.405(67),5.12(11),1.2997(37),0.000(27),0.01(15),54.770
1232959942450260608,212.133,16.469,2.38,0.9,0.280(25),5.616(96),1.6729(42),0.000(0),-0.09(13),24.870
1234501629551093120,218.824,16.336,1.18,1.1,-0.057(48),4.130(90),1.2716(43),0.000(0),0.15(12),90.000
1235429239407880576,217.596,16.692,3.69,0.8,-0.144(43),6.50(12),1.9577(54),0.027(27),-0.01(19),49.920
1235614846419065600,217.783,17.502,4.69,0.9,0.350(27),5.347(83),1.5389(41),0.0000(99),0.01(21),50.130
1239281962511283072,218.149,19.366,1.38,0.8,-0.590(49),6.069(58),1.7273(38),0.000(0),0.17(13),90.350
1240604090884368256,216.670,20.907,4.28,0.7,-0.342(42),7.636(93),2.6467(58),0.000(27),0.21(21),82.790
1242066544428486784,218.798,22.049,1.73,0.8,0.420(30),6.01(18),1.7741(49),0.0000(99),-0.01(25),47.380
1245820174046659968,212.638,18.534,1.11,1.1,-0.369(59),4.472(94),1.1450(32),0.055(55),0.03(13),60.430
1245919920367127040,212.241,19.015,1.70,0.9,0.165(29),5.70(14),1.6017(45),0.000(0),-0.15(17),18.390
1246338868657068800,212.483,20.256,3.04,0.8,-0.202(38),6.721(87),2.0054(41),0.055(37),-0.03(18),43.820
1247307847638371968,209.794,20.799,0.97,0.9,-0.024(38),5.46(14),1.5643(55),0.110(37),-0.04(17),40.710
1249545388160005376,204.307,20.684,6.00,0.9,0.324(26),5.218(87),1.5179(29),0.000(34),-0.11(13),18.050
1250194100021147776,207.916,21.075,0.87,1.2,-0.641(88),3.45(23),1.1672(34),0.0000(99),0.17(22),78.610
1250436748493494400,209.354,21.657,1.17,0.9,-0.186(33),5.00(11),1.5707(39),0.219(37),0.16(14),87.910
1250865798546576256,209.315,23.113,1.39,1.0,-0.153(46),5.12(15),1.3883(35),0.055(20),-0.02(17),45.120
1251087899895213824,207.038,21.824,5.96,0.8,-0.336(33),5.865(84),1.8145(34),0.000(0),0.23(14),93.930
1251278459004307456,206.171,22.424,2.42,0.8,0.288(31),6.425(77),1.7736(29),0.000(0),-0.18(22),22.540
1251294711160534144,205.948,22.567,2.99,0.5,0.32(15),9.92(18),3.579(19),0.027(27),0.04(22),51.480
1251502312699814528,208.638,22.840,1.69,0.8,0.063(39),6.51(11),2.0607(52),0.082(37),-0.01(18),48.860
1251587520555173376,209.033,22.879,0.77,1.2,-0.67(10),4.107(85),1.0753(37),0.000(0),0.17(12),92.040
1252175385614746496,214.493,20.673,2.16,0.9,0.048(16),5.522(73),1.8974(41),0.082(37),0.24(13),97.250
1253494112373182336,211.439,22.048,3.42,0.6,-0.972(71),7.93(10),2.6234(71),0.000(20),0.34(20),94.620
1254811121144782464,216.466,24.401,1.33,0.8,-0.327(40),6.368(96),2.2622(68),0.000(0),0.46(17),99.420
1258132677052807424,209.305,25.170,2.73,0.5,-0.88(11),9.826(92),3.537(21),0.000(0),0.03(20),49.050
1258321891836519936,210.621,25.602,3.68,0.8,-0.359(23),6.300(38),2.1008(33),0.055(37),0.19(21),78.250
1260782225197846144,213.331,28.624,1.66,0.9,-0.442(78),5.44(11),1.3384(32),0.000(0),-0.05(16),40.570
1260853796532885504,212.940,29.032,0.82,1.1,0.227(35),3.88(15),1.3473(32),0.082(65),0.14(13),87.490
1261460142836086272,225.015,21.217,1.15,1.0,-0.753(57),4.31(14),1.3507(35),0.1644(99),0.35(12),99.760
1261712824352013952,227.086,21.457,2.38,0.9,0.166(39),5.46(10),1.5622(45),0.164(20),-0.14(15),16.590
1262260514285857280,223.442,21.701,1.29,0.9,-0.379(36),5.443(81),1.8054(58),0.000(27),0.40(14),99.750
1263117209938726912,224.310,23.875,2.88,0.8,0.265(25),6.006(31),1.7692(34),0.137(27),-0.05(20),39.300
1267811192580372480,225.604,25.298,3.23,1.0,-0.388(44),5.092(48),1.4080(32),0.082(20),0.10(11),81.270
1267934200443445760,225.742,25.797,1.48,1.0,-0.644(46),4.074(76),1.4351(31),0.137(47),0.47(11),99.990
1270580866668494592,232.150,26.082,2.58,0.7,-0.517(31),8.036(91),3.1957(74),0.2192(99),0.38(25),95.860
1270820594562801792,232.335,27.434,1.91,0.6,-1.463(69),8.214(77),2.7108(90),0.110(27),0.47(17),99.590
1271884715659786880,231.612,28.440,2.69,0.9,0.380(17),5.684(37),1.7430(25),0.000(0),-0.078(84),17.170
1273420355446355840,231.971,29.035,2.66,0.6,1.89(47),7.940(66),2.8445(68),0.000(27),0.10(24),62.100
1273559993422647168,232.730,29.676,2.17,1.0,-0.773(33),4.668(72),1.3851(24),0.137(37),0.302(94),99.830
1275101474366703232,229.137,28.914,0.76,1.0,-0.651(98),5.07(11),1.2595(30),0.137(37),0.02(15),58.460
1275952187131646464,225.512,29.771,1.63,0.9,-0.352(32),5.814(47),1.7932(31),0.0000(99),0.24(12),97.420
1276332411993318016,227.623,30.978,1.83,1.1,-0.003(35),4.118(86),1.1813(24),0.027(47),0.03(12),63.070
1276531389237826944,227.510,31.280,1.20,0.9,-0.082(52),5.49(11),1.5294(35),0.082(37),-0.05(17),38.620
1276599868196445312,227.026,31.559,1.43,0.8,0.159(38),6.35(13),1.9494(47),0.055(20),-0.08(18),31.890
1277554141209534720,232.617,32.723,1.86,0.6,2.01(17),8.026(88),2.905(12),0.1096(99),0.11(25),63.340
1278309505697519360,228.368,33.300,1.75,0.6,-0.13(11),8.681(89),3.306(19),0.055(37),0.20(22),82.720
1279482444085118336,219.859,26.409,0.89,1.0,-0.330(61),4.227(83),1.4002(43),0.082(27),0.32(12),99.300
1279619745600063744,220.740,26.533,4.08,0.9,0.206(17),5.842(85),1.6966(40),0.000(27),-0.13(13),16.760
1281979572431979904,224.317,29.431,0.94,1.1,0.021(39),3.87(10),1.2652(22),0.027(47),0.17(12),93.160
1284303733853819904,218.354,29.839,1.04,1.0,-0.244(51),4.829(77),1.3086(36),0.0000(99),0.06(13),67.580
1285779244098359040,219.341,30.110,2.19,0.8,-0.920(25),6.074(27),1.7776(34),0.0000(99),-0.03(20),41.410
1285967329306919296,220.521,31.379,2.43,0.7,-0.655(48),7.310(65),2.5293(51),0.000(0),0.14(24),68.080
1288117183781655808,224.809,30.813,1.81,0.7,-0.464(82),7.42(16),2.3606(58),0.082(27),0.09(26),64.790
1289121862527056768,226.406,33.620,1.71,0.7,0.145(46),7.36(13),2.4934(78),0.000(0),-0.03(21),45.110
1289156462786619776,223.638,31.515,1.89,1.1,-0.226(37),4.472(49),1.2904(21),0.0000(99),0.15(10),91.830
1290012879261983872,224.565,33.930,1.47,0.9,-0.507(39),5.63(14),1.6566(38),0.0000(99),0.24(16),92.820
1290400972507322368,227.913,33.881,0.85,1.2,-0.797(55),3.436(65),1.1119(29),0.0000(99),0.13(20),73.350
1290640322444766720,226.809,34.120,1.59,0.6,-0.541(75),8.20(11),3.030(16),0.110(57),0.38(25),94.210
1291907440876115456,226.099,36.374,2.52,0.9,0.035(39),5.83(11),1.6504(39),0.0000(99),-0.10(16),27.300
1291933107600695680,226.016,36.655,3.77,0.8,-0.257(23),6.075(89),1.9749(37),0.0000(99),0.16(22),74.980
1291938295921158272,226.458,36.579,1.02,1.0,-0.512(74),5.188(75),1.3098(39),0.055(55),0.02(15),58.250
1292011104206628096,228.016,36.226,1.98,0.8,-0.604(44),5.951(62),1.5052(30),0.000(82),-0.00(16),50.950
1293317220941491968,224.112,35.594,2.01,0.7,-0.227(41),7.417(64),2.7639(79),0.0000(99),0.38(18),98.300
1293560694047210240,223.987,36.319,2.50,1.0,-0.125(61),4.332(54),1.3932(28),0.137(30),0.19(12),93.750
1293865636725102592,221.918,35.933,1.19,1.2,-0.077(42),3.578(45),1.1173(27),0.000(20),0.142(91),93.270
1294342618613212032,222.262,36.828,1.20,0.9,-0.126(34),5.707(64),1.7444(43),0.000(0),0.12(13),82.150
1295100938039190784,224.239,37.096,1.24,0.8,0.056(52),5.981(78),1.7553(50),0.000(0),-0.06(15),34.800
1296047548831206144,223.497,38.454,3.13,0.8,-0.002(24),6.437(24),1.9167(37),0.000(0),-0.069(99),23.670
1298102089387117312,248.771,22.625,1.57,1.1,0.028(33),3.964(82),1.3533(22),0.192(27),0.16(10),94.330
1298395281034683136,246.380,22.060,1.20,0.8,-0.025(24),6.11(11),2.2907(51),0.219(37),0.40(16),99.280
1298859446740704128,247.490,23.117,1.34,0.8,0.196(24),6.142(95),1.9878(38),0.219(27),-0.02(15),46.910
1299184833463490432,247.869,23.774,2.00,0.7,-0.633(79),7.19(10),2.1409(47),0.219(27),0.04(20),62.140
1299383810707816960,249.843,22.755,2.16,0.9,0.108(32),5.675(35),1.7310(29),0.164(27),-0.03(11),37.340
1300250741266733440,251.271,24.948,1.42,1.0,0.005(35),4.860(54),1.4171(29),0.110(27),0.01(12),54.790
1300759196675350272,248.554,24.745,0.76,1.1,0.013(55),3.97(12),1.4236(32),0.192(47),0.23(13),96.530
1301041736802149504,250.777,25.430,8.16,0.8,0.435(41),6.266(30),1.9410(44),0.000(0),0.05(20),55.080
1301475700298989184,249.811,26.429,2.05,0.7,0.125(44),7.746(99),2.8052(85),0.137(27),0.06(19),61.970
1301730202881275008,245.892,23.334,3.20,1.0,-0.273(67),4.911(27),1.5930(22),0.411(27),0.17(11),92.690
1302010887584230784,245.123,23.901,2.70,0.6,-0.298(61),9.351(79),3.421(14),0.247(37),-0.01(21),41.540
1302183648348499968,245.888,23.879,0.82,1.0,-0.626(47),4.34(11),1.4828(25),0.2740(99),0.39(11),99.920
1302344314485094144,246.467,24.788,1.64,0.6,-0.18(12),8.92(18),3.163(23),0.192(37),-0.03(24),41.240
1302643278568836992,246.339,25.611,1.34,1.0,-0.571(46),5.287(45),1.5136(31),0.301(37),0.13(11),88.240
1302984127173607936,242.911,24.381,1.75,0.9,-0.153(17),5.854(91),2.0022(39),0.329(27),0.18(22),78.010
1303127235483499264,243.647,25.111,1.92,0.7,-0.445(45),7.90(10),3.2262(84),0.3014(99),0.46(26),98.270
1304007566340305536,247.948,25.851,2.30,0.8,-0.356(34),6.860(42),2.1069(41),0.110(27),0.07(14),69.770
1304778495789500160,248.883,27.353,1.78,0.9,-0.592(43),5.41(10),1.5901(29),0.329(27),0.16(13),89.610
1306009295978440704,247.562,29.378,2.10,0.6,-0.737(64),8.48(10),2.886(11),0.055(27),0.20(21),83.890
1306143161518706816,252.849,25.408,2.89,0.8,-0.077(25),6.723(71),2.2459(39),0.1644(99),0.12(15),79.420
1306321797798905728,253.758,26.437,1.42,1.0,0.083(38),4.87(11),1.4811(30),0.192(20),0.01(14),52.310
1306352687203053568,252.450,25.707,1.30,0.9,-0.590(36),5.071(81),1.5695(33),0.301(27),0.26(11),98.700
1306363922837606016,252.797,25.757,1.15,0.9,0.230(36),5.621(99),1.6229(49),0.301(27),-0.10(22),32.970
1306633200107612288,254.361,26.431,2.22,0.7,-0.375(41),8.001(41),2.8145(89),0.137(20),0.17(17),82.510
1307385712737457664,251.979,27.080,1.22,0.8,0.040(54),6.95(11),2.2500(92),0.164(65),-0.04(21),43.280
1307882314035626112,254.024,28.145,1.21,0.8,-0.308(33),6.216(79),2.0826(56),0.137(27),0.31(15),97.420
1308342322213284224,256.556,27.930,1.72,0.9,0.155(36),5.984(62),1.8383(43),0.3288(99),-0.11(12),17.470
1309828552695950592,253.763,30.288,1.55,1.0,-0.400(27),4.943(72),1.5085(35),0.110(27),0.25(11),98.240
1310063538946635520,255.555,30.661,1.00,1.1,-0.294(63),4.215(99),1.2029(29),0.110(37),0.10(13),80.070
1310177372760277504,257.134,31.487,1.72,0.9,0.015(41),5.725(70),1.6443(39),0.082(20),-0.07(14),29.020
1310248016382385536,256.840,31.867,17.94,0.6,-0.624(25),8.469(14),3.0601(73),0.000(0),0.06(19),49.780
1310710395381256576,250.785,28.245,0.98,1.0,0.080(41),4.627(68),1.4958(36),0.2740(99),0.07(12),72.610
1311331825609615360,252.175,29.930,1.50,0.9,-0.337(50),5.403(56),1.4724(39),0.110(27),0.02(13),58.640
1312551115284709632,249.603,31.254,0.93,1.1,-0.105(50),4.697(80),1.2849(36),0.082(20),-0.01(13),48.370
1313752434817589504,253.953,32.984,3.00,0.7,-0.511(45),7.164(41),2.1609(48),0.137(27),0.05(15),64.060
1314368436206796672,251.618,33.142,1.33,0.7,-0.263(39),6.821(96),2.4430(82),0.082(27),0.38(19),97.580
1314772094413245440,252.489,33.630,1.02,1.2,-0.481(65),3.940(78),1.0537(29),0.082(37),0.10(11),82.750
1315302402616001152,242.521,26.088,1.98,1.0,0.474(26),4.676(53),1.6117(25),0.164(37),0.059(99),71.850
1315947506703332352,243.051,27.356,2.61,0.7,0.87(12),7.402(61),2.5442(53),0.137(37),0.08(24),58.760
1316417822802492288,240.878,27.432,2.74,0.8,-0.378(18),6.940(26),2.4368(42),0.192(65),0.20(23),78.960
1317268535564398592,241.895,29.390,0.83,1.1,-0.260(58),4.80(10),1.2896(35),0.137(27),0.00(14),52.980
1317475484268305024,245.347,28.494,1.47,1.0,-0.105(43),4.341(57),1.5046(31),0.1096(99),0.31(11),99.470
1317913674011791232,246.714,29.329,0.70,1.1,-0.578(53),3.803(81),1.3711(32),0.027(55),0.51(12),100.000
1318089595871910400,246.712,30.011,1.98,0.7,-0.017(46),7.363(89),2.6120(71),0.137(27),0.14(20),75.820
1318775068356153088,243.042,30.194,3.43,1.0,0.101(27),5.170(55),1.4733(30),0.137(55),-0.09(13),22.290
1319064862686155776,244.462,30.482,1.42,0.9,0.192(34),5.773(71),1.6132(40),0.164(0),-0.22(13),4.430
1319235493146933888,244.968,31.608,4.16,0.6,-0.837(51),8.623(66),3.4123(81),0.110(57),0.32(23),96.580
1319457663215206784,245.015,32.038,1.21,0.9,-0.639(51),5.49(10),1.5919(40),0.110(27),0.23(13),94.990
1320412211106916608,240.048,29.722,2.17,0.9,-0.386(25),5.849(42),1.8844(35),0.219(27),0.10(20),63.960
1320469694949255296,239.431,29.703,1.42,1.0,0.231(33),5.191(74),1.4829(32),0.137(65),-0.04(21),42.110
1322489566528601856,243.308,32.437,1.17,1.3,-0.393(78),3.394(65),1.1502(25),0.0000(99),0.33(12),99.690
1322763310564257280,242.604,33.025,1.89,1.0,0.238(34),5.095(49),1.4872(41),0.055(27),-0.08(11),23.300
1323851277319504768,240.933,34.097,1.30,0.8,-0.051(43),5.979(86),1.9182(50),0.2466(99),0.08(15),70.190
1325244392912178048,246.294,32.175,0.99,1.1,-0.124(72),3.851(73),1.3736(31),0.082(37),0.31(12),99.290
1325509478293979136,245.723,32.772,2.35,0.9,-0.079(21),5.070(23),1.5537(33),0.082(25),0.124(95),91.120
1326678362233383552,249.466,34.338,1.34,0.9,0.316(29),5.714(90),1.7657(45),0.082(37),-0.07(14),30.520
1327418470997423232,251.533,36.640,1.33,1.0,-0.684(32),5.153(48),1.4396(38),0.137(27),0.194(90),97.540
1327927751039463680,249.194,36.699,1.30,0.8,-0.178(61),6.202(82),1.7074(54),0.027(20),-0.10(17),28.160
1328145179464061696,250.883,36.576,1.37,1.1,0.029(38),3.974(82),1.3061(29),0.110(27),0.15(11),91.550
1328272310496187904,251.080,37.630,1.56,0.9,-0.559(39),4.98(10),1.5003(36),0.082(27),0.29(12),98.780
1328451702689775104,250.391,37.776,1.96,0.9,0.238(29),5.526(47),1.6043(34),0.082(37),-0.13(12),12.750
1328675659464564608,244.637,33.809,1.84,0.9,0.176(27),5.597(41),1.6493(37),0.0548(99),-0.08(10),21.820
1328707339143828352,245.291,33.638,0.95,1.0,-0.567(81),4.853(69),1.2142(37),0.082(27),0.04(12),65.470
1329106908540814720,244.875,35.460,0.68,1.2,-0.023(48),3.650(68),1.1614(32),0.082(27),0.11(10),85.120
1329150373609981568,245.895,34.690,1.41,1.1,-0.058(41),3.984(84),1.3163(33),0.137(37),0.18(11),94.500
1329451364918111232,245.958,35.633,1.36,1.0,-0.072(46),5.021(90),1.3516(34),0.055(37),-0.06(15),35.420
1329505481505935232,245.137,35.819,1.56,1.2,0.068(37),3.759(64),1.2129(27),0.110(27),0.088(95),81.460
1329744281687877632,243.505,34.963,1.47,1.0,-0.649(37),4.128(85),1.3420(29),0.055(27),0.41(10),99.990
1331123584665079424,246.770,36.946,1.40,1.1,-0.246(43),4.305(55),1.1165(31),0.0000(99),0.03(10),61.870
1332086928649703040,246.796,38.123,7.72,1.0,0.177(31),4.642(60),1.3460(41),0.000(0),-0.02(11),41.380
1332122834576348544,247.223,38.587,0.75,1.0,-0.157(50),4.61(11),1.5193(43),0.027(27),0.29(14),97.320
1333341570199812352,259.495,31.907,0.87,1.0,-0.397(84),4.94(12),1.2831(41),0.137(0),-0.00(15),53.190
1333837248082118144,261.133,33.043,1.14,1.0,-0.540(28),4.769(63),1.5755(35),0.110(27),0.412(95),99.990
1334535231807199872,257.059,32.892,0.75,1.0,-0.978(54),4.14(12),1.3548(37),0.1370(99),0.46(12),100.000
1335810042524406272,261.245,34.644,1.62,1.0,-0.585(48),4.677(95),1.3859(37),0.137(43),0.25(12),97.950
1335815166421390976,261.138,34.767,2.18,1.0,-0.254(54),4.98(11),1.3326(36),0.082(30),0.00(15),52.940
1335889417815746560,263.131,34.465,1.63,0.7,-0.420(63),7.612(75),2.637(11),0.110(27),0.24(21),86.400
1336125744096698368,263.271,35.962,1.52,0.9,0.337(19),5.199(84),1.7928(37),0.164(12),0.11(12),83.430
1337854760491621248,255.288,33.738,1.16,1.0,0.020(42),5.281(74),1.5173(43),0.055(27),-0.03(14),42.230
1338164818473267072,257.218,34.816,2.14,1.0,0.011(33),5.019(30),1.4415(30),0.1370(99),-0.03(10),38.000
1338665439860900480,257.231,36.590,4.91,0.8,-0.232(36),5.806(33),1.6146(31),0.000(20),0.01(12),52.050
1338964717479570432,254.895,36.058,1.19,1.0,-0.402(51),4.880(53),1.2472(35),0.055(27),0.02(11),59.710
1340446064583218176,260.558,38.004,2.83,1.0,-0.159(36),5.014(72),1.4505(31),0.219(37),0.03(13),60.290
1340932877652218880,260.002,39.856,1.23,1.0,0.222(36),4.857(68),1.4285(41),0.1644(99),-0.09(12),22.610
1341026267420926592,257.156,37.790,2.41,0.7,0.963(89),7.076(80),2.3481(59),0.137(57),0.05(25),54.990
1341052483901297152,257.361,37.961,1.01,1.1,0.335(30),3.739(34),1.3726(34),0.1096(99),0.150(78),97.300
1342278473726609920,265.503,37.361,2.09,0.8,0.085(51),5.938(28),1.7228(36),0.082(20),-0.11(12),18.720
1342359322190519808,263.638,36.608,4.26,0.7,-0.426(21),7.141(40),2.7641(56),0.022(15),0.46(22),99.760
1342528818780335104,264.404,37.841,1.16,0.7,-0.333(58),6.933(89),2.416(12),0.219(33),0.31(19),94.150
1342560257940908160,264.754,38.140,2.20,0.9,0.197(25),5.234(67),1.5695(37),0.164(37),-0.07(12),27.900
1342949897373895296,264.959,38.531,1.79,1.1,-0.063(36),4.432(52),1.2921(30),0.0822(99),0.06(10),72.950
1343103794642187776,266.290,39.401,1.91,0.8,-0.486(38),6.163(38),1.6726(44),0.082(23),0.01(12),55.960
1343329435043819776,262.755,38.356,1.36,1.0,-0.656(43),4.293(62),1.3768(36),0.164(27),0.353(92),99.970
1343506147178121600,262.114,38.462,1.23,1.0,0.273(34),4.721(37),1.4065(34),0.164(37),-0.09(11),20.830
1345279281476995968,267.944,41.978,1.52,1.0,-0.101(55),5.238(69),1.3661(37),0.164(27),-0.14(14),16.470
1345394764557744384,269.012,42.641,1.41,1.0,0.265(33),4.915(51),1.4497(36),0.110(27),-0.08(11),22.250
1345834191251444864,264.720,41.990,4.04,0.8,0.069(38),5.717(51),1.5991(43),0.027(27),-0.12(13),16.690
1346711086134194304,261.697,40.024,0.93,1.0,-0.001(42),4.701(55),1.3647(44),0.1644(99),-0.01(11),49.000
1346973388376838400,261.028,40.524,10.66,0.6,-0.486(31),8.536(31),3.0388(68),0.000(0),0.20(13),94.080
1347207996670759680,263.373,41.283,2.13,0.9,0.279(26),5.641(68),1.7111(41),0.164(37),-0.11(12),17.370
1347369727959124224,263.163,41.746,0.87,1.1,-0.076(52),3.865(51),1.2294(33),0.164(27),0.11(10),85.170
1347749299988332544,260.791,41.028,2.26,0.7,0.647(58),6.977(36),2.2888(67),0.164(37),0.04(22),52.060
1347830698208670336,259.933,41.432,1.11,1.1,-0.160(49),4.077(67),1.2989(35),0.0274(99),0.22(11),97.430
1348003527692872448,259.358,41.329,2.41,0.7,-0.652(43),8.043(58),3.0653(99),0.110(27),0.26(23),88.440
1348738173258506240,263.988,44.263,1.16,0.7,-0.901(92),6.852(83),2.2701(91),0.1644(99),0.43(15),99.090
1348779439304478464,262.897,44.230,0.83,1.1,-0.384(59),4.613(83),1.1708(40),0.082(27),0.01(12),55.160
1349068645222620672,266.297,43.605,2.70,0.8,-0.506(30),7.190(42),2.5030(61),0.137(65),0.15(24),70.410
1349098125878156672,266.459,43.837,3.02,0.9,-0.127(21),5.150(49),1.5584(35),0.219(30),0.07(11),74.940
1349456287494164352,268.358,44.405,0.72,1.2,-0.732(74),3.68(10),1.1476(37),0.110(27),0.33(13),99.560
1349878744773960064,269.907,46.002,2.14,0.7,-0.528(33),7.004(35),2.2859(63),0.110(20),0.03(22),50.960
1350086415032807936,265.206,44.664,1.16,1.1,0.028(41),4.597(68),1.3346(41),0.192(27),-0.03(12),42.570
1350295047363872512,264.984,45.038,1.12,1.2,-0.889(67),3.91(16),1.1424(35),0.164(27),0.28(14),98.420
1350450181582728064,265.661,45.588,1.13,0.9,-0.269(38),5.561(65),1.7932(51),0.164(27),0.14(21),71.370
1350529037182282752,267.556,45.348,1.14,0.9,-0.130(45),5.458(62),1.5117(42),0.137(27),-0.05(14),35.060
1350738043175871232,268.874,46.457,2.95,1.0,0.294(30),4.510(69),1.3973(32),0.058(29),0.00(11),50.820
1351021309153995008,269.202,47.377,5.48,0.7,-0.741(24),7.868(30),2.9565(63),0.0000(99),0.26(22),92.140
1351923802042062720,255.244,39.385,1.81,0.8,-0.309(31),6.742(61),2.3037(59),0.1096(99),0.30(15),97.650
1352060622519853312,253.909,39.341,0.96,1.1,-0.047(52),4.086(57),1.3099(35),0.055(27),0.18(11),93.940
1352242591694523520,252.029,37.665,4.06,0.8,0.368(23),6.416(69),1.9889(44),0.000(49),0.03(23),53.160
1352569249727149824,250.968,38.659,3.81,0.6,-0.717(55),7.834(78),2.5424(62),0.055(27),0.19(20),82.370
1353340350975531008,255.928,39.031,2.13,0.8,-0.294(23),5.858(89),1.8285(43),0.137(37),0.19(14),90.490
1354059225421906176,257.799,41.464,1.02,1.1,0.164(42),4.178(46),1.3238(34),0.192(37),0.03(11),62.530
1354582043200301952,254.329,41.309,0.95,1.0,-0.557(46),4.393(87),1.4460(36),0.110(20),0.39(10),99.930
1355719659778193280,250.373,40.100,7.44,0.9,-0.363(49),4.642(33),1.4531(40),0.0000(13),0.16(19),76.130
1356012606612285312,250.303,40.474,3.58,0.9,0.382(29),5.329(38),1.5394(40),0.000(65),-0.15(12),9.440
1356070507066365696,250.786,41.237,2.68,0.8,-0.136(46),6.026(86),1.7183(39),0.027(37),-0.03(17),43.080
1356083014011050624,249.926,40.858,2.68,0.8,-0.347(23),6.206(37),1.9898(43),0.082(27),0.11(21),65.610
1356420632800640640,252.663,42.321,1.17,1.0,-0.459(71),4.94(11),1.4153(37),0.164(37),0.14(14),84.420
1359465764613192576,253.959,45.803,2.60,0.9,0.354(24),5.649(66),1.6955(53),0.110(37),-0.14(12),11.530
1360272290752215296,261.012,43.291,1.12,0.8,-0.371(49),6.491(98),2.1201(88),0.1918(99),0.24(17),91.480
1360281430442486144,260.678,43.294,1.09,1.1,-0.140(58),4.616(72),1.2927(35),0.1096(99),0.03(13),59.930
1360482744154513024,259.349,43.766,0.68,1.0,-0.147(64),4.87(11),1.3780(56),0.1096(99),0.03(15),60.350
1362070473300623488,261.492,46.246,2.46,0.7,-0.313(48),7.616(59),2.5677(74),0.082(55),0.11(21),69.950
1362820507732676480,266.273,47.374,0.89,1.0,-0.071(52),4.899(60),1.3783(42),0.219(27),-0.05(13),37.050
1363205650336460672,266.832,47.696,1.96,0.7,-0.473(50),7.626(70),2.885(13),0.192(31),0.50(20),99.200
1364673051682590336,258.538,45.810,1.12,1.1,-0.530(59),3.980(85),1.3268(36),0.301(27),0.28(11),99.270
1365609900012747776,262.644,48.869,0.99,0.9,0.183(45),5.78(10),1.7563(74),0.301(47),-0.12(16),21.530
1365814310392338432,257.884,47.467,1.18,1.1,-0.800(38),3.904(39),1.2968(35),0.219(47),0.40(10),100.000
1366414197064503680,261.591,49.494,2.12,0.9,-0.249(31),5.45(11),1.6719(34),0.164(54),0.15(16),84.290
1366966048823088896,264.304,49.175,1.46,0.9,-0.384(58),5.712(76),1.6904(49),0.137(27),0.14(15),82.520
1367047618841836544,266.561,49.869,1.40,1.0,-0.116(35),5.032(57),1.4912(37),0.164(27),0.06(12),69.260
1368072947794540928,263.839,50.762,1.60,1.0,-0.043(41),4.798(33),1.3411(39),0.1918(99),-0.05(10),32.280
1368134314287069056,265.258,50.993,1.29,1.0,-0.320(60),4.07(11),1.4027(39),0.219(65),0.30(13),98.750
1369203039589163904,236.391,30.884,1.47,0.8,-0.310(54),5.991(70),1.6660(37),0.0274(99),0.01(15),54.180
1369353294725518720,237.202,31.764,2.27,0.8,0.820(32),6.37(11),1.9643(41),0.137(47),-0.01(24),46.330
1369573506288108288,236.494,32.142,3.57,0.8,0.172(21),6.619(30),2.1361(42),0.110(27),-0.03(11),38.440
1370002930003027712,237.400,32.946,2.47,0.8,0.057(37),6.66(12),2.0339(42),0.110(27),-0.11(18),27.880
1370289803754224640,235.118,32.348,2.68,0.7,-0.008(38),7.783(46),2.8401(65),0.164(37),0.12(17),76.380
1370601652739653888,233.913,33.005,1.05,1.0,-0.389(63),5.341(85),1.4527(43),0.1370(99),0.04(14),62.220
1370849970568746752,236.548,33.694,1.50,0.9,-0.152(28),5.184(71),1.5659(34),0.000(27),0.15(13),88.720
1371431337341518592,238.809,33.526,1.28,0.8,0.173(40),6.16(11),1.7687(55),0.192(0),-0.13(23),29.700
1371940308145975296,240.364,34.746,2.83,0.8,0.212(22),6.719(38),2.1826(43),0.055(37),-0.04(13),37.540
1372726802556994816,238.340,35.995,1.33,1.1,-0.768(43),4.162(57),1.2675(30),0.082(27),0.341(89),99.990
1372860496299403136,236.882,35.789,3.04,0.7,0.146(31),7.193(74),2.3992(57),0.082(27),-0.04(16),40.810
1373190796464436480,239.828,36.834,0.75,0.9,-0.462(60),5.33(14),1.6535(67),0.164(55),0.26(17),93.600
1373873112148822784,234.197,34.722,2.21,0.7,-0.216(45),7.105(77),2.1408(51),0.082(65),-0.09(20),33.440
1373942759338610944,233.114,34.362,1.39,1.0,-0.470(39),4.485(70),1.4535(33),0.164(27),0.323(99),99.770
1374547662532598400,233.761,36.007,0.98,1.0,0.408(25),4.39(11),1.5245(38),0.164(84),0.08(14),73.330
1375370509546736000,233.188,36.376,5.78,0.8,-0.185(19),6.184(25),1.9286(36),0.014(23),0.14(11),90.020
1375386315026397440,233.210,36.581,1.68,0.8,0.512(27),6.35(12),1.9008(50),0.055(55),-0.04(25),43.170
1379769037094732288,240.627,39.831,4.27,1.1,-0.024(35),4.565(43),1.2132(29),0.164(55),-0.11(12),17.110
1380329410067173120,242.122,41.359,3.59,0.8,-0.682(44),5.904(86),1.4908(36),0.027(14),0.02(13),58.900
1380336453813557888,241.752,41.321,1.07,1.0,-0.139(49),5.218(82),1.3873(42),0.110(37),-0.08(15),30.310
1380637990581925888,244.102,39.667,1.97,1.2,-0.463(73),3.728(37),1.0897(27),0.000(27),0.22(11),97.450
1380924928757097984,246.095,40.595,4.44,0.9,-0.590(19),5.603(31),1.6926(38),0.055(92),0.30(14),99.150
1381456443845414272,246.785,43.001,0.85,1.1,-0.070(52),4.164(70),1.2195(43),0.0000(99),0.10(11),80.520
1381809421437531392,242.993,41.781,3.30,0.7,-0.034(25),6.978(39),2.2897(46),0.055(27),0.04(14),61.250
1384199141241492096,238.373,42.555,1.85,0.9,-0.461(35),4.794(77),1.4773(35),0.0000(99),0.32(11),99.570
1385746119741609984,244.289,44.888,1.52,0.8,-0.110(47),6.161(73),1.7455(52),0.082(27),-0.09(16),28.280
1386262374810968064,242.476,45.645,1.24,1.1,-0.449(54),3.861(62),1.3038(36),0.027(37),0.39(10),99.950
1386484270001150720,241.525,45.619,2.46,0.8,0.357(27),6.554(79),1.9901(49),0.027(27),-0.03(23),43.180
1386793198408466048,244.370,46.648,2.60,0.8,0.018(23),5.919(35),1.8316(41),0.110(20),0.03(11),58.960
1386979565629462912,244.108,46.950,0.76,1.0,-0.395(86),4.98(15),1.2359(53),0.0000(99),-0.01(17),50.680
1388272763102569472,229.730,37.739,4.29,0.6,-0.595(55),8.13(11),2.7012(57),0.082(37),0.12(22),70.010
1388669618080815232,229.520,39.118,1.20,1.0,-0.007(38),4.296(77),1.3189(30),0.1370(99),0.08(11),77.590
1389475216506841472,233.585,39.703,1.38,1.0,0.096(38),5.272(64),1.4323(35),0.0274(99),-0.13(13),15.050
1390269922895291136,234.588,41.993,3.00,1.1,-0.044(32),4.615(33),1.2771(26),0.0000(99),0.014(98),57.080
1390652930898790400,232.513,41.549,1.28,1.0,-0.126(62),5.26(14),1.3383(37),0.082(55),-0.15(18),21.640
1390841084826205952,231.110,41.607,2.89,0.8,0.373(23),6.227(61),1.8371(43),0.082(37),-0.23(13),2.970
1391152006098951808,233.121,42.818,0.98,0.9,-0.659(57),5.63(11),1.6663(63),0.055(27),0.28(15),96.360
1391498249182360576,233.775,43.855,0.85,1.1,0.046(49),3.759(67),1.2605(35),0.0274(99),0.18(10),95.980
1391913761498016768,227.025,39.790,1.20,1.0,0.269(35),5.261(98),1.4931(38),0.192(20),-0.07(21),37.540
1392177846151047424,229.309,40.385,1.20,0.9,-0.384(67),5.596(96),1.4629(42),0.137(27),-0.05(16),40.840
1392343086429031424,229.996,41.517,1.45,0.7,-1.006(71),7.429(74),2.538(10),0.192(37),0.48(16),99.550
1392394213719756672,229.565,41.705,2.69,0.9,-0.325(41),5.782(44),1.5631(37),0.192(27),-0.05(13),35.250
1393426655138609408,227.822,42.968,7.11,0.8,-0.325(31),5.856(56),1.6867(39),0.000(46),0.10(14),77.520
1393801348085065728,227.612,44.132,1.42,0.9,-0.273(59),5.736(93),1.5425(41),0.027(27),-0.03(17),43.970
1394121134170224512,231.761,43.755,3.51,0.5,1.25(18),9.620(69),3.590(18),0.192(37),0.09(20),61.200
1394504554490564608,232.037,44.073,1.74,0.8,0.048(42),5.979(57),1.7337(45),0.1096(99),-0.10(13),21.490
1394527438076406784,232.051,44.411,2.24,0.9,0.094(22),4.708(95),1.5551(33),0.192(0),0.13(12),85.960
1394977825527174784,232.451,46.207,2.30,0.9,-0.657(30),5.719(53),1.6126(39),0.000(27),0.22(11),97.350
1395395536866217088,228.601,45.300,3.29,0.8,-0.418(36),6.114(33),1.6397(32),0.1370(99),-0.04(11),37.300
1395910348826173184,229.861,46.354,1.83,0.8,-0.060(38),6.18(12),1.9636(52),0.164(37),0.08(17),67.360
1395978174949708288,231.359,46.755,3.35,0.5,-0.09(11),9.700(86),3.637(21),0.027(27),0.16(20),80.250
1396165744761766784,236.810,42.618,2.51,0.7,-0.812(35),7.720(39),2.8605(84),0.1096(99),0.61(13),100.000
1396651213505240832,236.926,44.507,6.47,0.6,-0.401(55),9.186(42),3.3760(91),0.0000(99),0.09(19),61.350
1397252268408030464,235.421,43.735,1.73,1.0,0.341(31),5.181(86),1.5184(39),0.082(27),-0.13(12),14.360
1398443864134796800,239.658,45.597,1.35,1.0,-0.787(43),4.910(93),1.3885(33),0.082(82),0.26(13),98.260
1399671949903431552,240.721,47.914,2.22,0.8,0.168(36),5.944(72),1.6949(39),0.110(27),-0.18(14),8.940
1401647939801476480,236.780,48.834,2.68,1.0,0.181(36),4.818(31),1.3180(33),0.082(27),-0.06(19),40.030
1402676193627671040,234.004,49.778,1.60,0.7,-0.916(63),7.001(78),2.5173(84),0.055(37),0.65(15),99.990
1402705880441656704,234.437,50.020,2.56,0.7,-0.456(42),7.107(35),2.1558(59),0.0274(99),0.07(14),68.990
1403609713359758336,241.426,51.193,1.98,1.0,-0.466(45),4.419(41),1.3327(33),0.137(30),0.231(93),98.890
1403790376863435904,239.363,51.140,1.69,0.8,0.326(31),5.958(87),1.7471(43),0.000(0),-0.01(22),46.390
1403938467336316032,240.823,52.027,5.29,0.8,0.232(32),6.093(62),1.7473(42),0.000(27),-0.07(22),36.820
1405778912362466304,249.429,44.195,0.87,1.0,-0.498(39),4.848(76),1.4507(53),0.0548(99),0.27(11),98.760
1407119938590854912,248.888,46.218,1.09,0.9,-0.654(44),5.294(74),1.5689(41),0.027(27),0.31(12),99.050
1408071050508732160,255.310,47.840,1.44,0.7,-0.481(59),7.187(93),2.4544(99),0.164(27),0.31(20),92.640
1408598296398542464,251.569,47.461,3.25,0.8,0.181(23),6.061(71),1.7117(41),0.082(37),-0.22(13),4.790
1410272856902767104,248.630,47.406,0.79,1.0,0.074(49),4.914(97),1.3529(48),0.027(37),-0.07(15),32.430
1410369545206698624,250.343,47.973,2.85,0.8,0.137(35),6.237(65),1.8663(44),0.137(27),-0.13(14),17.040
1411453938550073472,248.154,49.574,2.39,1.0,-0.220(18),4.794(41),1.6486(43),0.000(27),0.31(19),95.890
1411702668695905664,247.517,49.738,1.97,0.8,0.302(25),6.032(65),1.8740(45),0.137(37),-0.10(13),20.880
1411836706034857600,248.525,50.593,5.32,0.7,-0.476(24),6.888(45),2.3075(53),0.027(27),0.13(22),67.700
1412062312077481984,252.817,49.603,1.77,0.9,0.031(42),5.888(51),1.7467(45),0.1096(99),-0.02(20),44.160
1412374367221245824,251.647,50.252,2.75,0.8,0.258(27),6.570(49),2.1050(54),0.082(55),-0.07(14),29.590
1413842009085900032,255.078,53.339,2.45,0.6,-0.319(50),8.346(43),3.375(13),0.301(27),0.37(22),99.050
1413960069146958080,252.879,52.986,2.07,0.8,0.222(35),6.254(77),1.9570(59),0.192(37),-0.09(15),25.880
1414435092529902464,256.883,49.327,1.44,1.0,0.173(37),5.334(40),1.4905(40),0.110(27),-0.15(11),9.200
1414552946432492032,258.395,49.773,1.86,0.8,0.248(31),5.966(85),1.8016(55),0.082(37),-0.11(14),21.420
1415273057828860928,257.188,50.210,0.85,0.9,-0.065(68),5.81(11),1.6485(73),0.0822(99),-0.07(18),35.170
1415345763035371648,256.529,50.420,1.91,0.9,-0.067(27),5.594(63),1.7890(45),0.1096(99),0.15(12),88.390
1415612596467815424,256.320,51.004,2.27,0.6,-0.426(68),9.129(76),3.233(27),0.110(27),-0.07(21),31.400
1415780241927328768,258.206,52.208,1.60,1.1,-0.194(40),4.676(38),1.2740(38),0.192(37),-0.02(11),44.390
1415891258242047232,259.642,51.781,1.98,1.0,0.022(20),5.396(79),1.8287(50),0.164(67),0.21(14),93.190
1416776055864456960,263.892,53.043,6.40,0.7,-0.054(32),7.424(70),2.4903(60),0.000(0),0.01(17),51.790
1417937380661346944,264.730,54.597,1.23,1.0,-0.137(64),4.401(34),1.3464(33),0.247(37),0.08(12),78.150
1419393477653996800,261.947,54.355,0.85,1.1,-0.061(56),4.621(85),1.3046(48),0.219(27),-0.04(13),39.380
1420328990250391680,258.863,54.576,1.57,0.8,0.146(33),6.315(64),1.9634(64),0.1370(99),-0.07(13),31.230
1421142972452621952,265.834,56.178,1.75,0.8,0.262(35),6.037(71),1.8186(54),0.219(27),-0.16(13),9.870
1421166543233291904,265.836,56.567,1.74,0.8,-0.067(47),6.000(72),1.6707(47),0.1918(99),-0.15(15),15.830
1421458738448104576,266.624,56.157,1.27,1.0,-0.022(22),4.736(62),1.6970(34),0.219(20),0.30(10),99.770
1422044022231502464,262.682,56.465,2.00,0.6,-0.50(11),9.130(72),3.229(29),0.137(37),0.11(21),69.230
1422986338056731392,267.203,59.366,7.18,0.8,0.366(22),5.943(65),1.8173(57),0.000(0),-0.10(11),18.320
1423731016666454656,247.054,50.330,1.42,0.9,0.183(30),5.549(61),1.5891(47),0.082(37),-0.13(13),14.480
1423778020788574464,246.635,50.356,1.54,0.8,0.089(44),6.138(73),1.8818(58),0.164(65),-0.06(17),36.530
1423914978705213824,247.898,51.058,1.73,1.1,-0.055(50),4.722(79),1.2933(37),0.000(37),-0.00(14),51.150
1424872722052364416,246.927,51.973,1.54,1.0,0.003(37),4.894(39),1.3431(37),0.110(27),-0.07(11),26.620
1425175534426447744,246.159,53.036,7.55,0.8,-0.642(32),5.944(32),1.5426(37),0.000(0),0.058(94),74.520
1425590737504748544,251.367,52.909,1.68,1.0,-0.196(40),5.192(37),1.4276(36),0.1370(99),-0.01(11),47.050
1427195234207485952,252.504,55.458,2.36,0.6,-1.661(63),8.064(67),2.708(11),0.1370(99),-0.11(24),28.920
1430344063710712704,248.926,56.403,1.10,1.0,0.264(38),4.844(79),1.3947(49),0.000(37),0.03(20),54.970
1431165085362960768,247.899,56.806,2.26,1.0,0.033(41),5.193(56),1.4657(41),0.082(20),-0.06(13),31.530
1431217591339203200,248.675,57.399,2.45,0.8,-0.638(29),6.597(42),1.9000(50),0.055(37),0.13(12),85.530
1431268993507828096,248.791,57.618,3.65,1.0,-0.715(30),4.903(58),1.5289(34),0.027(27),0.15(20),73.670
1431825380751544960,251.310,59.143,3.08,0.5,-0.18(10),9.848(72),3.588(21),0.055(27),0.05(19),53.090
1432172100575356672,255.468,54.848,1.94,1.0,-0.702(43),4.227(47),1.3079(33),0.192(37),0.302(89),99.920
1434445448240677376,263.395,58.146,1.44,1.1,-0.011(48),4.59(13),1.3004(36),0.137(27),-0.03(15),44.450
1435203424070130944,268.567,60.697,3.22,0.9,-0.304(83),5.795(31),1.6187(41),0.082(37),0.02(16),56.520
1435434905626849280,268.925,61.067,1.28,1.1,-0.258(42),4.429(35),1.1462(34),0.082(27),-0.007(99),50.030
1435855331385247616,263.103,60.534,1.88,1.0,-0.311(52),4.359(75),1.5501(40),0.110(37),0.42(12),99.960
1436122821948328960,266.912,60.946,2.61,0.8,-0.132(33),5.992(70),1.8620(45),0.055(37),0.11(15),78.430
1437155229007168256,255.214,59.662,2.56,0.9,-0.411(26),5.788(25),1.7317(45),0.137(27),0.17(10),94.850
1437472919148670208,260.609,60.821,1.19,1.1,0.104(38),4.375(35),1.2745(35),0.000(0),0.02(10),59.730
1437971375872603008,255.720,60.446,1.26,0.9,-0.144(53),5.788(81),1.5498(51),0.0822(99),-0.12(15),22.730
1439252822315595392,260.776,61.663,7.73,0.9,0.031(41),5.789(58),1.6583(43),0.000(0),-0.07(13),29.540
1439339443215585792,263.871,62.443,4.35,0.7,0.079(32),7.687(51),2.6625(59),0.094(34),-0.03(16),40.940
1439882292721860864,266.824,64.012,2.29,0.7,-2.247(99),5.439(48),1.1378(38),0.000(27),0.017(87),60.540
1441768367480484736,204.141,21.298,1.00,1.0,-0.236(63),5.40(13),1.3838(43),0.027(82),-0.08(19),34.060
1442404091359396224,201.056,21.710,2.46,0.6,-0.395(51),8.401(99),3.069(10),0.082(55),0.09(25),58.800
1444350639257496192,205.509,24.778,6.45,0.5,-0.271(78),10.621(30),4.169(12),0.000(0),0.43(18),100.000
1444578135085430016,204.376,23.928,0.92,1.0,0.222(35),4.30(13),1.3101(34),0.000(0),0.03(13),60.050
1446730841413412608,200.665,25.227,1.64,0.8,0.076(45),5.883(64),1.6495(43),0.000(0),-0.13(14),16.050
1446967098974473856,199.564,24.568,3.71,1.0,0.257(29),4.468(76),1.3520(29),0.000(0),0.00(11),51.240
1447706108227357824,198.769,25.838,0.67,1.2,-0.247(75),3.46(13),1.0840(28),0.000(0),0.19(13),92.560
1449731030688880512,202.650,28.460,2.45,0.7,0.012(32),6.85(12),2.2630(61),0.000(0),0.07(19),64.200
1451543369448740224,207.650,27.583,2.88,1.0,0.053(30),5.214(65),1.4637(30),0.000(0),-0.05(12),34.140
1451589961253902976,205.706,26.957,2.25,0.8,0.206(24),6.435(84),2.0395(32),0.000(0),-0.04(14),38.950
1452167857693464448,207.900,28.495,2.23,0.9,-0.215(63),5.57(11),1.4616(35),0.000(0),-0.15(22),25.790
1452919992366109056,210.731,29.380,1.66,0.8,0.310(43),6.394(83),1.9016(54),0.000(0),-0.04(23),40.670
1456415026297476992,205.645,30.814,3.12,0.4,-2.68(95),10.448(93),2.929(16),0.000(0),-0.76(19),0.200
1456994262767115136,207.987,30.579,3.07,0.8,0.258(37),5.912(32),1.7887(37),0.0000(99),-0.08(10),22.090
1457288283344007424,206.979,31.462,1.41,0.9,0.249(30),5.45(10),1.5686(36),0.000(27),-0.11(14),20.500
1458377143454649472,206.273,32.750,2.48,0.9,-0.021(23),5.96(11),2.0454(42),0.027(49),0.26(16),94.230
1459090898298978816,208.509,35.150,3.18,0.9,-0.451(89),4.686(80),1.4533(22),0.000(0),0.15(20),73.290
1461700864025122176,198.958,28.041,3.47,0.6,1.84(24),7.683(34),2.6685(57),0.000(0),0.07(22),55.570
1462176815120528512,202.047,29.935,3.21,0.7,0.081(36),7.36(12),2.4467(65),0.000(47),-0.05(21),40.390
1464711807899087872,195.757,30.717,5.67,0.6,-0.445(48),8.096(93),2.7062(44),0.000(0),0.07(21),62.040
1466745492092679168,199.007,33.151,1.76,0.7,-0.231(60),7.26(12),2.2670(71),0.000(0),-0.03(23),46.750
1467692476545370112,196.845,33.487,2.09,0.8,0.132(36),6.164(69),1.7010(34),0.000(0),-0.14(22),26.560
1468505363532939904,202.210,31.444,2.35,0.8,0.302(26),6.54(11),1.9882(46),0.000(0),-0.17(16),14.800
1468822297759867648,203.724,32.121,1.37,1.1,-0.108(41),4.132(58),1.2325(31),0.000(0),0.14(10),90.670
1470354192334908032,202.786,35.234,2.35,0.8,-0.169(40),6.492(91),1.9251(35),0.000(27),-0.01(18),48.750
1470687722314940800,206.246,34.676,3.49,0.6,-0.306(67),8.70(14),3.1711(85),0.000(0),0.08(24),57.670
1473353213378665600,201.129,35.245,2.28,0.8,0.183(31),6.480(73),1.9750(44),0.0000(99),-0.11(14),21.750
1475724241484726784,204.125,38.693,8.44,0.8,0.263(23),5.80(11),1.6339(30),0.000(0),-0.20(14),8.140
1477201366635517696,213.664,30.346,3.21,0.7,-0.395(34),7.41(14),2.8876(63),0.0000(99),0.44(28),95.590
1479162861021374592,213.351,33.869,3.92,0.7,-0.326(32),8.046(30),2.8975(55),0.000(0),0.21(14),93.430
1479598198906350336,217.151,33.972,3.78,0.5,-1.168(65),8.549(86),2.8217(58),0.000(0),-0.21(22),17.180
1480193928050014592,218.813,35.667,1.11,0.9,-0.003(51),5.82(13),1.6257(47),0.000(0),-0.10(17),28.110
1480847793870994176,214.429,35.237,1.49,1.0,-0.178(61),4.155(87),1.3461(24),0.000(37),0.27(13),97.430
1481391571090177152,216.991,37.598,1.10,1.1,-0.023(42),4.107(69),1.2172(34),0.000(0),0.09(11),81.200
1481468468184983296,216.319,37.408,1.29,1.0,-0.616(45),4.46(11),1.4159(28),0.027(75),0.39(13),99.860
1482005579615276544,210.520,34.016,0.85,0.9,-0.768(37),4.88(12),1.4620(41),0.000(0),0.37(11),99.760
1482989951759946624,210.674,35.509,4.07,0.8,-0.498(24),6.455(33),1.9677(35),0.0000(99),-0.00(20),45.810
1483641103161355520,211.575,37.601,3.46,0.8,0.283(26),5.861(75),1.7050(32),0.000(0),-0.15(13),10.750
1484984672010735488,215.517,39.586,1.95,1.0,0.126(35),5.02(14),1.3493(30),0.0000(99),-0.13(15),20.570
1485554974948152704,211.989,39.118,1.47,0.8,-0.794(65),6.419(76),1.9638(65),0.110(55),-0.02(23),43.390
1485578683167595648,211.720,39.531,0.86,1.1,-0.479(86),4.427(85),1.2062(36),0.000(0),-0.02(20),48.330
1485913828055470592,213.076,39.733,2.87,0.9,0.338(32),5.605(40),1.6359(35),0.000(27),-0.14(10),8.980
1486323808453819008,219.476,37.017,1.91,0.8,-0.182(24),6.178(78),2.1712(43),0.000(0),0.38(14),99.420
1486435477603020928,220.049,37.262,1.46,0.9,0.019(46),5.513(51),1.5230(37),0.000(0),-0.06(20),37.880
1487006295937037824,221.636,38.942,0.62,1.1,-0.676(81),3.82(11),1.3230(39),0.082(55),0.46(14),99.950
1488735724648221952,221.500,39.826,3.26,0.7,-0.584(39),6.947(43),2.3394(41),0.000(0),0.40(13),99.530
1489111963783471360,223.628,41.227,2.11,0.6,-1.065(39),8.106(56),2.856(10),0.000(0),0.03(22),47.220
1489263936905830016,224.404,42.258,5.16,0.6,-1.497(90),9.539(53),3.8263(91),0.000(0),0.41(18),99.990
1491410973877589504,218.849,41.478,3.13,1.0,0.005(33),4.179(34),1.3146(27),0.055(55),0.14(11),90.780
1491819682965877632,215.249,40.362,1.37,0.9,0.211(32),5.616(80),1.5919(43),0.164(77),-0.19(15),9.050
1492136445393915008,214.903,41.560,4.73,0.8,0.233(25),6.52(11),2.0719(44),0.000(0),-0.06(17),35.900
1493990153278424960,220.829,45.827,1.26,1.0,0.158(36),4.757(81),1.4160(32),0.0000(99),0.02(13),55.130
1494960059973023360,218.679,46.515,2.20,0.9,0.050(27),5.400(85),1.5220(35),0.027(37),-0.08(14),29.600
1495465663523263232,208.653,37.572,1.19,0.7,-0.208(62),7.11(13),2.2640(81),0.000(0),0.04(23),57.480
1496909184851679616,207.993,39.201,4.69,0.4,-0.232(71),10.067(56),3.542(14),0.0000(99),-0.04(19),32.330
1497373419276764800,208.364,41.210,1.63,1.0,0.086(36),4.639(93),1.3379(30),0.082(47),-0.02(13),44.420
1497540270165988096,210.354,39.481,3.73,0.9,-0.118(22),5.65(10),1.7604(35),0.000(75),0.15(17),83.720
1498102223687048192,211.736,40.944,1.52,1.1,0.189(33),4.663(40),1.2947(31),0.0000(99),-0.09(10),19.240
1498322641409140224,211.602,41.574,1.94,0.7,-0.510(59),6.970(72),2.0775(55),0.000(0),-0.14(23),28.080
1499019937939409408,209.265,42.310,1.94,0.8,0.050(38),5.90(11),1.6104(34),0.000(0),-0.13(23),29.790
1500746446072739200,206.783,42.736,3.71,0.9,-0.398(21),5.010(38),1.5653(32),0.0000(99),0.321(90),99.940
1501109078751806592,203.319,41.203,1.28,0.8,0.154(37),6.274(97),1.8839(50),0.000(27),-0.10(16),27.150
1502611595750572544,208.303,44.308,2.27,0.6,-1.081(69),7.462(66),2.2008(67),0.055(75),-0.28(26),15.100
1503707843203401728,206.948,46.026,1.21,1.0,-0.886(30),4.551(81),1.4293(30),0.000(0),0.460(87),100.000
1504537905762838656,212.803,43.302,1.12,1.0,-0.052(52),5.17(12),1.4391(42),0.027(27),-0.02(16),44.680
1505513894131064576,212.895,44.918,3.82,0.8,0.202(23),6.438(37),2.0475(47),0.000(0),-0.03(10),38.570
1506883988698622080,215.582,46.825,1.31,0.9,0.428(41),5.021(48),1.5114(40),0.027(37),-0.09(11),19.610
1507106914680858368,216.502,47.287,1.21,1.0,-0.331(56),4.900(84),1.2887(35),0.000(0),0.05(14),65.570
1507335819258031872,216.590,47.917,1.83,0.8,-0.390(27),6.439(87),2.1298(49),0.000(27),0.33(16),97.550
1507428139578704000,215.777,48.613,2.23,1.0,0.082(32),4.341(68),1.3211(29),0.000(0),0.09(11),78.590
1509697806456081792,210.488,48.386,3.03,1.0,-0.726(29),4.604(45),1.3155(29),0.000(0),0.297(74),99.980
1509866723226247040,207.643,47.303,0.99,1.0,-0.601(54),3.905(98),1.3185(29),0.055(65),0.20(21),82.920
1511759154536658304,213.332,51.373,2.08,0.9,-0.570(55),5.296(52),1.3263(36),0.000(0),0.04(11),66.820
1512287847831082112,210.652,51.407,1.28,1.1,-0.364(56),4.521(89),1.2158(32),0.0000(99),0.10(12),80.690
1512362202304836224,209.905,51.857,4.39,0.9,-0.385(17),5.180(40),1.6193(33),0.000(0),0.15(20),73.780
1512633541158940928,208.656,52.362,1.50,0.9,0.370(28),5.622(86),1.6249(45),0.000(0),-0.00(22),47.060
1516721559749561088,192.760,35.470,1.31,1.0,-0.234(49),5.221(48),1.4574(36),0.000(27),0.07(13),70.230
1517096115257357440,192.521,36.531,5.22,1.0,-0.401(39),4.625(40),1.4504(36),0.000(0),0.324(93),99.920
1517420677347202816,194.582,37.572,4.46,1.0,-0.236(53),4.251(40),1.3943(28),0.000(0),0.22(19),85.210
1518603820576991360,189.786,35.627,6.21,0.6,-0.639(34),8.573(64),3.1048(58),0.000(20),0.06(21),54.690
1520582013794044928,192.769,37.827,1.90,0.9,-0.499(28),5.651(70),1.7186(30),0.000(0),0.29(12),98.820
1522897482203494784,198.517,38.301,12.45,0.7,-0.312(20),6.869(19),2.1102(46),0.000(0),0.07(10),76.030
1525186356175188736,201.937,41.439,3.97,0.9,0.304(28),5.196(76),1.5019(25),0.0000(99),-0.11(12),17.330
1525829295599805184,198.371,41.865,4.04,0.4,-0.605(45),9.820(95),2.9788(85),0.000(0),-0.52(20),1.420
1526018068002598528,198.161,41.922,0.97,1.0,-0.189(51),5.214(96),1.3830(27),0.000(0),-0.02(15),44.830
1526334074516438912,200.139,43.091,1.46,0.9,-0.112(34),4.453(73),1.4792(27),0.000(0),0.29(11),99.270
1526979968878054656,194.866,40.576,2.27,0.8,0.073(29),6.755(67),2.1375(43),0.000(0),-0.04(15),40.220
1527562950559194880,195.792,42.488,2.29,0.6,-0.12(10),9.37(12),3.510(22),0.000(20),0.16(21),77.090
1527686302019285504,194.700,42.290,2.05,0.7,-0.489(59),7.643(76),2.5547(66),0.000(0),0.19(21),80.500
1527946297863133312,192.344,41.188,2.15,1.0,0.060(30),5.07(12),1.4008(22),0.0000(99),-0.07(14),31.900
1528603981912268544,193.994,43.323,1.64,1.0,-0.135(48),5.007(84),1.2945(28),0.000(0),-0.06(14),34.490
1528621780256720256,193.570,43.139,5.13,0.7,0.180(27),7.24(12),2.4766(43),0.0000(99),0.00(20),51.130
1529072511305219200,195.973,42.824,1.02,1.1,0.340(33),3.832(81),1.3495(24),0.0000(99),0.152(99),92.920
1529690127601558400,197.519,44.574,4.13,0.6,-0.391(27),7.999(23),2.7054(57),0.000(20),-0.07(21),31.770
1530145497215624192,194.636,44.204,1.22,1.1,-0.093(40),3.854(50),1.2862(19),0.000(0),0.21(19),86.230
1535561309238592384,186.520,43.713,3.07,1.2,-1.359(70),3.888(81),1.0609(35),0.000(37),0.37(12),99.990
1536799775943767808,183.244,42.701,1.22,1.0,-0.880(30),4.489(57),1.4298(37),0.000(0),0.18(20),79.070
1536905019822585856,181.973,41.144,4.56,0.8,0.250(24),6.363(89),2.0063(48),0.000(0),-0.06(14),35.600
1537399147219947776,180.310,42.865,2.26,0.9,-0.028(38),5.671(73),1.5277(45),0.000(0),-0.12(14),18.570
1537613861224941824,182.431,43.461,5.27,0.7,-0.542(25),7.719(29),2.7464(61),0.000(0),0.38(14),99.680
1538567721922127872,185.186,43.905,4.05,0.7,-0.045(32),6.737(79),2.0858(50),0.000(0),-0.03(16),43.730
1540197026356420608,180.673,47.439,1.48,1.0,0.199(39),5.111(43),1.4366(26),0.000(0),-0.10(11),18.060
1540470323716410624,190.434,43.540,2.13,0.9,0.442(22),5.49(11),1.6008(27),0.000(0),0.02(22),49.720
1541904121237324032,186.433,46.111,2.02,0.8,-0.072(46),5.919(43),1.6360(31),0.000(0),-0.11(20),30.080
1542064065822785152,189.061,45.968,0.79,1.0,-0.640(45),4.31(10),1.2631(22),0.0000(99),0.30(10),99.560
1542646429026523136,191.666,46.171,5.09,0.7,-0.607(45),7.503(55),2.3394(39),0.0000(99),0.12(17),76.400
1542865502420928000,189.523,46.673,4.98,0.8,0.456(19),5.917(70),1.7715(24),0.000(0),0.03(21),51.890
1542883717380730752,189.932,46.947,1.77,0.8,-0.195(57),6.190(63),1.7824(33),0.0000(99),-0.00(16),49.660
1545704235286103680,183.457,48.476,1.61,0.9,-0.005(41),5.781(92),1.6254(34),0.000(0),-0.08(15),28.780
1546294780409630592,181.564,48.553,2.16,0.8,0.375(34),5.949(47),1.6976(28),0.082(65),-0.08(22),34.930
1546478879887634048,182.761,48.893,4.42,0.9,0.250(28),5.217(24),1.5070(23),0.000(0),-0.091(87),15.740
1546665865583070080,181.811,49.869,1.36,0.8,0.530(27),6.721(83),2.0665(45),0.1644(99),-0.06(23),37.770
1546972045211087616,180.368,50.883,2.12,0.7,-1.528(46),7.94(11),2.6023(64),0.000(0),-0.13(26),28.500
1546979535634042752,180.280,51.011,5.11,0.7,-0.374(22),7.919(37),2.7606(38),0.000(0),0.04(22),48.410
1549541191565723776,201.150,43.014,1.15,0.9,-0.789(40),5.09(13),1.5512(33),0.000(0),0.11(22),66.960
1549545177295352832,200.999,43.094,1.31,0.8,0.014(42),5.95(10),1.6560(39),0.000(0),-0.13(16),21.420
1550481170928412416,200.012,44.572,1.31,0.9,-0.165(26),5.311(67),1.5675(35),0.000(0),0.11(12),82.070
1550997322918558080,200.763,46.136,1.53,0.7,-0.563(53),7.335(78),2.7162(87),0.000(0),0.56(19),99.750
1551840339099212928,202.785,46.843,1.24,0.9,0.114(37),5.65(12),1.5951(37),0.000(0),-0.11(16),23.050
1552196958823967488,205.333,47.575,2.22,0.7,-0.630(64),6.955(57),2.0066(46),0.000(37),0.07(17),69.580
1552441875038553856,203.275,48.279,1.55,0.9,-0.520(31),5.275(61),1.5645(31),0.000(77),0.28(14),97.910
1552575156463562368,203.377,49.132,1.69,1.0,-0.000(37),4.788(61),1.3146(31),0.0000(99),-0.03(12),42.040
1552689643112102528,201.093,47.124,6.64,0.8,0.201(22),6.437(65),2.0285(37),0.000(55),-0.05(15),36.990
1553219985673682176,202.413,48.736,0.63,1.2,-0.617(75),3.48(11),1.1629(30),0.000(0),0.41(13),99.950
1553328287568739072,202.696,49.271,1.70,1.0,-0.257(66),4.416(91),1.3586(31),0.000(0),0.24(13),95.290
1553365670964091776,203.124,49.659,0.92,1.1,-0.694(63),4.18(14),1.1769(31),0.027(27),0.25(13),97.400
1553658862611560832,201.401,50.448,2.34,1.1,-0.169(40),4.063(66),1.1654(24),0.0000(99),0.11(10),86.390
1554616193642689408,197.062,47.944,1.11,1.0,0.317(34),5.08(12),1.4506(36),0.0000(99),0.01(21),51.330
1555082386573055872,195.061,47.943,2.65,0.9,-0.224(33),5.70(11),1.8133(30),0.000(0),0.24(16),93.200
1556894313015091456,198.470,51.247,1.42,0.8,0.075(43),6.46(11),1.9350(59),0.0000(99),-0.10(18),30.070
1557413419942508928,195.243,50.864,1.39,1.0,-0.034(49),4.88(12),1.2872(29),0.137(92),-0.12(17),23.560
1558586388394283648,204.343,49.728,3.67,0.9,-1.017(34),5.284(53),1.4888(29),0.000(0),-0.02(20),44.960
1558711393419837312,205.042,50.422,0.75,1.1,-0.264(84),3.642(83),1.2390(31),0.000(0),0.32(13),99.130
1558824059001641728,206.711,50.152,0.97,1.0,0.068(43),4.607(87),1.3239(36),0.0000(99),0.01(13),54.840
1559904432254848256,201.845,52.224,1.70,0.9,-0.210(52),5.782(78),1.5746(35),0.027(27),-0.05(16),39.730
1560077227379405568,204.606,52.220,3.24,0.5,-0.347(55),9.295(88),3.307(14),0.000(0),-0.02(20),39.530
1560624096975086720,206.975,52.426,0.85,0.9,-0.747(63),5.05(16),1.4756(48),0.000(0),0.32(14),97.840
1561344242731221376,207.565,53.712,1.49,0.7,-0.249(41),7.294(76),2.6935(97),0.000(0),0.39(19),97.890
1561441996186753408,206.702,54.550,0.98,1.1,-0.778(50),3.83(10),1.2976(33),0.000(0),0.50(11),100.000
1562134894670803456,203.221,55.037,1.34,0.8,-0.330(29),5.79(12),1.7490(39),0.219(0),0.12(15),78.960
1562827655716351872,199.846,51.966,1.06,0.9,-0.540(62),5.870(81),1.5578(53),0.000(0),0.05(15),66.380
1563269865548618112,198.764,53.724,1.91,1.0,-0.038(47),4.561(78),1.4413(29),0.027(27),0.18(13),90.850
1563487156534032256,201.548,54.248,0.97,1.0,0.102(40),4.418(68),1.3335(36),0.000(47),0.07(12),71.320
1563556769364048000,200.968,54.619,0.89,1.1,-0.823(55),4.036(85),1.1808(29),0.027(20),0.32(10),99.910
1563780481323958784,200.980,55.039,1.83,1.0,-0.365(54),4.135(85),1.3226(30),0.000(0),0.32(11),99.370
1563898751839962496,197.377,53.229,2.34,0.9,-0.558(35),5.506(68),1.5452(35),0.000(0),0.19(12),94.130
1564080514855695360,198.285,54.560,2.15,0.8,0.298(26),6.121(57),1.8016(42),0.000(0),-0.02(21),43.500
1564584366058918144,198.851,55.291,5.68,0.8,-0.045(23),6.584(32),2.0299(48),0.000(20),-0.01(12),47.310
1565003761025886080,202.607,54.519,1.07,0.9,-0.244(55),5.800(75),1.6201(53),0.000(0),0.02(15),55.390
1565240499623289856,201.882,56.043,5.05,0.9,-0.315(25),5.208(18),1.5136(33),0.165(78),0.11(13),82.530
1565591072033244032,203.226,56.359,1.71,0.6,-0.611(61),8.047(71),2.931(14),0.000(20),0.41(20),97.940
1568899090205245184,187.343,52.157,2.54,0.9,0.148(25),5.236(52),1.5339(26),0.000(0),-0.03(11),38.660
1569917409771276928,191.018,53.303,2.63,0.5,-0.242(93),9.609(96),3.422(22),0.000(0),-0.01(20),40.500
1570581205556514816,191.786,55.102,2.14,0.7,-0.684(50),7.171(61),2.3976(55),0.000(0),0.39(16),98.780
1571016646520732544,187.577,54.624,1.41,0.7,-0.708(54),6.701(84),2.3437(68),0.0274(99),0.55(15),99.910
1571867015686149888,185.932,52.235,1.42,1.1,-0.117(50),3.881(66),1.1367(28),0.000(0),0.10(11),82.320
1572435531916730496,186.286,53.915,2.34,0.7,-0.160(54),7.64(12),2.5287(65),0.000(0),-0.01(23),46.460
1572491572650125824,186.691,54.135,6.23,0.6,-0.617(27),7.864(32),2.6488(50),0.000(0),-0.05(22),34.750
1574135308173609088,186.146,55.547,2.02,0.8,0.023(29),6.586(52),2.0838(46),0.0000(99),0.02(13),55.200
1574707638335073920,186.263,57.150,2.14,0.7,-0.499(41),7.354(78),2.7689(69),0.027(27),0.57(19),99.830
1575750456394776448,183.609,58.065,2.24,1.1,-0.561(56),4.042(54),1.1489(25),0.000(0),0.230(94),98.740
1577111995387071232,193.698,56.886,3.49,0.5,-0.159(88),9.610(64),3.567(16),0.137(65),0.08(20),61.030
1577372717082076160,192.938,58.478,1.25,1.0,-0.364(40),4.655(92),1.4334(30),0.0000(99),0.29(12),98.640
1577485313944827008,190.540,56.807,1.47,0.9,-0.572(28),5.313(33),1.4586(33),0.000(0),0.179(86),97.360
1578422029131919872,190.600,59.769,2.92,0.7,-0.938(34),7.610(31),2.4126(62),0.055(55),0.28(15),96.760
1579254496872812032,197.708,60.283,1.57,0.9,-0.436(65),5.69(10),1.6426(42),0.000(0),0.16(16),83.560
1580110707193352832,191.127,61.242,0.96,0.9,-0.092(62),5.778(91),1.6128(60),0.0000(99),-0.05(17),38.330
1581117310088807552,185.053,58.688,4.57,0.6,-0.099(53),8.31(12),2.7166(62),0.0000(99),-0.20(25),20.250
1581266019036318080,185.296,59.559,1.77,0.8,0.240(43),6.285(99),1.8518(48),0.000(0),-0.05(23),40.010
1583415117592149120,185.848,62.369,3.08,0.9,-0.203(42),5.173(25),1.4843(31),0.0000(99),0.02(19),51.220
1583896085209675392,187.196,63.162,3.29,0.8,-0.125(43),5.855(72),1.5766(32),0.0000(99),-0.10(15),24.280
1586478322627595904,223.267,44.242,3.73,0.9,0.215(36),5.278(23),1.5084(35),0.110(47),-0.13(12),12.450
1586949806959008768,223.544,46.346,3.66,0.5,-2.51(12),9.396(35),3.160(12),0.0000(99),-0.20(18),14.270
1587040447947813760,224.767,45.793,7.40,0.9,0.286(33),5.218(23),1.5061(38),0.000(0),-0.104(88),13.010
1587415725010039040,225.496,47.115,2.42,0.9,-0.363(51),5.278(85),1.5044(33),0.027(65),0.14(16),82.150
1587711248823230848,229.518,46.705,3.04,1.1,-0.009(37),4.102(78),1.0538(31),0.055(27),-0.10(11),19.690
1589274037100077952,228.546,49.067,1.18,0.8,-0.371(42),5.97(13),1.8326(60),0.110(55),0.19(18),86.510
1591195124431687040,219.624,47.875,2.64,0.6,-0.189(87),9.298(75),3.370(18),0.000(27),0.04(20),52.000
1591236459196912896,219.453,48.135,1.14,1.0,-0.042(23),5.099(67),1.6667(42),0.055(75),0.22(14),94.770
1595618047393155328,230.646,51.103,2.48,0.9,-0.350(24),5.743(51),1.8055(42),0.0000(99),0.28(12),98.910
1596070599507567744,232.051,52.153,3.07,0.7,-0.047(37),7.311(62),2.5045(64),0.027(75),0.08(20),66.240
1597127848656886912,238.258,53.385,4.65,1.0,-0.180(36),4.214(34),1.3648(41),0.027(27),0.263(95),99.560
1601668866039159424,234.231,56.457,1.24,0.7,-0.016(55),6.92(12),2.2491(95),0.137(37),0.01(21),52.350
1601951126994003200,233.638,57.243,1.07,0.9,-0.137(53),5.889(84),1.6534(62),0.055(92),-0.05(19),39.540
1602633893650966656,231.627,58.142,1.65,0.9,-0.273(22),5.080(80),1.5856(38),0.000(0),0.27(12),98.470
1602638704014314880,231.523,58.284,2.75,0.7,0.286(27),7.218(54),2.4199(70),0.000(37),-0.07(15),32.620
1604754026948160512,215.906,51.452,1.46,0.9,0.299(34),5.386(87),1.5768(47),0.000(47),-0.10(14),21.720
1605228844172042368,218.952,53.184,8.36,0.8,0.358(15),6.465(36),1.9161(43),0.000(0),-0.06(21),37.810
1606064232491269120,221.488,53.781,2.24,0.9,0.144(43),5.269(23),1.4462(37),0.0000(99),-0.06(19),38.240
1606673568091366528,219.594,53.172,0.91,1.1,-1.249(71),4.260(88),1.2203(36),0.000(0),0.397(98),99.990
1606848046843148800,221.118,54.387,1.77,0.9,-0.334(36),4.817(56),1.4682(35),0.027(30),0.11(20),67.630
1607260638580969088,221.747,54.884,1.50,1.1,0.027(38),4.430(51),1.1965(31),0.027(27),-0.05(11),33.800
1607388697325569024,221.832,55.597,0.80,1.0,-0.35(15),4.068(75),1.3765(38),0.1370(99),0.32(15),97.510
1607591694660030080,219.440,55.716,1.51,1.1,-0.708(45),4.282(43),1.2261(34),0.027(27),0.274(83),99.830
1608350460762566400,216.113,52.954,3.42,0.9,-0.276(35),5.452(72),1.6862(36),0.000(0),0.23(13),95.970
1608384133306158336,216.364,53.302,1.22,0.8,0.472(33),6.07(13),1.7986(60),0.000(0),-0.01(24),46.550
1608949076124748160,212.886,53.383,1.18,1.1,-0.228(49),4.409(73),1.2322(32),0.137(57),0.05(12),67.390
1609264704681425664,210.582,54.113,1.09,0.9,-0.269(64),5.880(77),1.6479(62),0.000(0),0.02(16),55.930
1610134207923758848,216.908,55.178,1.94,1.1,-0.097(64),3.689(83),1.2921(38),0.000(0),0.30(12),99.410
1610415412318686848,215.680,55.925,0.79,1.0,0.226(39),4.97(11),1.4555(51),0.000(0),-0.04(14),37.910
1611049349491802368,218.808,57.894,1.12,0.9,-0.182(23),5.14(10),1.6246(39),0.0000(99),0.24(14),95.850
1611431292343086592,215.352,57.749,3.73,1.0,-0.453(97),4.16(11),1.2615(31),0.0000(30),0.10(20),69.420
1611866286631020544,216.407,58.878,4.02,0.7,-0.739(25),7.322(21),2.3915(47),0.000(57),-0.00(24),44.190
1613817163855820288,222.202,57.828,3.87,0.8,-0.483(27),6.274(54),1.8947(40),0.0000(99),0.21(12),95.470
1615313186864479360,233.572,60.727,8.16,0.5,-0.347(86),11.149(30),4.102(16),0.000(0),0.22(18),94.290
1616606276962801792,227.713,62.045,1.09,0.8,-0.341(49),6.23(10),1.8549(70),0.110(65),0.09(18),70.550
1617800247807077760,222.331,60.798,4.76,0.9,-0.435(38),5.466(66),1.6355(36),0.000(69),0.25(14),95.670
1618402814538387584,218.680,61.284,1.00,1.1,-0.087(42),4.281(39),1.2532(35),0.192(67),0.03(12),60.620
1619073619710824832,225.227,61.015,2.00,0.7,-0.038(42),7.02(10),2.2022(64),0.000(0),-0.06(20),39.720
1620057132862183168,227.471,63.938,2.56,0.6,-0.12(10),8.98(11),3.389(19),0.110(47),0.16(23),74.300
1620455087351705984,221.356,62.885,0.87,0.9,-0.588(47),5.167(95),1.6083(51),0.110(65),0.33(13),98.960
1620496250318290944,222.245,63.338,1.03,1.0,0.091(43),4.759(87),1.3265(46),0.000(0),-0.00(20),49.680
1620969693153177472,225.209,65.052,1.25,0.9,-0.184(48),5.405(72),1.4680(58),0.0000(99),-0.01(14),48.490
1623147688248989056,242.622,58.512,2.06,0.8,-0.174(40),6.750(33),2.1384(60),0.110(47),0.07(15),66.900
1623217232359469824,242.494,58.955,2.31,0.9,-0.162(26),6.180(83),2.0981(44),0.082(27),0.22(22),83.240
1624071827771928704,246.509,59.882,1.43,1.1,0.103(43),4.404(43),1.2590(43),0.082(27),0.01(19),52.830
1624151885962373248,249.452,59.521,6.71,0.9,-0.099(40),5.450(36),1.4439(43),0.000(27),-0.11(20),30.370
1625111072419191424,245.723,60.887,0.83,1.2,-0.601(63),3.465(47),1.1898(34),0.192(37),0.35(12),99.900
1626481304425104128,240.698,59.994,3.51,0.8,-0.309(26),6.979(67),2.4853(58),0.14(11),0.24(27),81.610
1626845895609073536,241.559,61.348,12.98,0.4,-4.14(22),10.554(15),3.810(10),0.000(0),0.09(18),58.000
1627362185038477824,236.446,60.819,1.00,1.0,-0.387(65),5.298(80),1.3471(48),0.0000(99),-0.01(14),50.420
1628097002402905344,244.289,61.136,2.93,0.9,-0.233(19),5.476(75),1.6710(39),0.000(27),0.19(13),92.790
1628147579937628288,242.674,61.313,5.73,0.6,-1.235(59),8.994(67),3.5544(84),0.000(0),0.34(20),99.370
1628984754963014784,245.123,63.320,3.14,0.9,0.243(26),5.494(76),1.6354(39),0.137(37),-0.11(13),19.560
1630905631839881472,256.799,62.436,4.10,0.9,-0.456(50),5.112(53),1.2233(33),0.0274(99),-0.05(11),37.580
1631410105814667648,259.411,64.671,0.66,0.9,-0.466(49),4.81(13),1.5116(56),0.247(27),0.25(13),96.380
1631784072911554432,250.714,63.291,1.41,0.7,0.287(54),7.035(93),2.275(12),0.1370(99),-0.14(17),21.000
1631816237922782848,251.363,63.507,1.23,0.9,-0.538(53),5.830(66),1.6592(57),0.082(37),0.15(14),85.180
1632417017948792832,257.284,65.125,1.83,0.7,0.012(33),6.843(62),2.1217(61),0.110(27),-0.09(15),28.560
1632602010778931712,262.206,64.207,3.83,0.6,-1.324(99),9.369(53),3.353(14),0.027(27),-0.01(19),39.630
1633237700299566464,266.615,66.043,1.27,1.0,-0.641(72),5.220(44),1.3383(36),0.164(37),0.04(11),68.950
1634140914741990912,263.360,66.964,2.44,1.1,-0.39(10),4.062(59),1.2665(33),0.192(30),0.20(13),93.090
1634659403193204096,266.596,68.430,0.89,1.1,-1.303(70),4.359(64),1.1842(39),0.137(47),0.29(10),99.890
1635084914193398144,253.119,65.487,0.73,1.1,-0.259(65),4.544(95),1.2695(47),0.110(27),0.07(13),71.430
1635085773186852992,253.275,65.568,1.37,1.0,0.038(37),4.617(40),1.3639(34),0.082(37),0.03(11),61.960
1635332750986266496,251.891,65.974,0.93,0.8,-0.540(58),6.27(10),1.9444(78),0.164(65),0.24(18),91.100
1636130412312502272,252.311,66.508,2.68,0.6,-1.467(81),8.220(91),2.665(10),0.082(55),-0.23(25),18.170
1636785789961578624,253.163,67.388,2.10,0.8,0.056(38),6.572(43),2.0709(61),0.110(17),-0.03(13),41.640
1638847511702771200,264.680,70.336,0.68,1.2,-0.177(69),4.104(94),1.1406(42),0.137(37),0.02(13),56.930
1638988249191219456,267.974,71.091,1.84,1.0,0.203(26),4.624(38),1.6361(35),0.137(27),0.213(99),98.650
1639117957203463552,263.207,70.800,1.67,1.0,0.187(34),4.411(52),1.3183(33),0.110(20),-0.02(11),42.870
1639950905981496960,236.640,62.599,2.70,0.9,0.156(31),5.791(92),1.6298(40),0.027(27),-0.16(14),12.230
1642742050608107264,238.859,65.594,4.15,1.2,-0.060(40),4.078(65),1.0689(38),0.022(22),-0.04(11),35.090
1643455186977373952,245.349,68.075,0.79,1.1,-0.025(48),3.835(73),1.1918(34),0.082(0),0.10(11),81.650
1643758927064583552,243.259,68.703,1.42,0.9,0.346(28),5.565(52),1.6946(48),0.164(37),-0.12(11),13.700
1644052462309266432,230.883,65.015,0.73,0.9,-0.515(46),4.87(11),1.6422(56),0.164(37),0.21(21),82.690
1644227692679216512,229.047,65.374,1.58,1.0,0.060(36),4.613(43),1.3082(40),0.027(27),-0.01(11),45.740
1644269439761267072,230.381,65.563,1.15,1.0,-0.441(41),4.09(11),1.4173(37),0.110(27),0.40(11),99.930
1645068685931967488,227.119,66.053,1.59,1.1,-0.258(49),4.391(72),1.2121(42),0.000(0),0.10(11),81.750
1646746059638996992,241.408,69.060,0.96,1.0,-0.112(51),4.759(61),1.2992(41),0.110(27),-0.02(13),44.230
1648068119292700288,236.739,70.736,1.44,1.1,0.051(39),4.095(22),1.1994(33),0.137(37),-0.009(98),44.160
1648372031178683392,248.588,67.130,1.77,1.1,0.127(39),4.094(37),1.2873(35),0.082(47),0.07(11),77.060
1649357189300987520,255.361,70.100,1.64,1.0,-0.729(35),4.940(67),1.3830(42),0.027(37),0.26(10),99.190
1649469756099782400,246.362,68.314,2.96,1.0,0.159(36),4.940(27),1.3636(34),0.164(37),-0.16(11),7.790
1650788547281558016,260.210,70.836,1.23,1.0,-0.091(47),4.171(52),1.3288(35),0.1370(99),0.16(10),93.170
1650949286433565312,257.283,71.028,1.71,0.9,-0.059(20),5.456(57),1.7258(41),0.055(37),0.15(12),88.980
1652016289457948672,257.078,72.131,2.10,0.8,0.169(42),6.655(64),2.0067(52),0.1918(99),-0.20(14),8.510
1652159844440093184,261.179,73.022,3.88,0.9,0.046(15),5.058(73),1.7629(44),0.000(27),0.30(12),99.560
1652254922132339200,260.988,73.664,1.21,0.8,-0.111(43),6.393(94),2.1309(84),0.164(55),0.17(18),84.260
1653000734613270144,248.310,70.741,1.99,0.8,-0.069(46),6.039(73),1.7504(44),0.1096(99),-0.06(15),34.020
1653342614010138496,246.042,71.799,1.48,0.8,0.724(71),6.310(80),1.9723(65),0.192(37),0.01(22),48.990
1653891373391678848,251.551,73.157,0.98,0.9,0.378(33),5.73(10),1.7277(63),0.192(37),-0.17(14),10.640
1656436433572106880,257.838,75.393,4.93,1.0,0.224(31),4.667(35),1.3803(48),0.000(0),-0.016(96),43.070
1657024741012494464,269.608,77.286,2.44,0.8,-0.479(44),6.065(46),1.6434(42),0.247(37),-0.03(13),43.370
1657555152293606912,209.638,55.817,4.48,0.8,0.700(23),6.271(89),1.8790(37),0.000(0),-0.01(23),45.180
1658546602544064128,206.085,56.743,1.15,1.2,-0.326(89),3.558(35),1.1705(30),0.00(10),0.29(15),98.280
1658766607948601472,205.520,57.334,4.00,1.1,-0.363(49),4.263(69),1.0730(37),0.000(0),0.03(11),64.650
1662113280825127424,202.973,58.363,1.49,1.0,-0.126(42),4.778(41),1.2542(34),0.0000(99),-0.03(11),42.170
1662484365999592704,204.377,59.686,1.74,0.7,1.71(28),7.562(58),2.5946(96),0.0000(99),0.06(24),55.140
1663169877139943296,200.881,60.202,1.15,1.1,-0.418(64),4.27(10),1.1083(30),0.082(37),0.05(12),68.910
1663426406946497280,200.317,61.211,1.74,0.7,0.033(45),7.419(85),2.4388(89),0.000(20),-0.07(19),36.340
1663830129576968960,200.241,61.750,1.83,1.1,-0.570(53),3.690(40),1.2200(30),0.137(47),0.34(11),99.950
1665286643181564672,202.786,62.612,1.89,0.9,0.358(29),5.45(11),1.5315(34),0.0274(99),-0.20(14),7.510
1665442361516061568,202.681,63.506,2.59,0.8,-0.310(24),5.961(25),1.8064(43),0.000(0),0.175(98),95.720
1665748369346071040,201.554,64.571,2.08,0.8,-0.337(28),6.629(63),2.3283(58),0.00(13),0.41(22),97.180
1666319771795024000,202.274,66.032,1.81,0.8,-0.493(51),5.922(69),1.5824(42),0.000(0),0.04(14),64.010
1666978173101571968,217.470,62.746,0.95,1.0,-0.649(55),4.493(94),1.3694(39),0.192(27),0.28(11),99.190
1667033835877722880,217.513,63.331,2.09,0.8,-0.316(24),6.205(53),2.0614(50),0.0000(99),0.33(13),99.370
1667383858532448000,217.769,64.392,3.57,0.8,0.131(29),6.412(37),1.9535(48),0.055(27),-0.09(12),21.590
1668555216373110528,214.040,65.918,1.65,1.0,-0.415(83),5.108(49),1.4030(34),0.027(37),0.11(14),78.900
1669385519450965248,222.773,66.538,2.11,1.0,-0.354(47),5.172(47),1.3460(39),0.219(55),-0.05(13),36.530
1670778184070901632,218.600,68.746,5.58,0.8,0.282(25),6.282(74),1.8618(44),0.000(27),-0.18(14),9.700
1671157760396075264,208.382,64.743,2.38,0.8,-0.339(24),6.494(47),2.0295(45),0.082(37),0.16(14),88.740
1671770909927411584,208.718,66.436,1.27,0.9,0.378(33),5.495(76),1.6113(45),0.000(0),-0.13(12),12.240
1671994729262991232,205.974,65.572,1.88,0.8,-0.313(56),5.928(67),1.5491(42),0.000(27),-0.08(16),32.460
1672651000266199040,207.063,67.573,1.61,0.8,-0.052(46),6.75(10),2.0539(67),0.137(37),-0.09(19),32.820
1674635034638596608,206.745,70.118,4.02,0.6,-1.082(28),8.447(46),2.8945(66),0.000(0),-0.09(21),28.620
1674832564479004800,212.140,70.170,3.08,1.0,-0.440(38),5.012(28),1.2512(34),0.000(0),0.021(93),61.990
1675265192240419584,211.171,71.829,2.82,0.8,0.248(31),6.177(33),1.9181(57),0.110(65),-0.09(14),25.750
1676118688141105152,198.088,63.230,0.87,1.1,-0.631(96),3.958(91),1.2388(33),0.000(27),0.36(12),99.540
1676267328369333376,195.822,63.387,2.74,0.7,-0.448(70),6.876(90),2.0855(46),0.03(16),0.09(27),66.960
1677112681012455040,193.608,64.179,5.22,1.0,0.168(32),4.842(60),1.3694(39),0.000(27),-0.06(12),29.680
1677179991739807616,195.476,64.523,1.73,0.8,-0.868(46),5.967(71),1.4722(39),0.000(0),0.04(12),63.580
1677913743952657536,197.915,64.808,3.45,0.8,-0.154(21),6.412(73),2.2560(48),0.0000(99),0.30(22),92.400
1678266755905113216,200.290,65.982,2.44,0.9,-0.135(23),5.961(64),1.9723(43),0.0000(99),0.25(13),97.350
1678830805369710208,194.614,66.044,1.32,0.9,0.366(31),5.095(40),1.5251(39),0.0274(99),-0.080(93),19.360
1679796863774075136,192.658,68.737,1.33,0.7,-0.61(11),7.51(10),2.366(13),0.000(37),0.13(25),70.820
1682115218400594560,190.592,66.829,1.52,0.7,-0.004(52),7.329(87),2.427(10),0.055(37),-0.02(20),46.430
1682518807887510656,188.734,68.094,4.64,0.6,-0.728(64),7.98(10),2.5848(56),0.000(16),0.17(21),76.990
1682721564703769984,191.560,68.833,1.08,1.0,0.038(39),4.128(84),1.4328(32),0.000(0),0.28(11),98.870
1682901747172318848,190.086,69.665,0.81,1.0,-0.49(10),5.01(10),1.2697(48),0.082(27),0.02(15),58.270
1683575679079854848,181.353,69.241,1.37,0.9,0.414(32),5.16(11),1.5124(38),0.000(0),0.05(22),56.570
1683603098151095040,180.308,69.551,1.15,1.0,-0.788(59),4.96(12),1.3330(36),0.0548(99),0.20(12),94.000
1683722463882322816,181.640,70.069,2.52,0.8,-0.433(27),7.013(36),2.4673(59),0.000(27),0.24(22),86.400
1684284726641054208,181.738,71.487,0.96,1.0,-0.185(46),4.46(12),1.5980(39),0.000(67),0.44(15),99.640
1684313210864177920,181.414,71.800,1.32,1.1,-0.712(51),3.99(13),1.2929(31),0.000(27),0.43(12),99.920
1684580941945608192,201.027,67.960,1.06,0.9,0.134(28),4.661(56),1.5103(37),0.082(65),0.12(13),84.450
1685261230405657728,200.542,69.102,2.08,0.6,-0.414(76),7.98(10),2.701(10),0.0000(99),0.11(23),66.190
1685514289878351744,197.938,68.539,1.19,0.8,-0.360(71),6.36(11),1.7595(67),0.000(0),-0.02(19),46.400
1685984640337208960,194.031,70.110,2.79,0.6,-0.793(74),8.594(70),3.547(14),0.055(37),0.48(22),99.960
1686740554581000192,206.549,70.289,1.05,1.1,-0.760(47),4.255(58),1.2439(29),0.055(27),0.301(89),99.950
1687484477276459136,205.482,72.246,1.95,0.8,-0.077(48),6.70(11),1.9975(65),0.027(27),-0.10(25),34.840
1687912737055491328,202.228,72.433,2.57,0.9,-0.204(29),5.005(30),1.4580(34),0.110(37),0.10(11),81.230
1688091235896320256,196.414,72.412,1.72,0.7,-0.221(55),7.329(73),2.4437(92),0.055(55),0.10(21),68.700
1688495684376702336,202.965,74.106,2.30,0.8,-0.022(27),6.047(67),1.9174(39),0.192(37),0.06(14),66.250
1690364785424482816,181.461,72.522,3.05,0.9,0.072(24),5.317(97),1.6020(35),0.1918(99),-0.02(13),44.090
1690975151817096960,183.470,74.255,1.79,0.9,0.281(26),5.825(84),1.7184(49),0.192(27),-0.05(22),40.040
1691290501200037632,195.969,73.899,2.09,1.0,0.236(29),4.426(41),1.3953(33),0.000(27),0.07(10),75.600
1692027728041999872,191.033,75.280,1.03,0.9,0.318(34),5.753(90),1.7480(59),0.0000(99),-0.08(13),27.280
1692433516552296320,187.457,75.517,2.87,0.9,-0.046(23),5.765(46),1.7449(31),0.137(65),0.02(14),55.470
1692574563278256128,183.063,75.559,1.55,0.9,0.245(40),4.998(56),1.5370(36),0.110(27),-0.02(12),43.560
1693255813811009792,184.162,77.453,1.05,0.7,-0.491(61),6.76(12),2.2051(97),0.329(55),0.22(19),87.870
1694708646628402048,222.326,69.317,1.82,1.1,-0.48(12),4.65(13),1.2522(39),0.055(37),0.11(16),77.330
1695160477188083968,225.527,70.572,1.14,0.9,0.353(31),5.414(76),1.8199(57),0.082(37),0.09(12),77.150
1695235548920284416,227.984,71.027,2.49,1.0,-0.300(24),5.000(45),1.6651(36),0.164(57),0.32(12),99.710
1695294922548180224,226.478,71.134,1.34,1.0,-0.089(61),3.92(16),1.3787(38),0.000(27),0.32(14),98.430
1695351684835961600,223.170,70.643,2.36,1.1,-0.175(39),4.218(37),1.2291(29),0.027(27),0.125(98),89.970
1695880240691683968,234.113,71.403,1.54,1.0,-0.159(38),5.055(40),1.3727(33),0.110(37),-0.03(12),43.010
1696172165324579584,235.740,71.127,2.52,0.7,-0.479(45),7.048(88),2.5074(73),0.137(37),0.44(19),98.360
1696811806213732224,227.970,71.556,3.75,0.8,-0.012(30),6.439(72),2.0540(54),0.055(65),0.06(17),64.630
1697685093324310272,231.454,74.085,1.99,0.9,-0.523(36),5.565(75),1.6178(36),0.0548(99),0.21(12),94.670
1698304324528844544,217.547,71.366,3.46,0.8,-0.219(31),6.560(53),1.9957(48),0.000(27),0.06(15),66.570
1698784536232347904,219.167,72.411,2.12,0.8,0.120(29),5.888(59),1.7755(51),0.05(16),0.03(27),53.020
1699635145915324416,215.719,73.041,1.19,0.8,-0.145(67),6.64(16),1.9275(85),0.00(12),-0.09(26),36.970
1700332270647137152,226.696,73.868,2.13,1.1,-0.111(60),3.740(24),1.3259(30),0.137(37),0.26(11),99.390
1700842890719030528,231.982,75.194,1.52,1.0,-0.263(30),4.555(43),1.5294(39),0.082(30),0.342(96),99.900
1700959438951478912,226.882,74.824,4.73,0.9,-0.071(33),4.356(29),1.4686(49),0.082(27),0.262(96),99.540
1701062655605621760,227.403,75.559,1.24,0.7,-0.326(56),7.115(89),2.533(12),0.192(57),0.34(21),94.350
1701705453295364864,221.748,76.017,1.63,0.7,-0.250(45),6.775(79),1.9328(72),0.19(10),-0.13(21),26.410
1703146367579632640,249.608,75.339,0.94,1.1,-0.299(63),4.323(56),1.1884(36),0.164(55),0.04(12),65.640
1703419664938668160,247.481,75.897,0.82,0.9,0.032(43),5.33(16),1.6990(73),0.137(27),0.10(17),71.910
1704433895695488128,241.182,77.029,2.35,0.9,0.423(26),5.339(60),1.6210(45),0.137(37),-0.13(11),11.800
1705160191846222976,257.403,77.874,1.02,1.1,-0.111(53),4.729(45),1.3327(43),0.137(21),0.01(12),54.480
1705634699832082944,267.740,78.804,4.93,0.7,-0.139(36),7.170(84),2.2743(55),0.000(0),-0.02(19),46.910
1706284889161531904,254.662,79.265,0.73,1.0,-0.752(62),4.698(88),1.3653(49),0.1370(99),0.26(11),98.850
1706291898548166272,255.334,79.503,1.52,1.1,-1.378(48),3.917(89),1.3597(32),0.274(27),0.58(12),100.000
1706668721799563776,259.830,79.796,2.30,1.0,0.024(15),4.942(79),1.7615(34),0.164(20),0.30(11),99.490
1707099764716829568,235.674,76.859,2.10,1.0,-0.182(69),3.960(30),1.3690(31),0.110(55),0.30(12),99.230
1708171341877355904,234.511,78.099,5.85,0.7,-0.370(20),6.749(55),2.4428(52),0.000(0),0.34(22),95.570
1708265105306712704,234.150,78.767,3.67,0.9,-0.610(27),5.124(47),1.4705(39),0.023(13),0.254(89),99.500
1708812460235098880,243.049,80.185,1.61,0.9,0.286(39),5.466(39),1.5856(43),0.137(27),-0.16(11),7.980
1710621672258944128,241.714,81.329,2.25,0.8,0.204(28),6.299(39),1.9554(51),0.1918(99),-0.11(11),16.090
1710745092439038592,248.361,81.890,1.82,0.8,-0.191(29),6.610(30),2.2420(57),0.274(27),0.21(13),95.060
1710791615524901376,250.476,82.391,0.84,1.1,-0.517(81),3.918(99),1.3840(37),0.356(37),0.33(13),99.330
1711442011012567552,208.615,72.960,2.87,0.8,-0.599(80),6.591(27),1.8877(44),0.0274(99),-0.15(20),25.650
1712343679266352000,208.129,75.819,1.00,1.0,-0.554(86),4.86(10),1.2540(42),0.000(0),0.10(14),77.900
1713850044556504320,215.701,76.742,1.10,1.1,-0.193(59),3.915(88),1.1804(36),0.164(27),0.10(12),79.180
1714601835632111232,215.526,78.838,1.63,0.8,-0.105(52),6.579(63),1.9174(65),0.110(47),-0.11(17),26.440
1715314800203251840,213.242,78.535,0.90,0.9,0.116(43),5.401(88),1.5364(60),0.192(27),-0.14(14),16.780
1715607064138002304,210.168,79.504,1.42,1.0,-0.030(44),4.696(59),1.3707(41),0.137(27),0.02(12),59.100
1716035083398439680,197.349,76.454,1.32,0.8,-0.192(25),6.308(93),2.1820(65),0.164(20),0.30(15),97.320
1716146958706661504,196.831,77.336,0.89,1.2,-0.145(47),3.703(54),1.1492(33),0.137(30),0.11(10),85.690
1716653524329227008,198.311,78.193,1.43,1.1,-1.68(13),4.268(36),0.9756(37),0.137(20),0.146(76),97.380
1716682592667903488,199.481,78.431,1.86,0.8,-0.183(30),5.956(42),1.8452(44),0.164(47),0.10(13),78.820
1717515850683449856,180.267,79.130,1.60,0.8,-0.398(50),6.626(75),2.1174(72),0.2740(99),0.17(16),85.850
1717564259258535808,190.959,78.502,2.15,0.9,0.025(32),4.192(28),1.5220(31),0.110(20),0.312(90),99.950
1717783856642415872,188.890,79.748,2.46,0.7,0.170(32),7.065(73),2.2889(55),0.274(20),-0.13(15),19.580
1718037534590827776,185.126,80.419,2.10,0.9,-0.389(54),5.823(77),1.6477(37),0.329(37),-0.00(15),52.530
1718221565349474176,199.094,79.132,7.41,0.6,-0.043(31),7.781(72),2.5700(52),0.000(0),-0.12(17),23.620
1718256887160537088,199.921,79.506,1.19,0.8,-0.033(50),6.406(93),1.9731(76),0.137(27),-0.02(17),45.940
1719256446309589248,192.302,80.016,6.28,0.7,0.082(35),6.772(47),2.0383(46),0.00000(82),-0.15(13),14.110
1719417662201585664,191.992,80.938,2.28,0.8,-0.405(54),6.250(69),1.7930(40),0.274(37),0.01(15),53.570
1720105647243105024,188.176,82.353,0.98,1.0,0.199(47),5.115(70),1.5809(46),0.438(37),-0.11(13),19.960
1720200995517179520,183.736,82.824,2.49,0.7,-0.033(29),7.156(29),2.4092(56),0.575(47),-0.02(14),43.960
1721619502956076928,218.985,80.900,1.86,1.0,0.167(31),5.212(77),1.5163(39),0.137(55),-0.09(14),24.210
1722695581242382720,244.201,82.192,1.55,0.8,-0.083(61),6.270(63),1.7844(54),0.219(27),-0.15(16),18.710
1722759043679143808,242.371,82.373,2.53,0.7,-0.540(34),7.789(42),3.0655(86),0.274(37),0.62(17),99.980
1723116041360607488,247.978,83.625,10.24,1.0,0.144(43),4.956(39),1.3822(44),0.000(0),-0.08(11),24.450
1723691670057543552,261.115,84.773,1.06,1.0,0.341(37),5.391(97),1.7027(51),0.493(37),-0.16(13),11.790
1724580419050159744,263.132,85.874,2.28,0.9,0.149(46),6.103(66),1.9590(47),0.603(55),-0.04(22),42.030
1724786199523125120,269.770,86.412,3.07,0.8,-0.557(26),6.939(31),2.3850(48),0.08(19),0.41(26),95.760
1725338704116029440,208.714,83.207,2.26,1.2,-0.168(39),4.144(53),1.1845(28),0.247(55),0.00(11),53.390
1725799914884231680,205.089,84.025,2.88,0.8,-0.414(19),6.530(27),2.2161(45),0.260(79),0.15(23),72.000
1727395512413771264,230.262,85.864,6.15,0.9,-0.624(22),5.301(31),1.5648(33),0.000(0),0.307(77),99.950
1728059514359369984,232.697,87.113,1.43,1.0,0.059(44),4.75(10),1.8244(40),0.548(47),0.26(13),97.410
1728521481041777664,209.083,87.346,1.77,1.0,0.283(31),5.352(84),1.7025(36),0.438(55),-0.10(13),21.180
1730080652953443840,316.457,2.241,2.92,1.0,-0.143(47),5.023(81),1.3360(36),0.082(47),-0.05(15),37.780
1730318083040916608,315.233,2.380,1.06,1.1,-0.026(45),4.266(91),1.3300(27),0.164(20),0.10(12),80.380
1730634742391203968,313.475,2.081,3.93,0.9,0.344(21),5.625(52),1.7254(34),0.219(27),-0.13(10),10.110
1731914127247532544,318.583,4.121,2.94,0.6,-0.636(44),8.356(54),2.9661(83),0.164(27),0.28(17),94.300
1732767245191474048,316.474,3.797,5.05,1.1,-0.485(69),3.928(88),1.1934(44),0.274(37),0.16(12),92.280
1733982239900224384,311.697,3.101,2.63,0.7,0.015(35),7.163(78),2.4318(57),0.164(37),0.05(18),61.380
1735071924643312512,311.016,4.263,1.93,0.8,-0.198(24),6.12(16),1.9262(40),0.179(22),0.12(18),74.590
1735654287848560256,312.008,5.274,1.36,0.9,0.334(27),5.667(90),1.7261(39),0.1370(99),-0.12(13),17.930
1735910882078941824,311.636,5.939,1.88,0.7,0.403(37),7.16(11),2.4483(72),0.137(37),0.11(26),64.280
1735953458091476480,311.130,6.044,0.91,1.0,-0.098(38),4.432(85),1.4048(37),0.192(51),0.14(12),87.810
1736035406067607424,312.580,6.395,1.61,0.9,0.197(63),5.80(18),1.7874(39),0.185(31),-0.06(19),37.080
1736194938332553728,315.088,5.334,1.36,1.0,-0.201(54),5.187(87),1.4466(37),0.2192(99),-0.02(14),45.520
1736316228207818496,316.160,5.811,1.29,0.8,0.216(32),5.904(92),1.8957(48),0.329(0),-0.05(13),35.780
1737385262748503680,313.824,6.960,1.13,1.0,-0.436(42),4.36(11),1.4823(35),0.192(27),0.36(11),99.770
1737925397835399680,314.645,7.917,1.58,0.8,-0.223(38),6.47(13),2.1723(60),0.219(27),0.22(19),87.480
1738096852929539584,315.436,8.735,2.12,0.7,0.092(33),6.916(92),2.2220(49),0.0822(96),-0.05(17),38.230
1738775389042456192,319.527,6.168,2.73,0.8,-0.201(18),6.484(68),2.2892(45),0.247(27),0.32(14),98.640
1740675035897869952,323.501,7.710,1.80,0.9,-0.365(29),5.592(90),1.6999(33),0.110(27),0.20(14),92.520
1744141658621409024,316.583,9.392,1.59,0.9,-0.474(30),5.65(13),1.7809(32),0.301(27),0.24(14),94.610
1745505740234476160,319.764,10.705,1.34,0.9,0.243(32),5.842(99),1.8115(50),0.137(27),-0.06(14),32.590
1745674137311942912,320.580,11.505,1.39,1.0,-0.318(31),5.082(57),1.7673(38),0.192(20),0.40(11),99.960
1746673421583793536,318.707,12.378,2.16,0.9,0.060(25),5.625(71),1.8525(39),0.137(33),0.14(13),85.900
1746802270602232832,319.279,12.804,2.89,0.7,-0.367(68),7.76(11),2.5364(69),0.110(27),0.03(24),54.500
1746878446141859968,321.206,12.556,2.54,0.6,1.63(49),8.332(66),3.058(12),0.247(12),0.08(23),56.530
1747107934834703104,321.290,13.647,1.66,0.9,-0.338(51),4.943(70),1.6263(39),0.247(26),0.29(12),98.570
1747349449435567744,319.954,13.849,1.19,1.1,-0.993(47),4.19(15),1.2689(34),0.082(37),0.39(13),99.930
1748901959855337472,306.858,7.239,2.35,1.0,-0.753(75),4.62(16),1.5894(37),0.301(65),0.18(22),77.820
1749302972361330048,309.636,8.273,1.07,0.8,0.271(56),6.088(97),1.9104(63),0.274(23),-0.11(15),22.970
1749748618168339200,311.882,7.925,1.20,1.0,-1.058(52),4.569(86),1.3583(29),0.192(23),0.338(97),99.970
1749780641444938240,312.206,8.136,1.01,1.0,0.132(41),5.01(14),1.4694(32),0.192(23),-0.07(15),32.200
1750157567773529984,311.975,9.049,1.20,1.0,-0.794(55),5.299(58),1.3982(35),0.192(37),0.11(11),86.600
1750691380668928384,313.731,10.178,1.40,0.9,-0.571(61),5.60(10),1.8889(53),0.082(55),0.47(15),99.740
1751268005798801280,310.478,10.007,0.90,1.0,0.179(49),4.64(15),1.4126(39),0.301(24),-0.07(15),34.320
1751309203125577088,310.764,10.411,1.58,1.0,0.099(35),5.30(12),1.5278(31),0.219(25),-0.11(15),22.390
1751452311435193856,312.406,10.422,2.93,0.8,-0.044(24),6.080(42),1.9029(37),0.110(37),0.06(13),68.670
1752280209332604544,305.492,8.482,2.56,0.8,-0.133(31),6.376(89),2.0905(40),0.192(73),0.15(18),80.830
1752422110754596736,306.362,9.133,1.38,1.0,-0.360(34),4.708(93),1.5362(32),0.247(55),0.27(12),98.360
1752956237185401728,307.628,9.952,1.84,0.9,0.328(28),5.82(12),1.7979(45),0.137(29),-0.10(15),24.630
1755085746391235200,309.511,11.946,3.18,1.0,0.165(30),4.12(13),1.4955(35),0.079(79),0.25(14),96.970
1755857504773113728,309.508,12.392,4.42,0.8,-0.465(35),5.903(93),1.8758(38),0.027(24),0.32(15),98.060
1757595867015437952,313.874,11.520,0.85,1.0,-0.397(51),4.201(58),1.4592(29),0.384(32),0.28(10),99.580
1758237255954183680,315.741,12.819,1.25,0.8,-0.495(46),6.68(17),2.3222(69),0.384(27),0.36(20),95.390
1759056705651688576,317.216,13.545,1.61,0.8,0.440(93),6.794(65),2.3183(68),0.192(37),0.15(23),71.640
1759496613381384960,319.849,14.947,4.48,1.0,-0.740(74),4.118(89),1.2918(39),0.000(0),0.40(11),99.950
1759904875793195904,316.257,14.051,2.25,0.8,0.223(30),6.29(12),1.9245(40),0.192(27),-0.15(16),18.790
1760111029926614528,316.351,14.515,0.75,1.0,0.120(43),4.60(11),1.5111(43),0.219(27),0.10(14),77.560
1760868632094507520,317.438,16.491,1.14,1.0,0.170(43),4.62(25),1.5648(35),0.329(37),0.08(17),68.840
1761050669989260288,312.952,12.741,0.78,1.2,-0.384(84),3.943(77),1.2781(27),0.301(0),0.19(12),93.640
1761433433176807040,311.830,14.063,1.62,1.2,-0.084(41),3.643(38),1.2756(19),0.153(41),0.213(96),98.920
1761476455866655488,313.507,13.408,0.88,1.1,-0.606(81),4.71(10),1.3912(35),0.2192(99),0.22(12),95.860
1761634472006263936,314.019,14.178,1.53,1.0,-0.536(50),4.87(11),1.4765(29),0.2192(99),0.23(12),96.700
1761640283099581696,314.423,14.297,1.84,0.8,-0.304(39),6.352(54),2.0854(74),0.219(30),0.11(22),64.640
1762532949102258560,310.431,14.991,1.31,0.9,0.338(24),5.87(10),1.8827(44),0.247(23),0.08(22),60.910
1763027626254925568,312.349,15.903,1.44,1.0,-0.029(21),4.446(50),1.5824(25),0.184(20),0.294(92),99.860
1764255574584409984,316.273,17.735,2.56,0.9,-0.348(43),5.815(53),1.7538(42),0.156(83),0.15(16),82.780
1764717197670024576,313.800,17.217,1.27,0.9,-0.794(42),5.25(13),1.5708(37),0.192(65),0.01(23),50.820
1764900506874042624,315.566,17.698,1.18,1.0,-0.565(51),4.456(89),1.4397(32),0.1644(99),0.34(11),99.830
1765680369854528256,326.721,11.135,2.22,0.8,0.360(28),6.260(72),2.0505(49),0.1370(99),-0.03(13),39.960
1767386124706129792,325.421,12.754,2.02,0.7,-0.287(54),7.633(59),2.6418(98),0.213(21),0.15(19),77.230
1769333011905660032,327.789,15.446,3.34,0.9,-0.386(28),5.072(64),1.6865(33),0.274(39),0.32(11),99.530
1770812409097004544,324.359,14.369,1.40,0.9,-0.629(73),5.87(10),1.6508(59),0.2192(99),-0.14(22),28.810
1771481736800541568,321.788,14.691,1.47,0.9,0.096(36),5.680(75),1.7312(41),0.247(37),-0.05(14),34.440
1771676934474045184,323.205,14.948,1.22,1.0,-0.879(37),4.335(74),1.4248(31),0.219(27),0.421(93),100.000
1771729573593514752,323.422,15.406,1.18,1.1,-0.144(51),4.653(56),1.4249(37),0.219(27),0.11(12),82.050
1772045472731506176,323.261,16.020,2.07,1.2,-0.340(46),4.000(60),1.2426(27),0.247(61),0.16(11),93.210
1773120490161824384,327.053,17.154,1.05,1.0,-0.123(69),4.766(81),1.6059(47),0.329(27),0.20(14),91.770
1773731543748976768,324.969,17.367,1.02,1.0,-0.137(82),4.23(16),1.5480(44),0.411(16),0.25(15),95.660
1778259951107238656,333.630,19.963,1.13,0.9,-0.203(44),4.89(10),1.6009(58),0.110(27),0.27(14),96.970
1778383813669326080,334.590,19.861,3.31,0.9,-0.625(27),4.711(43),1.5295(39),0.033(33),0.439(84),100.000
1780511716561442688,327.924,20.018,1.71,0.9,-0.338(41),4.669(65),1.6609(39),0.3563(99),0.36(10),99.900
1780535218622509056,328.027,20.273,2.23,1.0,0.011(54),4.922(68),1.4836(45),0.274(27),-0.00(13),49.780
1780566726502673408,327.298,20.113,1.08,0.9,-0.313(52),5.175(71),1.9580(61),0.438(27),0.46(12),99.990
1780752303449428992,329.796,20.178,1.31,0.9,-0.850(58),5.715(73),1.4507(42),0.247(27),-0.29(21),10.200
1781014571332803840,328.460,21.139,6.79,0.6,-1.340(67),9.320(51),3.761(10),0.000(0),0.43(19),99.990
1782755270037987072,330.465,22.581,2.32,0.8,-0.198(29),6.230(71),2.0165(39),0.192(27),0.17(14),87.660
1783429403808743424,320.711,14.653,2.39,1.2,-0.138(43),3.63(10),1.1706(28),0.137(24),0.14(10),90.690
1785670212802544896,320.624,19.271,1.75,1.0,-0.549(32),5.114(93),1.4891(28),0.162(20),-0.01(21),47.070
1788132981409653120,318.825,18.322,1.59,0.8,0.334(36),5.989(73),1.9283(50),0.192(55),-0.05(14),35.530
1789714693310050432,317.470,20.132,1.88,0.9,-0.464(26),5.209(94),1.7072(40),0.274(37),0.32(12),99.450
1790377840556740480,321.579,20.747,1.77,0.9,-0.538(54),5.78(17),1.7965(31),0.1918(99),0.27(17),92.880
1791815486370058752,319.097,22.753,0.83,1.0,-0.680(62),4.93(16),1.6033(43),0.4659(99),0.28(13),97.740
1792008927401696640,320.692,23.225,1.74,0.9,-0.222(44),5.889(75),1.8808(42),0.274(37),0.15(15),84.620
1792154616987433600,319.987,22.829,2.27,0.6,0.06(11),8.96(13),3.390(23),0.274(88),0.07(21),60.000
1792221201863555200,320.289,23.599,3.51,0.8,0.441(25),6.02(13),1.8816(33),0.411(27),-0.02(23),44.440
1793576526040126080,324.647,20.944,1.20,1.0,0.252(57),5.07(12),1.6097(58),0.192(27),0.00(15),49.610
1797254632953478144,323.079,23.093,3.25,0.9,-0.497(30),5.622(55),1.7818(23),0.164(20),0.31(11),99.390
1798077686126174976,322.231,23.681,2.18,0.9,0.179(36),5.659(78),1.6678(31),0.274(27),-0.06(21),38.780
1798142179355254912,321.884,23.888,1.36,1.0,-0.354(73),4.330(54),1.4674(29),0.329(0),0.27(11),98.990
1799040342916892928,322.774,26.399,1.45,0.9,-1.020(49),5.58(19),1.9230(32),0.507(24),0.48(14),99.850
1799346625625273728,326.806,25.496,2.22,0.8,0.045(31),6.718(60),2.2161(52),0.219(47),0.03(15),58.560
1799976027311999104,328.172,27.288,0.96,1.3,0.010(51),3.355(95),1.2300(34),0.164(27),0.17(10),95.010
1801110822095134848,326.353,28.624,4.16,0.9,0.183(34),5.45(13),1.4269(24),0.007(40),-0.24(16),6.730
1802546067026355072,305.328,12.972,1.53,1.2,-0.197(69),3.96(19),1.2241(31),0.210(45),0.10(15),77.020
1802645366676085632,302.175,11.318,1.94,0.9,0.107(28),5.794(72),1.8035(35),0.137(38),0.00(14),50.270
1802879803175645184,301.579,11.896,1.56,1.0,-0.440(39),5.351(88),1.5028(30),0.137(44),0.11(14),79.710
1803080360967961856,301.736,12.577,4.69,0.8,-0.015(34),6.272(43),1.8852(38),0.000(27),-0.02(13),42.120
1803096338246807424,302.460,12.766,1.10,0.9,-0.264(60),5.598(83),1.6340(44),0.256(56),0.04(16),61.080
1803203639401281664,303.346,12.448,2.07,0.7,-0.668(55),7.195(70),2.3764(64),0.082(37),0.33(17),96.060
1803349840088522368,304.258,13.160,1.96,0.7,-0.306(65),7.45(11),2.4769(83),0.110(27),0.11(23),67.920
1803902005378574464,307.543,13.477,1.38,0.8,0.482(33),6.50(11),1.9873(68),0.055(65),-0.21(17),9.860
1804564388117404160,307.245,14.276,1.53,0.8,0.440(33),5.954(92),1.9428(54),0.110(37),-0.03(14),41.580
1804826694658294528,305.304,13.444,1.36,1.2,-0.289(75),3.85(22),1.2277(29),0.274(65),0.14(15),82.920
1805157097905708544,304.552,14.482,1.71,0.9,-0.413(33),5.89(16),1.8015(42),0.219(47),0.17(17),84.240
1805196469866384640,304.167,14.538,1.80,1.1,-0.535(88),4.11(13),1.3211(33),0.055(37),0.35(14),99.180
1805228703601998336,304.177,14.843,1.57,0.8,0.202(45),6.038(89),1.8435(51),0.137(32),-0.09(15),26.390
1805854669313765632,307.022,16.407,1.08,0.9,-0.016(26),5.68(12),1.8505(57),0.247(35),0.11(16),75.800
1806246194232678784,300.081,12.953,5.38,0.8,-0.319(39),5.948(62),1.8041(28),0.0000(99),0.18(14),90.280
1806921470481425792,301.632,14.874,1.79,0.8,-0.350(61),6.595(93),1.9654(51),0.270(23),0.01(18),54.360
1806982459017442944,302.560,15.041,1.10,1.0,0.229(33),5.01(19),1.4960(39),0.230(33),-0.10(17),27.810
1807008469340215808,302.232,15.009,2.99,0.7,-0.562(44),7.603(57),2.8613(67),0.026(54),0.30(25),90.690
1807131786441403520,299.916,13.934,2.07,0.9,0.009(14),5.753(80),2.1187(40),0.164(75),0.39(23),97.000
1807567914607739008,299.037,14.962,0.91,0.9,-0.472(43),5.43(14),1.9273(50),0.466(44),0.40(15),99.460
1807929585205692288,300.406,15.448,1.40,1.0,-0.383(42),5.173(91),1.7887(38),0.280(35),0.38(13),99.600
1808094099632953088,301.199,16.115,2.61,1.0,-0.358(47),5.109(53),1.4404(35),0.055(37),0.12(13),83.880
1808124091372758528,301.229,16.566,3.49,1.0,0.189(29),4.840(41),1.4144(32),0.000(55),-0.03(12),40.080
1808940444398553984,306.092,16.832,4.38,0.8,0.378(50),6.187(40),1.9893(46),0.010(41),0.13(21),70.420
1809402174873251968,302.177,16.301,1.45,0.9,-0.429(32),5.37(20),1.6432(40),0.180(35),0.22(17),90.120
1810094691097366656,304.822,18.464,1.10,1.2,-0.328(91),4.05(13),1.1752(35),0.119(27),0.12(14),80.790
1810660084878768128,309.696,15.509,1.30,0.9,-0.373(34),5.26(17),1.7330(41),0.137(87),0.34(17),97.220
1810943071684971392,309.090,16.168,1.44,1.3,-1.404(92),3.87(13),0.9860(25),0.137(34),0.26(14),98.290
1811179054367025920,311.469,16.754,0.88,1.1,0.173(45),4.31(12),1.3155(32),0.219(27),-0.04(13),40.800
1811204789811017088,311.657,16.878,1.17,0.9,0.307(41),5.221(63),1.6290(36),0.219(27),-0.06(12),28.590
1811774749153285760,308.860,17.049,4.06,1.1,-0.205(35),4.540(47),1.2745(22),0.000(0),0.10(10),83.700
1811854017069899136,308.688,17.533,1.79,0.9,0.017(31),5.850(69),1.9538(30),0.2740(67),0.13(13),83.740
1812202940212742912,309.676,17.769,1.90,1.0,0.151(30),4.999(74),1.5526(31),0.192(36),0.01(13),51.850
1813943982515043200,310.864,19.135,2.13,1.0,0.079(36),4.941(71),1.5051(29),0.137(67),0.03(14),58.280
1814374166439853696,310.706,20.468,2.26,0.6,-0.837(95),9.023(95),3.600(19),0.110(36),0.35(22),98.100
1814868530056655616,312.196,21.382,1.91,0.9,-0.065(13),5.524(99),2.0192(38),0.1573(99),0.38(22),97.130
1815942138741753984,307.868,19.659,1.19,1.1,-0.188(57),3.919(64),1.3460(29),0.055(64),0.23(20),87.080
1816676784309546880,306.926,19.931,3.70,0.7,-0.471(38),7.102(70),2.4054(42),0.000(35),0.33(18),96.020
1816786151355754752,307.137,20.278,1.07,1.2,-0.248(59),3.670(79),1.3072(29),0.247(39),0.26(12),98.910
1816930389236035072,306.070,20.322,0.89,0.9,-0.156(29),4.80(13),1.8056(42),0.219(37),0.45(14),99.830
1817910883029267200,311.360,21.496,0.81,0.9,-0.316(63),5.59(12),1.8584(59),0.247(27),0.29(17),95.330
1818458371105244288,307.769,21.730,2.10,1.0,0.223(31),4.88(13),1.4381(30),0.089(50),-0.06(15),32.980
1819806715990725504,297.100,15.460,2.58,0.8,-0.301(21),6.869(45),2.4691(47),0.30(16),0.24(29),80.170
1819927215587352320,298.686,16.372,1.12,0.9,-0.090(56),5.912(83),1.8473(55),0.438(28),0.00(15),51.310
1820101385092043776,299.299,16.322,2.23,1.1,-0.172(43),4.807(68),1.3743(31),0.14(14),0.04(18),63.670
1820377083313087360,298.403,16.877,2.66,0.9,0.291(22),5.669(96),1.7125(38),0.165(55),-0.12(14),17.990
1820819950320873472,297.148,17.066,3.24,0.5,-1.30(14),8.668(70),2.4581(79),0.000(33),-0.62(22),0.990
1821014838756925056,296.922,17.281,1.68,1.0,-0.205(38),5.166(88),1.8256(38),0.47(13),0.28(17),95.980
1821612006670254208,298.741,18.830,2.04,1.1,-0.690(51),4.63(12),1.3574(34),0.224(19),0.22(11),97.170
1821724504765593472,300.789,17.192,1.53,0.9,-0.353(31),5.860(77),1.8996(45),0.297(35),0.24(14),95.630
1821909806834090368,301.914,18.287,1.82,0.9,-0.289(33),6.019(75),2.0581(55),0.110(33),0.36(15),99.210
1822534810477428992,302.854,19.734,2.04,1.0,-0.208(42),5.138(37),1.3860(37),0.110(31),-0.02(12),44.590
1822626276103832320,301.235,19.326,1.61,1.1,0.062(36),4.194(47),1.3868(32),0.301(70),0.08(11),78.990
1822630433631793152,301.536,19.404,0.89,1.2,0.052(45),3.962(91),1.3469(33),0.332(98),0.08(13),74.540
1822801510770457472,302.218,20.227,2.08,1.0,-0.396(28),5.117(65),1.7056(39),0.090(32),0.39(11),99.930
1822959531217872512,299.271,19.093,1.38,0.8,0.090(55),6.95(18),2.2024(84),0.35(10),-0.15(25),27.770
1823019141039866496,300.826,19.414,2.14,0.9,-0.247(24),5.113(46),1.6147(37),0.077(35),0.25(11),98.350
1823815947696505088,300.271,21.315,4.47,0.7,0.202(29),7.689(52),2.7692(65),0.000(27),0.05(15),61.530
1824587048966882176,296.961,18.951,1.66,1.1,-0.303(35),4.508(67),1.5873(36),0.306(56),0.21(20),84.100
1824816331489091584,296.138,19.151,2.12,0.7,0.207(55),7.87(16),2.799(10),0.27(20),-0.05(31),42.100
1825002320759122304,296.801,20.169,0.98,1.0,0.341(54),5.14(21),2.1336(58),1.053(33),0.14(15),81.890
1825008196275335808,297.097,20.262,2.13,1.1,-0.115(52),3.75(11),1.3856(30),0.38(15),0.19(15),94.530
1825191986503843584,293.980,18.982,1.46,0.8,-0.620(76),7.151(92),2.5959(86),0.86(11),0.36(20),96.540
1825460507861962112,292.761,19.551,1.27,1.2,-0.179(92),5.905(79),2.2882(50),1.48(11),0.12(18),77.510
1825871725205013632,295.830,20.751,0.77,1.2,-0.55(14),4.96(18),2.3865(63),1.577(53),0.33(22),93.590
1826041114382355328,294.667,20.993,1.58,0.8,0.637(95),7.74(13),3.116(14),1.86(16),0.11(28),64.680
1826440172726584064,298.339,20.705,1.72,0.8,-0.338(30),6.390(75),2.3649(66),0.387(41),0.46(15),99.850
1827022398482755712,300.291,22.193,1.85,1.0,-0.042(34),5.017(71),1.4818(26),0.18(18),0.01(21),54.320
1827465261154439680,296.449,21.772,1.04,1.0,0.249(66),5.69(14),2.3262(65),1.206(54),0.15(16),82.150
1827809854959910016,297.201,22.763,1.12,1.2,-0.242(90),4.81(11),2.1068(34),1.041(37),0.43(14),99.850
1828156269852993408,299.080,23.621,0.71,1.3,-0.64(11),4.87(11),2.2606(51),1.370(63),0.57(16),99.990
1828159156070978304,298.865,23.626,2.59,1.0,-0.550(59),4.938(33),1.3639(26),0.14(13),0.14(16),85.100
1828408539033962112,297.948,24.101,1.10,1.0,0.209(57),6.07(11),2.3747(55),1.45(15),0.00(20),51.850
1828571782146727296,303.645,20.236,1.82,0.9,0.022(41),5.22(12),1.5693(30),0.291(21),-0.02(22),47.080
1829243824264302336,305.504,21.961,2.25,1.0,-0.304(68),4.244(69),1.3635(25),0.137(47),0.13(20),73.670
1829329757970880640,304.209,21.748,2.90,0.8,-0.338(22),6.144(52),2.1981(48),0.068(51),0.34(22),96.020
1829461218328840576,305.186,22.352,3.51,1.0,0.022(36),4.776(67),1.3385(26),0.027(27),-0.02(12),43.950
1829473072438634752,305.142,22.366,0.83,1.0,-0.284(57),5.51(11),1.8731(54),0.583(40),0.20(15),90.680
1829617795665889792,302.441,21.261,1.00,1.0,-0.44(10),5.51(12),1.5719(36),0.247(11),0.08(17),69.220
1830178443511825280,303.749,22.449,1.33,0.9,-0.193(20),5.088(57),1.6724(34),0.247(85),0.23(14),96.080
1830607390486696832,303.774,23.943,1.19,0.9,0.374(37),5.577(73),1.7974(44),0.41(15),-0.11(19),24.270
1830718234993774080,306.527,22.158,1.84,1.0,-0.438(43),4.95(10),1.6472(32),0.110(20),0.22(21),82.930
1830870826590592128,307.355,23.074,2.07,0.8,-0.169(30),6.74(11),2.3165(51),0.120(45),0.24(19),89.560
1831062210339872384,306.084,23.487,1.02,1.1,-0.581(51),4.29(11),1.5715(30),0.402(55),0.42(12),99.970
1831986448634671488,305.775,24.205,3.79,0.9,-0.035(29),5.346(43),1.4832(26),0.000(37),-0.04(12),36.550
1832845274606034944,306.423,26.254,1.74,0.9,-0.515(26),5.501(64),1.6233(30),0.37(18),0.13(20),79.240
1833037689154421120,300.667,22.452,4.08,0.7,0.234(26),7.406(74),2.3931(38),0.000(20),-0.05(25),38.150
1833466052001811456,300.616,23.926,1.31,1.0,-0.109(59),4.97(11),1.9156(38),0.94(15),0.19(18),89.860
1834028692715683200,301.941,25.212,3.54,0.7,-0.853(53),7.535(36),2.3403(47),0.055(37),-0.18(23),22.040
1834159087926329472,299.792,24.209,1.36,0.8,0.246(44),6.838(87),2.3869(82),0.63(15),-0.03(22),44.940
1834608990029533312,298.994,25.361,3.79,0.6,-0.837(38),8.436(78),2.9564(55),0.000(27),-0.02(22),39.780
1835153733635133056,300.630,26.510,2.94,0.6,-1.908(68),8.014(52),2.5098(66),0.11(27),-0.27(38),20.180
1835509528719712000,303.319,25.565,1.14,0.9,0.073(70),5.53(12),2.0642(50),0.90(41),0.12(37),69.640
1835749359701653632,303.634,26.732,1.17,1.0,0.227(44),5.599(98),1.7918(34),0.192(77),0.00(16),50.200
1835843539739198208,305.507,26.762,1.74,0.9,0.300(23),5.500(63),1.6512(26),0.23(24),-0.15(26),22.550
1836561623906278784,302.643,27.175,2.03,0.9,0.401(19),5.850(63),1.8905(31),0.185(79),-0.06(14),33.040
1837233116268919680,303.562,28.594,1.28,0.9,-0.104(23),5.813(68),2.1799(44),0.98(14),0.19(18),90.050
1837676043348334336,316.027,20.895,3.00,1.0,-0.400(51),4.51(14),1.4619(30),0.137(30),0.31(13),98.240
1837947317780120448,315.202,21.389,1.09,0.9,0.413(36),5.33(12),1.7634(49),0.329(47),-0.04(14),37.590
1837989919560250112,314.737,21.494,1.51,0.8,0.431(34),6.788(92),2.3985(76),0.329(27),0.02(15),55.860
1838384373651819136,315.375,21.792,1.97,0.9,0.050(26),5.740(63),1.7842(38),0.279(35),0.02(21),50.940
1838941993550101376,313.153,22.111,1.37,1.0,-0.91(12),5.022(78),1.2599(26),0.199(21),0.07(12),76.170
1839454370264154624,314.467,23.006,1.69,0.8,0.097(35),6.290(92),1.9793(36),0.38(13),-0.09(20),31.720
1840170873888647552,317.839,23.765,2.30,0.9,0.318(31),5.167(38),1.6770(36),0.274(46),-0.02(11),41.620
1841358861843459840,315.994,25.226,1.50,0.7,-0.452(54),7.15(13),2.8228(95),0.491(21),0.42(26),95.700
1841436652290615552,317.852,25.041,1.86,0.8,-0.215(20),6.493(94),2.4378(57),0.219(92),0.39(25),95.000
1841536776568448896,317.720,25.672,3.36,0.8,0.043(26),6.028(27),1.9777(40),0.027(27),0.14(11),90.540
1841930264294602624,317.429,26.735,2.87,0.8,0.015(13),6.048(50),2.2816(41),0.348(28),0.38(21),98.660
1841935590054051328,317.542,26.862,3.33,1.2,-0.256(60),3.750(78),1.2215(25),0.047(80),0.25(13),98.080
1842159581187074048,313.508,23.282,1.22,1.0,-0.309(32),5.042(82),1.7655(33),0.384(65),0.33(13),99.330
1842396315486267904,312.191,23.438,0.76,1.1,-0.072(63),4.22(12),1.3724(39),0.438(37),0.04(13),64.030
1842582618284571776,314.186,23.956,1.07,0.9,0.347(35),6.00(12),1.9885(52),0.411(26),-0.06(15),33.260
1842702602490499712,314.284,24.328,1.11,0.9,-0.171(47),6.15(10),2.1765(62),0.466(27),0.26(16),94.220
1842768779346959232,313.680,24.604,1.86,0.8,0.356(54),6.701(67),2.2614(53),0.466(27),-0.09(14),25.710
1842925421096622336,313.034,24.809,1.79,1.0,-0.164(38),4.839(73),1.6069(31),0.384(27),0.18(12),93.190
1842947621785709568,312.668,25.023,1.54,0.8,-0.484(36),6.630(71),2.3454(58),0.262(15),0.44(15),99.790
1843028706470882176,313.261,25.050,1.92,0.7,-0.905(87),7.25(10),2.6552(87),0.274(22),0.24(25),82.790
1843411615695680512,309.953,24.454,1.02,1.1,0.151(39),4.032(90),1.3558(32),0.384(52),0.01(11),52.890
1843438347572710784,310.125,24.647,0.75,1.1,-0.097(58),3.86(12),1.4166(33),0.329(27),0.23(12),97.250
1843444188728235904,310.580,24.801,1.04,1.0,-0.113(71),4.20(12),1.5591(32),0.301(37),0.31(13),98.550
1844188592459888128,311.809,26.889,1.45,0.9,0.135(36),5.712(86),1.9367(38),0.575(55),0.02(15),55.100
1844298406179576832,314.764,25.146,1.99,0.8,0.348(21),6.34(15),2.0989(41),0.192(26),-0.04(18),43.290
1844633379269789312,314.021,26.231,2.44,0.8,0.556(71),6.887(51),2.6136(52),1.041(37),0.19(21),79.620
1844699792345700480,315.225,26.529,1.89,1.0,-0.815(42),4.540(77),1.5576(25),0.521(36),0.362(99),99.980
1844965809741320832,317.612,27.099,1.94,1.0,-0.155(33),4.700(40),1.4847(24),0.122(48),0.19(11),95.560
1845397604276396544,314.141,26.613,0.85,1.0,-0.043(51),5.00(12),1.7576(40),0.847(35),0.04(14),65.450
1845671794984413184,313.214,27.119,2.14,0.9,-0.569(38),4.722(41),1.5969(24),0.274(30),0.389(87),99.990
1846386305746235776,315.559,29.371,1.57,0.8,0.585(32),6.80(12),2.1699(71),0.329(61),-0.04(25),43.400
1846487082856364416,320.905,24.922,1.95,1.0,0.168(38),4.56(10),1.4891(30),0.329(37),0.03(13),59.910
1847065395912480128,322.048,26.315,1.28,1.1,0.006(41),3.866(94),1.4045(25),0.329(27),0.17(10),95.620
1847661846611255040,319.471,26.692,2.83,0.6,-0.416(42),8.837(35),3.459(10),0.137(84),0.27(23),92.720
1847927069431927296,318.866,27.244,1.78,0.7,-0.826(65),7.953(66),2.861(10),0.356(65),0.45(20),98.250
1848359692896072064,321.435,28.559,1.37,1.1,-0.388(75),3.91(10),1.4350(28),0.164(52),0.42(13),99.830
1848742357301319296,323.489,27.625,3.86,1.0,-0.593(54),4.033(78),1.4143(20),0.3288(99),0.37(11),99.980
1849425463260339712,325.005,29.829,1.26,1.0,-0.464(61),5.001(72),1.5434(27),0.329(26),0.20(12),94.580
1849636328975022976,324.564,30.146,1.78,1.0,-0.607(33),4.883(72),1.6773(36),0.219(27),0.23(20),85.910
1849752636689597440,325.126,30.483,1.30,0.9,-0.164(21),5.981(67),2.1452(38),0.247(27),0.36(13),99.710
1850427633749360000,323.724,30.299,2.47,1.0,-0.759(27),5.011(57),1.5380(26),0.356(37),0.267(88),99.800
1850438697585823488,323.195,30.303,0.84,0.9,-0.770(66),5.06(14),1.7360(42),0.384(47),0.43(14),99.710
1850477902046865792,323.583,30.834,1.28,0.9,-0.161(23),5.33(11),1.9804(35),0.49(10),0.35(16),98.620
1850920008802024192,323.247,32.072,2.62,0.8,-0.244(35),6.798(58),2.1264(41),0.16(14),0.05(23),60.210
1851140254724655360,318.403,28.241,1.40,1.1,-1.691(63),4.384(58),1.2715(28),0.274(65),0.37(11),100.000
1851188220919748096,318.784,28.855,1.27,0.8,-0.082(19),6.350(96),2.2403(59),0.299(56),0.25(16),94.480
1851374828661822336,317.116,28.920,1.11,1.1,-0.668(52),4.445(93),1.3614(24),0.274(55),0.25(11),98.800
1851421214305655552,317.622,28.931,1.45,0.9,0.013(15),5.481(76),1.8369(27),0.288(24),0.15(12),88.950
1851945646993732992,318.716,30.426,2.63,0.7,-0.615(34),7.363(51),2.5936(41),0.247(27),0.41(15),99.430
1851984164258416000,319.030,30.306,1.53,0.9,-0.052(14),6.076(94),2.0586(34),0.384(31),0.14(14),84.670
1852173108461562752,316.692,29.523,1.40,1.1,-1.151(44),4.832(87),1.3644(27),0.219(38),0.276(98),99.670
1852466987305452288,315.586,29.942,1.14,1.0,-0.302(50),5.159(68),1.5306(30),0.384(44),0.06(13),69.610
1852681632588747136,317.929,30.291,1.40,1.0,0.160(28),4.507(56),1.5061(24),0.192(21),0.12(10),86.700
1852847246530655360,318.974,31.196,1.84,1.2,-0.174(48),3.78(10),1.2685(20),0.242(32),0.17(11),93.360
1853454967219031552,321.190,31.420,1.36,1.2,-0.066(40),4.07(12),1.2624(26),0.429(49),-0.03(11),41.470
1854222254540099456,321.863,32.982,1.89,0.8,-0.490(38),6.829(49),2.2566(38),0.274(37),0.27(14),96.110
1854899553706743424,319.232,33.861,1.13,0.8,-0.337(45),6.69(13),2.2901(72),0.274(37),0.28(20),91.870
1854900378340719488,319.385,33.887,1.37,1.0,-0.928(51),4.321(58),1.4128(27),0.219(56),0.42(10),100.000
1855147940252712704,321.134,34.338,1.91,0.7,0.134(38),7.383(80),2.6699(71),0.247(92),0.11(21),70.740
1855169793046895744,321.372,34.397,0.73,1.0,-0.993(38),4.79(12),1.5630(39),0.397(28),0.39(11),99.970
1855206386166648192,319.833,33.663,1.20,1.0,-0.276(72),4.733(82),1.5997(28),0.2740(99),0.28(13),97.480
1856655061463070976,308.486,26.589,1.27,1.0,-0.412(46),4.424(77),1.5945(31),0.411(52),0.36(11),99.840
1857068306034746368,308.311,27.734,0.99,0.9,-0.217(39),5.400(91),2.0875(43),0.807(58),0.26(21),87.770
1857388882391633408,309.575,28.480,1.63,0.9,-0.259(19),5.603(76),1.8863(30),0.28(12),0.28(17),96.070
1857426300147841408,310.032,28.897,1.43,1.0,0.007(22),5.111(85),1.5461(26),0.54(18),-0.10(20),27.240
1857569271022123392,308.817,28.906,2.24,0.9,0.414(22),5.762(53),1.7643(32),0.055(10),-0.112(99),12.640
1857982206354240000,312.929,28.753,1.45,0.9,-0.218(29),5.744(64),1.9407(39),0.290(20),0.26(12),97.870
1858179465616303360,311.921,28.943,0.92,1.0,0.085(41),5.06(13),1.5885(33),0.247(12),0.03(15),58.020
1858267117311607168,312.097,29.428,2.35,0.7,-0.409(34),7.296(52),2.5101(46),0.247(76),0.26(19),91.040
1858582127388643200,313.016,29.475,1.76,1.1,-0.213(58),4.785(46),1.3915(24),0.110(29),0.10(12),79.870
1858773751647630464,313.812,30.620,1.28,0.7,-0.355(78),7.15(11),2.2819(82),0.184(53),0.09(23),66.400
1858971182706431744,310.678,29.460,1.34,0.9,0.195(24),5.227(87),1.6729(32),0.219(82),0.02(15),56.600
1858991076995241984,310.657,29.718,1.06,1.0,-0.293(72),4.450(66),1.7018(29),0.906(46),0.07(20),64.270
1859727779835186048,311.252,31.013,1.39,1.0,0.038(41),4.231(60),1.5216(28),0.53(14),0.11(15),82.910
1860010255556013696,306.261,27.644,1.61,0.9,0.037(13),5.592(42),2.1139(37),0.69(15),0.26(25),87.020
1860387800363156352,305.974,28.985,1.89,0.9,-0.544(25),5.630(36),1.9080(46),0.109(39),0.24(20),89.550
1860457241389912192,307.010,29.236,1.06,0.9,-0.431(46),5.87(11),2.1318(51),0.850(63),0.31(15),97.620
1860608183718632064,307.993,29.312,1.92,0.7,-0.281(24),7.06(10),2.6795(56),0.30(10),0.35(27),91.010
1860726205116568960,309.091,29.729,5.38,0.7,2.13(32),7.141(81),2.3408(43),0.000(0),0.04(24),51.730
1861371588393663232,306.124,30.382,0.88,1.1,-0.229(71),4.904(87),2.0415(39),1.14(11),0.30(15),98.250
1861539779313455360,305.103,30.151,1.16,0.8,-0.049(37),6.408(78),2.3173(70),0.39(24),0.26(28),87.180
1861705565045317888,306.582,30.532,1.33,0.8,0.349(39),6.294(81),2.1228(61),0.358(50),-0.03(14),41.500
1861808983547841024,306.528,31.151,1.99,1.2,-0.252(50),4.071(95),1.1785(25),0.164(38),0.08(12),76.370
1861907286759471872,306.837,31.383,3.51,0.9,-0.144(39),5.685(68),1.5919(28),0.000(13),-0.01(14),45.720
1862027653242247040,305.495,31.078,1.38,0.8,0.235(50),6.488(97),1.9581(55),0.329(25),-0.11(23),32.030
1862199245772968448,306.093,32.233,3.44,0.8,-0.236(19),6.771(67),2.4618(45),0.000(29),0.34(23),94.420
1862289852396121344,309.923,30.768,2.47,1.0,-0.065(44),5.153(60),1.4087(32),0.000(27),-0.03(13),41.500
1862571533532873984,309.238,31.500,1.71,0.9,0.297(19),5.383(42),1.7974(33),0.329(38),0.01(10),53.880
1862686020176606720,309.142,31.812,3.80,0.7,-0.179(29),6.947(81),2.1287(42),0.000(27),-0.02(18),45.980
1863203924514374272,310.260,33.190,1.21,1.0,0.128(36),4.837(64),1.7324(34),0.521(34),0.18(20),79.900
1863346379996048896,310.995,34.004,2.21,0.9,-0.237(32),5.554(33),1.7154(34),0.110(37),0.17(12),92.220
1863559307291999744,308.770,32.707,2.64,0.9,-0.180(18),5.25(12),1.6822(32),0.082(57),0.23(15),93.760
1863761789232825344,307.393,33.103,1.26,0.9,-0.142(38),5.110(63),1.6932(37),0.77(10),0.03(15),59.670
1863761823592557312,307.438,33.081,1.35,0.8,-0.372(74),7.107(95),2.2605(77),0.38(12),0.05(24),60.320
1864017666197783936,308.949,33.460,1.89,0.9,-0.343(62),5.357(96),1.5676(32),0.328(47),0.06(15),67.810
1864060340993533568,309.330,33.925,1.11,0.8,0.193(59),6.324(75),2.6778(79),1.672(40),0.16(14),87.470
1864164206179178112,309.500,34.350,1.81,0.9,-0.310(35),5.622(64),1.7519(33),0.192(52),0.19(14),91.230
1864510316126951168,314.890,30.298,2.95,0.7,-0.713(69),7.241(71),2.1611(41),0.006(35),0.12(18),76.520
1864682733293254016,316.176,31.453,2.36,0.9,-0.106(14),5.437(36),1.9046(29),0.116(45),0.34(11),99.900
1865079966226148096,316.387,31.797,1.71,0.9,-0.510(37),5.656(86),1.6955(30),0.187(71),0.20(15),91.880
1865098932802471040,316.937,32.029,1.43,1.0,-0.144(27),4.783(73),1.5617(27),0.219(59),0.20(13),94.550
1865761697796127488,314.210,32.237,1.05,0.8,0.315(39),6.11(12),1.9772(60),0.470(78),-0.13(17),21.090
1866061452155886336,313.287,33.112,0.84,0.9,0.099(48),5.75(12),1.9548(73),0.2466(99),0.14(16),80.850
1866239706170862336,315.146,33.590,2.18,1.0,-0.039(32),4.33(10),1.5030(29),0.137(43),0.24(20),86.910
1866316263976078080,314.938,34.033,1.35,0.9,0.368(27),5.447(53),1.7162(38),0.35(20),-0.13(22),23.020
1866338322925480704,315.547,33.778,2.49,0.9,0.008(32),5.507(42),1.5787(32),0.032(30),-0.04(12),37.460
1866490983245036672,314.419,34.092,2.87,0.8,-0.387(19),6.671(25),2.5182(43),0.137(82),0.41(24),97.680
1866649106759972352,315.570,34.988,2.41,0.8,0.078(29),6.189(60),1.8578(33),0.13(16),-0.10(22),31.430
1867122480875376768,316.841,34.328,2.29,0.8,-0.181(29),6.740(75),2.2467(46),0.164(47),0.16(17),84.010
1867779782668247552,319.716,36.566,1.14,0.9,0.307(39),5.739(83),1.8299(48),0.322(30),0.05(21),56.480
1867868052837506816,316.409,34.262,1.45,1.0,-0.159(53),4.081(87),1.4293(27),0.137(92),0.30(14),98.600
1867934092256009216,316.705,35.088,1.22,0.8,-0.403(53),6.98(10),2.4698(86),0.209(46),0.38(20),96.470
1868000647071079552,316.454,35.406,1.20,1.2,-0.556(62),3.963(69),1.2570(29),0.329(44),0.22(12),97.590
1868024733244857472,317.326,35.391,4.13,0.8,-0.170(24),5.969(38),1.8206(37),0.0000(99),0.12(11),84.770
1868365616211997312,316.030,36.220,8.70,0.8,0.103(42),6.447(28),1.8871(35),0.000(0),-0.08(20),34.810
1868691346530891136,318.652,37.557,1.90,0.6,1.18(28),8.86(11),3.398(25),0.164(47),0.19(23),79.820
1869213442758931712,312.552,34.194,1.37,1.0,-0.147(52),4.434(73),1.4064(29),0.301(50),0.12(12),83.740
1869248970729240320,313.077,34.423,3.19,0.8,0.070(26),6.072(44),1.8757(37),0.027(67),0.01(14),52.560
1869706230122767232,314.309,35.302,0.62,1.1,0.086(61),4.41(13),1.6468(47),0.713(74),0.08(14),74.980
1869736432333394048,314.690,35.518,1.15,1.0,0.220(34),4.748(65),1.6683(34),0.466(44),0.07(12),74.800
1869859027883184896,312.848,35.323,1.05,1.1,-0.565(68),3.81(13),1.3999(31),0.550(25),0.30(13),99.090
1869923418035316352,312.568,35.704,0.81,1.0,0.120(66),5.50(11),1.7129(58),0.329(47),-0.04(17),40.400
1870010004578905856,313.520,36.197,0.84,1.1,-0.928(46),4.623(89),1.4813(38),0.364(34),0.35(10),99.950
1870035465140962432,313.787,36.438,2.07,1.0,-0.545(37),5.069(95),1.4756(39),0.178(41),0.20(12),93.920
1870147684042570240,310.747,34.710,1.21,0.8,-0.226(34),6.53(12),2.5632(76),0.548(95),0.50(19),99.410
1870496744624940672,309.597,35.781,1.21,1.2,-0.195(56),3.801(84),1.4138(29),0.46(14),0.21(15),95.750
1870686925781344384,312.261,35.928,0.60,1.1,0.085(67),4.34(12),1.5945(46),0.543(24),0.13(13),84.260
1870770041991670272,311.956,36.545,1.39,0.9,0.272(36),5.597(49),1.7228(47),0.49(11),-0.18(16),10.510
1870826495036424320,313.013,36.608,2.68,0.7,-0.644(43),7.004(38),2.0584(45),0.101(84),0.09(18),73.250
1871321412706667904,314.608,36.263,2.33,0.9,-0.213(21),5.68(11),1.8281(36),0.135(21),0.22(15),93.240
1871364156222293760,315.251,36.836,2.05,1.0,-0.269(45),4.592(52),1.4179(28),0.19(11),0.18(15),91.330
1871419337958702720,315.620,37.064,1.51,1.1,-0.524(64),4.75(12),1.1705(34),0.219(32),-0.04(13),38.860
1871669854810907648,314.967,37.300,0.84,1.2,-0.534(77),3.96(10),1.4693(31),0.630(30),0.29(14),98.840
1872132646128961920,316.111,38.600,2.46,0.7,-0.533(50),8.075(74),2.8784(94),0.119(99),0.28(24),88.740
1872478579977275520,313.532,38.028,5.58,1.0,-0.545(36),3.869(78),1.3477(35),0.027(25),0.26(20),90.100
1872571248189070208,314.401,38.714,1.01,1.0,-0.645(50),4.65(10),1.7621(37),0.90(16),0.09(24),65.900
1872871792823952000,313.286,39.394,2.58,0.7,-0.703(32),7.713(30),2.8717(73),0.315(95),0.54(20),99.610
1874382006387650560,338.518,21.837,1.34,0.8,-0.480(37),5.97(11),2.1311(51),0.055(27),0.55(16),99.950
1875126684996854528,335.906,22.635,3.05,1.0,-0.370(69),4.98(13),1.4517(40),0.082(47),0.16(16),84.170
1877424492500325504,338.846,25.643,1.88,0.6,-0.348(75),8.76(11),3.269(25),0.164(27),0.22(21),85.530
1877654737106831360,340.543,25.756,1.32,1.1,0.121(38),4.286(46),1.3356(41),0.274(36),-0.01(10),47.190
1879320291065322240,334.493,24.756,1.40,0.9,-0.051(34),5.054(70),1.6929(43),0.192(27),0.22(13),95.660
1879351695866110720,333.734,24.597,1.89,1.0,-0.205(87),5.02(16),1.3147(39),0.137(27),-0.07(18),36.490
1879780299242472704,334.274,25.256,0.90,1.0,-0.163(44),4.484(72),1.4608(46),0.247(27),0.19(11),94.030
1880281367306370816,337.493,25.098,1.51,1.2,0.083(42),4.178(80),1.2146(36),0.1370(99),-0.03(11),38.920
1880986841455199232,339.685,27.135,0.84,1.0,-0.121(49),4.379(85),1.5107(48),0.219(27),0.26(12),98.100
1881181729890500608,337.949,27.279,4.35,0.7,-0.559(30),6.911(43),2.2827(63),0.013(36),0.10(22),61.520
1881512339293622400,336.100,27.039,1.78,1.0,-0.40(10),4.897(84),1.4702(44),0.137(37),0.20(15),89.830
1881855524360650496,336.289,27.897,1.29,1.3,0.090(43),3.66(16),1.1237(34),0.219(37),-0.05(11),32.770
1884584340422712704,342.471,28.834,0.90,0.9,-0.423(63),5.321(82),1.5705(47),0.247(27),0.14(14),84.390
1885377157025347968,347.486,29.286,1.06,1.0,-0.049(57),4.38(11),1.5704(37),0.301(27),0.26(13),96.780
1885655505265993472,346.831,29.951,1.22,1.0,-0.042(51),5.31(10),1.5276(47),0.219(27),-0.06(15),36.030
1885789297791001472,347.914,30.706,2.37,1.0,-0.446(40),4.67(16),1.5145(35),0.192(27),0.31(14),98.090
1885879255882307840,347.216,31.215,3.02,0.7,-0.397(57),6.830(88),2.0376(55),0.219(55),0.01(19),53.480
1886436055442248960,344.350,31.157,4.32,0.4,-0.22(23),10.97(14),4.015(35),0.027(47),0.17(22),80.400
1886962584072842112,345.404,32.168,0.95,1.1,-0.181(64),3.965(94),1.3887(34),0.2740(99),0.24(12),97.640
1887313534441593216,339.374,28.331,1.37,1.0,0.135(38),4.803(92),1.4249(40),0.1644(99),-0.04(13),39.040
1887318069927129600,339.597,28.411,1.67,0.9,0.085(24),5.083(62),1.6853(47),0.137(37),0.15(12),90.340
1887671803433218688,341.450,29.490,0.96,0.9,-0.124(48),5.127(96),1.7704(53),0.158(40),0.31(15),97.790
1888050310311886592,341.968,30.726,1.17,0.9,-0.256(37),5.31(23),1.7762(46),0.1370(99),0.31(19),94.260
1888265436634333568,338.698,29.768,1.55,0.8,-0.026(45),6.822(86),2.1214(70),0.192(27),-0.08(18),34.060
1888469945797219968,338.344,29.939,0.86,0.9,-0.311(49),4.984(93),1.6977(42),0.219(27),0.34(13),99.050
1889414323204406144,343.880,30.998,0.86,1.1,-0.60(14),4.02(18),1.3836(37),0.219(37),0.38(17),98.790
1889577772480339200,342.817,31.156,1.97,1.1,-0.129(54),4.325(58),1.3466(39),0.2192(99),0.11(11),84.910
1890007200489883648,345.598,32.730,1.42,0.9,0.255(35),5.29(13),1.6334(51),0.247(23),-0.07(15),30.650
1890954910793268480,342.999,33.009,2.93,0.8,-0.413(51),6.534(67),1.9057(47),0.247(39),0.01(16),55.400
1891269508558446464,342.865,34.079,1.23,1.0,-0.002(48),4.561(83),1.4847(40),0.274(27),0.11(12),81.620
1893262888779553536,332.257,28.022,1.48,0.8,0.375(30),6.55(13),2.1693(70),0.192(27),-0.06(17),36.230
1893566457067932416,330.992,28.634,2.19,0.7,-1.022(47),8.129(71),3.097(12),0.192(36),0.23(24),83.560
1893626964567063808,331.973,28.845,1.50,1.0,0.114(41),4.21(25),1.4174(32),0.164(37),0.13(16),80.930
1893947953242951168,335.757,28.579,1.47,1.0,-0.437(43),4.90(11),1.5203(39),0.219(20),0.24(12),96.350
1894773102362370304,335.909,30.378,1.39,1.0,-0.124(29),4.569(44),1.5017(34),0.219(37),0.20(10),97.470
1895154083140093440,333.861,30.248,2.72,0.9,0.059(31),5.481(51),1.5213(31),0.137(46),-0.14(13),13.170
1895167930114632960,333.860,30.519,1.03,0.9,0.278(34),5.69(11),1.6666(46),0.1918(99),-0.18(14),10.860
1896573758809201280,329.138,29.863,0.99,1.0,-0.649(58),4.620(92),1.4029(45),0.301(30),0.23(11),97.640
1897043903109111296,330.781,30.615,4.26,1.0,-0.423(25),5.300(51),1.7341(32),0.000(43),0.40(11),99.970
1897254150348341504,327.705,29.558,0.97,0.9,0.155(37),5.35(14),1.6417(44),0.247(27),-0.04(16),39.560
1897283424845015168,328.335,29.404,1.17,0.8,0.106(49),6.12(11),1.8853(74),0.274(27),-0.08(17),30.100
1897829813405088640,329.004,30.993,3.91,0.8,-0.358(22),6.861(36),2.5545(52),0.247(55),0.34(23),95.280
1898143242940859136,329.208,31.836,1.11,0.9,0.313(30),5.144(69),1.6328(38),0.2466(99),-0.05(11),32.830
1898278757746324352,332.139,30.327,1.09,1.1,0.106(38),4.713(95),1.3517(35),0.1644(99),-0.07(13),30.470
1898345965394390784,331.524,30.639,1.96,1.0,0.275(32),4.158(97),1.5626(31),0.192(27),0.22(11),97.330
1898808928512850944,332.038,32.447,2.00,1.1,-0.201(64),3.915(56),1.4102(31),0.110(11),0.35(11),99.810
1898998525547629952,333.936,32.514,1.26,0.8,-0.225(54),6.374(99),1.9471(66),0.247(20),0.03(17),58.420
1899686678092413056,330.074,32.482,2.97,0.8,0.020(69),6.463(24),1.9986(36),0.274(45),-0.05(21),39.650
1899938195673351936,330.664,34.021,1.89,0.6,-0.14(11),9.09(12),3.449(22),0.329(55),0.11(24),64.090
1900452457876530944,331.557,34.789,2.27,0.7,-0.401(28),7.502(39),2.8238(61),0.377(76),0.44(19),98.930
1900898928316540160,336.449,31.482,1.19,0.9,-0.070(27),5.19(12),1.6818(45),0.16442(12),0.17(14),88.470
1901235241435006080,339.826,32.448,3.76,0.6,-1.074(57),8.781(46),3.244(11),0.164(47),0.07(21),56.690
1903240235247926400,340.974,34.977,1.17,1.0,0.036(40),4.707(77),1.4474(41),0.192(37),0.05(13),65.410
1903279027392243968,340.153,35.004,2.17,1.2,-0.238(66),3.770(89),1.1981(31),0.137(45),0.17(12),91.660
1904552330576685440,339.675,36.363,2.48,0.9,-0.153(36),5.818(39),1.7117(33),0.247(32),-0.01(13),46.520
1904923862428809472,340.697,37.776,1.77,0.6,0.060(64),8.63(15),3.285(19),0.411(37),0.06(21),59.400
1906082060489318784,335.846,36.257,4.14,1.0,-0.298(43),4.943(57),1.4025(31),0.16(10),0.08(15),72.560
1906261418324649472,333.356,35.228,1.17,1.0,0.094(42),4.241(58),1.5180(41),0.301(22),0.18(10),95.950
1907460568894584192,338.684,37.073,1.22,1.2,-0.346(61),3.598(90),1.3061(19),0.329(29),0.27(12),98.990
1907891684831780352,339.033,37.841,7.36,1.0,-0.317(50),4.721(17),1.3783(30),0.0000(99),0.193(97),96.810
1908022526714494080,340.139,38.544,1.14,1.0,-1.097(43),4.730(87),1.4531(29),0.301(27),0.351(94),99.990
1908307884342873088,339.537,39.530,2.10,0.8,0.082(26),6.759(38),2.2364(49),0.303(29),0.06(21),55.740
1908465526820911360,336.478,38.108,2.91,0.7,-0.283(40),7.789(70),2.7233(52),0.137(27),0.14(19),76.560
1909036757470969600,337.241,39.260,2.03,1.0,-0.839(37),4.922(70),1.4177(23),0.267(39),0.224(94),99.130
1909203127324762880,337.969,40.360,1.23,1.0,-0.074(30),4.618(94),1.6765(21),0.274(17),0.32(12),99.470
1909326856742554752,336.787,40.233,1.22,0.9,0.325(27),5.79(10),1.8378(34),0.301(37),-0.10(14),22.690
1909358124104738688,336.751,40.512,2.16,0.8,-0.060(22),6.154(97),1.9591(29),0.182(59),0.07(16),68.480
1909474878495102592,336.918,40.917,1.10,1.0,-0.418(28),5.064(59),1.7490(33),0.356(30),0.36(10),99.910
1909917260124936448,348.156,31.602,1.36,0.9,-0.523(56),5.75(12),1.8260(60),0.301(32),0.27(15),94.740
1910066724986806016,349.002,32.458,0.92,1.1,-0.519(44),4.22(13),1.4411(39),0.1644(99),0.39(12),99.870
1911043812866516480,346.579,32.943,2.30,0.9,-0.212(38),5.399(75),1.5790(43),0.2192(99),0.04(13),63.210
1911706642282753280,349.048,35.214,1.45,0.9,-0.316(62),6.084(59),1.7252(45),0.192(27),-0.01(15),48.950
1913140237943492864,350.388,35.790,1.75,0.8,-0.442(63),6.711(58),2.0807(68),0.274(37),0.12(16),76.120
1913308497582662784,349.616,36.212,1.37,0.8,-0.63(12),6.952(83),2.2589(90),0.247(17),0.26(19),90.870
1913470709907628544,351.600,35.905,0.67,1.1,-0.510(96),3.78(16),1.4118(35),0.274(37),0.42(15),99.710
1913565405346493568,351.216,36.549,1.52,0.9,0.071(39),5.886(98),1.7538(46),0.247(65),-0.10(16),25.620
1913681541261858816,351.987,36.996,2.01,0.9,0.171(34),6.113(90),1.8133(44),0.247(27),-0.08(22),36.280
1915290985767239552,344.570,35.467,1.43,0.8,0.080(38),6.378(73),1.9941(53),0.2740(99),-0.07(14),31.320
1915578473697988224,344.540,35.764,0.80,1.0,-0.62(13),4.31(15),1.4978(31),0.301(27),0.39(16),98.900
1916174683878523264,345.999,37.845,0.99,1.0,-0.599(44),5.04(12),1.8046(53),0.493(18),0.42(12),99.920
1916313084904022656,348.706,36.235,1.60,0.8,-2.51(17),4.605(44),1.0667(30),0.329(37),0.071(86),81.400
1917462796109827712,347.587,37.872,1.67,0.9,-0.837(37),5.135(71),1.6444(36),0.548(25),0.279(89),99.720
1917493032679449344,347.066,37.958,0.91,0.9,0.182(47),4.99(10),1.7504(47),0.575(37),0.06(14),66.940
1917862915263374592,347.383,39.310,2.78,0.7,-0.550(46),8.265(82),3.213(10),0.219(47),0.28(25),88.080
1918534716868913792,354.366,35.773,2.04,1.3,-0.153(50),3.558(96),1.2416(31),0.301(47),0.14(11),91.120
1919078047411785728,354.475,38.394,2.04,0.7,-0.369(35),7.182(61),2.6415(83),0.493(27),0.38(16),98.920
1919448239232653312,354.727,38.303,1.92,0.9,0.186(36),5.621(64),1.7686(37),0.456(31),-0.09(12),21.750
1919775721898098688,353.125,38.267,3.05,0.8,-0.402(61),6.640(83),1.9355(49),0.374(93),-0.04(20),42.590
1920706733370133504,354.772,41.090,1.57,0.9,-0.531(30),5.62(11),1.8321(31),0.356(22),0.31(13),98.570
1920727933328345600,354.289,41.074,0.76,1.0,-0.907(63),4.87(15),1.5215(34),0.4111(99),0.30(12),98.880
1921522089959888896,359.331,41.666,1.43,1.0,0.259(36),4.80(15),1.4834(31),0.247(27),-0.06(15),34.680
1921562290853353088,359.101,41.631,1.78,0.8,-0.566(49),6.870(74),2.4451(59),0.274(27),0.47(16),99.650
1921795112440622720,358.837,42.299,1.78,1.1,-0.154(43),4.857(71),1.3583(31),0.219(57),-0.02(14),45.510
1922163173958452864,356.539,42.012,1.54,1.0,-0.257(66),4.66(11),1.4783(32),0.521(20),0.08(13),73.040
1922876757004935424,358.435,43.869,4.51,0.5,-0.178(83),9.84(12),3.695(14),0.232(13),0.10(20),65.210
1923185170017264768,352.333,39.763,3.48,0.7,-0.366(54),8.304(84),3.1143(77),0.219(27),0.28(21),92.210
1923201422173419136,352.005,39.843,1.37,0.7,2.02(41),7.49(14),2.540(14),0.274(27),0.01(27),48.620
1923613773393975296,353.114,40.598,3.91,0.8,-0.364(37),6.609(31),1.9546(44),0.356(27),-0.02(13),47.000
1924475687431050880,349.354,41.597,3.40,0.8,0.284(16),6.532(46),2.1102(35),0.164(47),-0.08(13),26.480
1924744414945506048,351.627,42.118,3.62,0.8,-0.528(36),6.210(47),1.9290(32),0.164(37),0.02(21),50.440
1924985311071413888,354.108,43.884,2.51,0.6,-0.08(11),9.31(13),3.614(23),0.329(55),0.18(23),78.920
1925084988671815552,351.610,43.297,0.79,1.0,-0.019(57),4.90(15),1.5494(44),0.438(37),0.01(16),55.190
1925603820721336192,354.819,43.287,1.35,1.0,-0.525(64),5.086(78),1.4346(31),0.3288(99),0.08(12),76.990
1925879179662784000,357.614,43.934,1.18,0.8,-0.200(41),6.63(13),2.2986(83),0.2740(99),0.25(19),89.630
1926910555931744128,355.794,45.615,1.19,0.9,-0.137(52),5.767(81),1.7117(47),0.275(37),-0.01(16),48.630
1926970719834048640,356.702,46.329,1.75,0.7,-0.116(66),7.69(11),2.633(10),0.192(27),0.02(23),53.720
1927116027167907200,358.168,46.420,4.34,0.6,-0.555(28),8.127(23),2.7871(58),0.042(51),0.19(17),88.230
1927426673561409536,358.861,47.021,0.91,1.1,-0.808(66),4.81(15),1.3199(38),0.274(27),-0.13(21),29.570
1927910321237476352,341.915,37.047,2.08,0.9,-0.103(16),5.81(10),1.9671(36),0.356(37),0.18(14),90.830
1928138641699053696,344.531,37.893,2.45,0.9,0.278(26),5.54(11),1.7374(41),0.286(41),-0.08(14),26.870
1928492272126698624,343.824,38.790,1.42,0.7,-0.430(73),7.88(13),3.068(18),0.356(37),0.50(25),97.430
1929443693282249088,343.570,40.030,1.69,0.7,-0.199(43),7.10(11),2.6804(86),0.297(43),0.41(21),97.350
1929471249792649600,343.564,40.487,3.37,0.9,-0.525(44),5.741(60),1.7364(32),0.247(20),0.20(12),94.680
1929501452002797312,343.594,40.733,1.39,1.0,0.261(28),4.493(92),1.5357(30),0.335(21),0.05(11),68.810
1929558695327166336,343.000,40.247,1.16,1.0,-0.838(63),5.01(19),1.5955(33),0.329(37),0.35(14),98.940
1930018428625385600,346.387,40.244,0.99,0.9,-0.893(41),5.26(12),1.6134(46),0.329(27),0.31(12),99.160
1930287327938408832,345.675,40.751,1.96,0.8,-0.796(66),6.679(72),1.9021(56),0.219(34),0.10(14),76.650
1930362953722106752,347.389,40.528,1.60,0.9,0.191(37),6.04(11),1.8919(56),0.247(29),-0.07(15),31.350
1930517847422580864,347.935,41.446,1.03,0.9,0.202(30),5.13(11),1.6534(36),0.301(32),0.00(14),50.840
1930786471857516800,347.659,42.035,3.66,1.0,-0.386(67),4.604(75),1.4908(24),0.204(67),0.28(14),97.630
1930909548440830464,348.120,43.012,2.58,0.8,-0.175(35),6.590(57),2.0262(36),0.329(37),-0.03(15),43.520
1931054787054796288,344.447,41.555,3.71,0.9,-0.124(11),6.296(84),2.1096(24),0.143(69),0.21(16),91.060
1931280461816513920,343.596,41.722,1.67,0.9,0.144(26),5.648(77),1.7883(25),0.4111(99),-0.06(13),32.480
1931390722217315584,345.490,42.653,1.57,0.8,-0.004(31),6.87(10),2.3851(53),0.438(55),0.10(18),71.830
1931604474149265152,346.393,42.830,1.77,0.8,-0.179(17),6.50(14),2.4033(43),0.301(37),0.40(18),98.270
1933060227544225024,341.911,42.326,0.85,1.0,-0.225(49),4.765(78),1.8322(31),0.651(41),0.34(12),99.580
1933213295881808000,339.191,40.894,0.91,1.2,-0.030(37),4.138(84),1.3721(20),0.493(27),0.03(10),61.930
1933528378979949696,337.730,41.665,1.00,0.9,0.256(32),5.342(86),1.7063(38),0.247(27),-0.02(13),42.590
1933684853228636928,338.646,42.546,1.98,0.9,-0.240(14),5.748(28),2.0922(32),0.411(27),0.384(93),100.000
1933758005111494784,340.469,42.318,2.80,0.6,-0.624(64),8.183(80),2.7623(67),0.16(10),0.15(25),73.810
1934089061190830464,340.025,43.244,1.34,1.0,-0.374(50),5.589(54),1.6352(35),0.438(54),0.03(14),60.280
1934778351902078976,344.840,44.307,1.83,0.7,0.008(40),7.564(87),2.7140(74),0.3563(99),0.09(19),67.070
1935630817011309824,344.700,45.272,0.79,1.0,-0.704(58),4.57(12),1.7116(37),0.575(27),0.45(12),99.970
1935925932803995904,343.862,45.751,2.15,1.0,-0.763(38),4.521(30),1.5644(28),0.22(11),0.48(13),100.000
1936591687094223488,349.615,42.572,1.20,1.1,0.048(40),4.226(42),1.4608(30),0.438(37),0.09(10),82.750
1936743591497222144,350.791,43.330,1.79,0.8,-0.294(45),6.545(87),2.3215(60),0.5755(99),0.28(16),95.650
1936760737006367488,350.031,43.137,0.68,1.1,-1.169(59),4.190(99),1.3472(40),0.438(27),0.37(12),99.980
1937015720625732096,350.911,44.122,0.77,1.1,-0.110(52),4.25(10),1.4422(38),0.521(0),0.09(12),77.010
1937156458113888768,352.382,44.128,1.49,1.2,-0.257(59),4.03(11),1.2982(31),0.274(57),0.16(13),89.920
1937355916394803328,353.159,45.310,2.48,0.8,0.141(31),6.424(90),2.0083(40),0.247(47),-0.10(16),26.610
1937812935275330176,349.474,44.888,2.08,0.9,0.267(44),5.881(36),2.0042(34),0.493(27),0.13(20),69.430
1937940341185306752,350.448,45.375,2.14,1.1,-0.178(42),4.304(26),1.3932(27),0.377(17),0.121(91),89.750
1938338398754060416,351.314,45.952,1.13,0.9,-0.313(43),5.256(52),1.7690(33),0.489(33),0.23(12),96.790
1938495422758670208,353.557,46.966,2.10,0.7,-0.411(39),7.530(54),2.8124(72),0.301(27),0.26(24),87.670
1938523700823073536,350.856,45.959,1.23,0.9,0.061(31),5.045(61),1.6591(30),0.487(50),0.03(12),61.210
1939369843742042240,357.217,46.866,3.58,0.7,-0.297(43),7.145(78),2.4469(49),0.137(32),0.23(19),88.720
1939390184707073792,357.290,47.055,1.30,1.0,0.076(41),5.034(94),1.4887(38),0.2192(99),-0.05(14),36.820
1939887988599443200,358.913,49.180,2.35,0.7,-0.370(53),8.086(74),2.8782(88),0.274(37),0.17(21),77.560
1939991755004957312,354.933,47.513,0.96,0.9,-0.293(48),5.527(83),1.8526(44),0.356(27),0.26(14),96.010
1940045424916182016,354.866,47.732,0.63,1.0,-0.247(63),4.41(11),1.4523(36),0.3288(99),0.19(13),92.940
1940596348963238016,357.771,49.053,3.15,0.7,-0.518(35),7.214(55),2.4259(42),0.055(53),0.08(24),58.610
1940847621730073984,357.062,49.593,0.88,1.0,0.036(43),4.658(92),1.4701(29),0.301(55),0.04(13),64.410
1940867378579550592,357.223,49.783,1.00,0.9,-0.171(47),5.177(81),1.7253(36),0.384(82),0.19(15),90.280
1941083943710659584,348.327,45.605,1.37,1.0,0.344(27),5.223(78),1.8207(31),0.4111(99),0.05(11),66.550
1941148681755288064,348.215,45.859,3.75,0.9,0.182(12),6.211(60),2.1639(33),0.082(94),0.28(24),87.990
1941779079874800000,352.169,47.808,1.13,1.0,-0.119(56),5.256(73),1.5128(33),0.301(40),-0.04(15),41.110
1941920362823014912,350.659,47.792,1.23,0.8,-0.155(48),6.48(10),2.0830(61),0.219(57),0.09(19),70.550
1942051105924343552,352.371,48.531,1.80,1.0,0.152(28),5.34(14),1.5447(28),0.219(43),-0.14(16),18.930
1942117763817023104,352.348,48.867,1.37,1.0,-0.331(59),5.300(90),1.4669(32),0.135(30),0.05(15),63.250
1942207545813277824,348.080,47.189,1.00,1.0,-0.746(56),4.79(13),1.6627(35),0.411(75),0.42(13),99.900
1943268437095636608,352.394,50.542,1.56,1.0,-0.672(40),4.675(35),1.4755(30),0.219(21),0.332(77),99.960
1943346227542995456,354.533,48.814,1.28,0.9,-0.678(43),5.58(14),1.7400(32),0.301(27),0.29(14),97.250
1943396530199430400,353.596,48.934,2.57,0.9,0.053(36),5.285(66),1.6219(25),0.247(27),0.00(13),50.120
1944434263018933760,353.506,49.903,0.70,1.1,0.214(47),3.79(12),1.4295(30),0.274(20),0.16(11),92.500
1944437389755094528,353.622,50.012,1.30,1.0,-0.498(36),4.982(93),1.5564(29),0.274(37),0.25(12),97.910
1944567407005545984,354.521,51.096,2.70,0.9,0.091(29),5.786(67),1.6573(33),0.069(43),-0.12(14),18.820
1944737247191914752,353.645,50.919,1.43,1.2,-0.131(43),4.080(76),1.1669(23),0.320(83),-0.05(13),33.870
1944828987694163840,354.741,51.698,1.69,0.8,0.501(31),6.911(91),2.2289(71),0.274(30),-0.01(24),45.890
1944987897182563840,356.053,52.562,1.92,1.2,-0.280(65),3.75(11),1.3505(24),0.219(37),0.31(13),99.250
1945369500739586048,356.643,52.892,0.79,1.0,-0.647(59),4.87(13),1.7686(42),0.384(27),0.49(12),99.940
1945483849949553024,359.793,53.857,0.97,0.9,-0.481(45),5.78(13),1.9629(61),0.247(80),0.39(17),98.720
1946334631428966784,327.881,32.596,1.08,1.0,-0.030(35),4.350(74),1.5459(26),0.329(27),0.21(19),84.470
1946742344082859392,324.992,32.238,1.29,1.0,-0.374(40),4.862(59),1.7331(27),0.329(37),0.40(11),99.940
1946826422365416320,325.427,32.221,0.95,1.0,-0.125(34),4.780(66),1.6033(33),0.356(61),0.19(13),93.390
1947989671306277120,330.108,34.090,1.92,0.9,0.268(33),5.411(42),1.7779(34),0.356(63),-0.01(13),45.230
1948391542805196672,330.369,34.631,1.51,1.0,-0.360(48),5.440(45),1.6084(41),0.438(27),0.05(12),68.630
1949060767430776320,327.375,35.294,0.99,0.9,0.156(44),5.21(16),2.0410(35),0.575(37),0.28(16),95.680
1949309531937425792,326.473,35.774,1.89,0.9,-0.165(25),4.994(93),1.6109(25),0.356(20),0.14(12),88.240
1949311421723015296,326.610,35.763,1.34,1.0,-0.395(59),4.429(90),1.5597(24),0.411(46),0.31(12),99.350
1949778439285112576,328.349,36.511,2.17,0.9,-0.555(49),5.502(79),1.6361(25),0.411(94),0.13(15),82.880
1949973190282649088,329.316,37.869,1.54,0.9,0.351(27),6.128(75),2.0095(41),0.399(25),-0.09(12),21.230
1950368773952812288,322.803,33.983,4.11,0.6,-0.583(28),8.593(26),3.1679(54),0.000(18),0.11(19),66.770
1950799026595070336,325.857,35.414,1.80,0.9,0.136(30),5.986(33),1.8739(31),0.351(53),-0.08(12),25.080
1951201035534889088,322.170,34.647,1.65,0.9,0.085(39),5.940(71),1.8261(34),0.274(68),-0.01(22),46.140
1951612836999004288,321.957,35.890,1.84,1.3,-0.171(53),3.375(42),1.2336(21),0.219(55),0.22(11),98.250
1951704474422858496,321.718,36.531,0.70,1.2,0.064(49),3.884(87),1.2756(33),0.411(46),-0.02(11),42.880
1952276250527614336,323.489,38.041,2.05,0.9,-0.085(25),5.049(56),1.6591(32),0.36(13),0.14(17),83.410
1953170913695934976,327.179,38.383,1.94,0.8,0.110(40),6.264(66),2.0336(45),0.533(18),-0.07(13),30.000
1953626352026473984,325.993,38.689,0.94,0.9,0.377(51),6.27(10),2.0762(70),0.740(65),-0.18(15),10.320
1954437585449717504,326.487,40.701,1.89,0.9,0.110(26),5.435(75),1.7521(31),0.519(36),-0.04(13),38.120
1954802039193947008,332.309,37.297,1.71,1.0,-0.221(57),4.511(50),1.5236(19),0.293(56),0.24(12),97.570
1954877287019779584,331.227,37.061,1.01,0.9,-0.205(15),5.564(82),2.0618(33),0.301(0),0.44(12),99.990
1955754972177678208,330.764,38.103,1.73,0.8,-0.047(14),6.429(90),2.3122(38),0.288(87),0.28(25),87.950
1956377467557174272,331.820,39.871,0.63,1.1,-0.644(65),4.10(12),1.4226(33),0.466(37),0.32(13),99.380
1956441926426223104,333.007,40.262,0.97,1.1,-0.106(44),4.424(75),1.3720(27),0.303(36),0.07(12),74.020
1956622452490874112,330.626,40.171,4.56,1.0,-0.066(38),5.157(40),1.4291(24),0.000(37),-0.03(20),43.520
1956920969897557632,334.621,39.542,1.41,1.0,0.049(35),4.539(47),1.4849(24),0.329(30),0.08(10),79.140
1956984260535749248,335.491,40.044,1.85,1.0,-0.578(40),4.493(47),1.5458(22),0.228(19),0.420(84),100.000
1957237732324888320,334.623,40.332,3.64,0.6,-0.988(41),8.391(84),2.8568(54),0.069(63),0.34(19),96.750
1957420904090958208,336.430,40.984,0.83,1.0,0.049(41),4.76(14),1.6625(36),0.301(27),0.20(15),90.280
1957447429808268416,335.727,40.638,1.07,0.9,-0.220(15),5.26(11),1.9352(33),0.384(44),0.40(13),99.780
1957788656371012608,335.406,42.285,1.38,1.0,0.102(36),5.341(86),1.6131(33),0.247(65),-0.05(15),36.670
1958471487451655552,333.685,42.838,1.41,1.2,-0.189(58),3.67(12),1.3936(24),0.356(37),0.26(12),98.620
1958582881723060352,334.804,42.497,3.65,0.8,0.639(33),6.411(34),2.0544(36),0.027(19),0.10(21),62.640
1958652322754900480,335.874,42.981,0.88,1.2,-0.138(67),3.863(98),1.4168(26),0.364(40),0.23(12),96.860
1959572888866973056,328.793,41.012,1.26,0.8,0.141(25),6.36(12),2.4644(65),0.987(55),0.17(16),87.410
1959858487010354176,330.701,41.745,1.94,0.9,0.087(26),5.948(95),1.9453(34),0.287(38),0.05(15),62.360
1959871749869734912,330.852,42.055,1.72,0.8,0.003(43),6.344(97),2.1724(45),0.713(59),0.03(16),57.860
1959938923159230848,329.841,41.541,2.02,1.1,-0.362(56),4.435(73),1.3521(27),0.384(15),0.11(11),83.650
1960064542361395840,330.635,42.167,1.24,0.7,-0.587(86),7.27(15),2.1106(97),0.658(20),-0.39(26),7.740
1960216859082175872,327.502,40.724,1.00,0.9,0.301(50),5.99(12),2.1935(63),0.877(37),0.02(15),53.290
1960793106255810304,329.718,42.445,1.41,1.0,0.173(36),5.083(47),1.7352(30),0.4933(99),0.05(11),67.320
1961018987175678464,330.133,43.670,2.84,0.7,-0.321(43),6.967(46),2.1477(44),0.103(48),0.04(17),61.380
1961225214325073920,330.410,44.279,2.46,0.8,-0.066(19),6.374(55),2.2669(36),0.468(67),0.21(14),93.780
1961302008341376000,329.663,44.552,1.10,1.2,-0.407(74),4.136(55),1.4155(29),0.466(16),0.22(11),96.860
1961484630347799424,332.880,43.169,1.53,0.9,-0.379(29),5.603(83),1.8173(36),0.345(17),0.24(13),96.800
1961571045091892864,333.253,43.697,1.53,0.9,-0.698(35),5.279(91),1.8244(34),0.438(27),0.43(11),99.960
1961838707452663424,332.409,44.368,2.01,1.0,-0.107(15),5.12(10),1.8700(33),0.55(24),0.26(24),92.960
1962476183678332672,331.110,44.052,1.75,0.9,-0.201(63),5.90(11),1.8132(45),0.603(63),-0.04(17),42.400
1962838919439040128,330.872,45.327,2.35,0.9,-0.469(43),5.591(36),1.5126(28),0.25(12),0.01(17),52.950
1962912552358727296,332.480,45.758,3.99,0.9,-0.545(33),5.287(22),1.3890(25),0.000(64),0.11(12),83.510
1962949867035297920,331.532,45.748,1.43,1.2,-0.217(51),3.84(13),1.4337(28),0.384(47),0.27(12),98.640
1963233437956756096,334.238,46.646,2.22,0.7,1.166(94),7.180(57),2.3815(60),0.137(47),0.03(24),51.110
1963386373152947840,332.496,46.684,1.30,1.1,0.007(42),4.126(56),1.5501(30),0.384(27),0.24(10),99.310
1963430662853868928,333.659,46.718,0.78,1.1,-0.232(73),4.604(84),1.4223(36),0.301(27),0.11(13),81.470
1963449835588103040,333.672,46.985,1.08,1.1,-0.783(47),4.39(11),1.4669(31),0.219(34),0.43(11),99.970
1963969011237426432,320.149,37.576,1.61,1.0,-0.689(37),5.050(97),1.5086(28),0.219(50),0.26(12),98.310
1964014400449484032,320.423,37.544,2.92,0.9,-0.001(43),5.56(11),1.4803(30),0.011(24),-0.14(16),18.360
1964398885922194048,322.641,39.032,1.05,0.9,0.289(35),5.864(77),1.8878(55),0.301(20),-0.06(13),31.890
1964646276038333312,321.549,39.469,1.01,0.9,0.090(47),4.761(97),1.7777(37),0.651(50),0.16(13),89.580
1964760831408498304,319.646,38.140,2.90,0.5,1.57(99),9.60(12),3.554(23),0.082(57),0.10(22),63.930
1964774712743440384,319.056,37.786,0.77,0.9,-0.293(44),5.76(15),1.9892(64),0.318(16),0.33(17),96.570
1964792923404958720,318.882,38.008,0.60,1.2,-0.171(63),3.68(10),1.4280(34),0.438(12),0.25(12),98.340
1964877757597603072,320.194,38.560,1.17,0.9,-0.565(44),5.37(12),1.7055(39),0.345(48),0.27(14),96.980
1966041689429219072,324.010,40.086,2.15,0.8,0.517(24),6.40(11),2.0124(43),0.192(59),0.01(24),49.940
1966569562392112640,326.118,41.705,1.16,1.0,0.237(30),4.872(63),2.0645(36),0.678(30),0.35(11),99.990
1966622235871622656,325.245,41.872,1.39,1.1,-1.167(60),4.157(53),1.5401(29),0.603(13),0.12(20),72.310
1966716720848592512,324.676,41.885,5.98,0.7,-0.063(29),7.633(78),2.5171(48),0.000(0),-0.08(18),31.890
1966726242802331008,324.287,41.898,4.39,0.6,-0.254(66),9.272(54),3.5535(99),0.000(15),0.23(19),94.860
1966795061052051968,323.967,42.253,2.29,0.9,-0.318(37),5.724(44),1.7517(40),0.137(45),0.17(13),90.270
1968181343364940672,317.950,39.614,2.38,1.0,-0.145(16),5.099(56),1.7496(30),0.137(65),0.32(12),99.490
1968567100147157248,317.400,40.730,1.44,1.0,-0.659(94),5.419(77),1.6139(34),1.38(11),-0.23(16),4.740
1968641214102505984,319.155,40.421,0.94,1.1,0.053(73),4.72(18),1.7268(39),0.583(40),0.16(16),83.760
1968665746955454080,319.254,40.800,1.56,0.9,0.124(24),5.154(51),1.7370(32),0.373(73),0.09(13),76.600
1968724532160141056,318.745,40.884,1.57,1.1,0.003(39),4.14(11),1.3927(28),0.55(21),-0.01(19),51.310
1968888844739065728,319.855,42.092,1.53,0.7,-0.450(36),7.150(60),2.8000(79),0.290(49),0.44(24),98.640
1969015494731315072,318.166,41.912,1.39,0.9,0.193(56),6.174(67),2.3236(56),1.378(66),-0.04(15),38.120
1970463306727336064,320.690,43.293,2.84,1.0,0.369(22),4.692(50),1.4837(29),0.027(95),0.01(14),52.900
1970472485079153536,321.459,42.858,1.95,1.0,-0.393(27),5.11(10),1.6846(36),0.319(50),0.29(13),98.500
1970483926872076416,321.352,42.907,2.28,0.8,0.410(23),6.101(44),2.0079(36),0.141(18),-0.03(10),39.460
1970819449717757952,320.481,43.974,1.25,0.9,-0.595(58),6.21(10),1.9982(56),1.15(16),0.01(19),55.960
1971190053855492608,321.670,44.622,2.03,1.0,0.018(29),5.332(36),1.5561(37),0.274(92),-0.06(22),40.160
1971494034462474240,319.737,44.121,1.64,0.8,-0.247(35),6.777(62),2.2146(66),0.447(71),0.09(17),71.280
1971718884591783680,320.200,45.450,1.43,0.9,0.098(30),5.112(91),2.0534(38),0.93(17),0.21(18),92.350
1971988569868621952,319.788,46.084,2.27,1.1,-0.003(39),4.003(35),1.4158(25),0.31(26),0.16(23),87.550
1972351275571839104,320.680,46.551,2.28,0.6,0.718(88),8.186(93),2.994(11),0.37(10),0.08(29),57.690
1972515755646986880,321.178,47.245,4.09,1.1,-0.203(64),3.86(11),1.2579(38),0.027(39),0.17(20),79.660
1972750948044166272,327.361,43.272,1.59,1.0,-0.229(21),5.54(11),1.9478(35),0.383(74),0.32(16),98.030
1973740164914481792,325.759,43.957,2.00,0.9,-0.366(20),5.83(10),1.8604(32),0.438(55),0.17(14),88.200
1973842110260485376,325.517,44.911,0.64,1.1,-0.085(71),4.38(12),1.6468(45),0.596(27),0.21(13),94.130
1974014183830407040,324.751,44.832,1.91,1.0,-0.267(36),4.878(68),1.7085(31),0.38(12),0.20(23),79.480
1974090045827282816,324.752,45.058,0.96,0.9,-0.479(66),5.94(11),2.0413(63),0.575(27),0.30(16),96.440
1974406533374591360,327.963,45.824,2.36,1.0,-0.031(35),4.228(69),1.4754(26),0.222(66),0.23(12),97.630
1974825967006033408,327.678,47.975,1.17,0.9,-0.386(42),5.844(65),2.0849(50),0.636(21),0.33(13),99.290
1974847751076552064,329.896,45.314,0.86,0.9,-0.309(57),5.45(12),1.7970(56),0.466(27),0.20(15),90.000
1975499864557810560,332.624,47.549,0.76,1.0,-0.310(68),5.03(10),1.5985(49),0.384(37),0.16(14),87.070
1975552091356435200,333.231,47.699,1.40,1.1,-0.181(67),4.795(80),1.4783(30),0.329(75),0.09(15),74.220
1975660835629293312,333.269,48.508,1.05,0.9,-0.411(33),5.358(78),2.0514(47),0.548(37),0.33(21),95.610
1975701384421377920,331.779,47.930,1.61,1.2,-0.234(64),3.764(98),1.3860(28),0.301(30),0.28(12),99.110
1976083155475535104,329.027,47.747,0.84,1.1,-0.395(97),4.33(11),1.4842(38),0.493(27),0.22(14),94.170
1976105283148026752,330.234,47.644,3.24,0.8,-0.415(34),6.647(63),2.0545(50),0.027(18),0.17(15),86.640
1976139333649831680,330.787,47.988,0.86,1.0,-0.031(60),4.838(82),1.6615(39),0.4111(99),0.17(13),89.020
1976973691183849088,331.878,50.370,1.45,0.8,0.034(50),6.779(67),2.2007(71),0.301(47),-0.03(17),43.560
1977044266083831808,331.606,50.774,0.67,1.2,-0.083(75),3.997(99),1.5043(41),0.4385(99),0.23(13),96.530
1977084054655937152,324.091,45.218,2.07,1.0,0.177(31),5.125(80),1.5417(34),0.52(21),-0.18(22),15.620
1977295641925603200,324.778,46.455,0.82,1.0,-1.35(13),5.21(20),1.7744(54),0.658(55),0.43(15),99.680
1977879791833590400,326.443,48.248,1.42,1.0,-0.025(32),4.634(64),1.7610(37),0.654(75),0.22(12),97.400
1979436356708275584,327.825,49.227,1.09,1.1,-0.384(74),4.489(87),1.7097(31),0.478(15),0.41(12),99.840
1979712437208258944,327.132,49.884,2.98,0.8,-0.382(21),5.888(25),1.8000(34),0.05(11),0.05(24),56.120
1979773047785453696,328.152,49.981,2.31,0.8,-0.590(43),6.254(51),1.7477(40),0.274(57),0.04(14),62.830
1980356132545977088,331.312,51.856,0.75,1.1,-0.103(61),4.49(12),1.5662(43),1.01(39),-0.10(31),24.880
1980483057415589376,326.631,50.201,1.26,0.8,-0.254(32),6.35(12),2.5854(79),0.932(85),0.49(17),99.780
1981538691660555904,329.089,53.687,0.67,1.0,-0.45(21),5.20(12),2.0767(68),1.096(40),0.34(18),96.270
1981762236104712064,339.259,43.155,1.61,0.9,-1.192(33),5.136(85),1.6703(35),0.356(65),0.09(21),64.260
1982352089733506432,341.909,45.203,1.69,0.8,-0.355(57),6.787(88),2.1461(58),0.438(47),0.07(18),66.580
1982359923753005312,340.720,44.756,3.99,0.7,-0.039(30),7.243(67),2.4227(44),0.055(49),0.03(18),58.010
1982953075917070848,337.791,45.184,0.74,1.1,-0.201(63),4.370(72),1.4663(37),0.438(37),0.15(12),90.610
1983278462638949632,338.935,45.179,4.19,0.9,-0.392(39),5.138(54),1.5577(28),0.0000(99),0.26(11),98.590
1983533514978232960,340.900,46.970,1.42,0.9,-0.527(34),5.574(62),1.6926(38),0.329(55),0.19(12),94.000
1983620960512786432,339.455,46.754,2.48,0.7,-0.426(38),7.570(49),2.6166(81),0.329(30),0.03(23),50.360
1983636594193374336,339.021,46.610,3.00,0.7,0.128(26),7.265(40),2.3282(49),0.106(88),-0.15(19),20.120
1983722248720854400,340.151,47.070,2.19,1.0,-0.185(52),4.291(46),1.4768(27),0.247(64),0.26(12),98.550
1983749087978089344,340.337,47.254,4.79,0.5,-0.207(62),9.864(46),3.718(12),0.14(14),0.16(24),75.620
1983937207542749056,342.084,45.947,3.44,0.9,0.243(26),5.79(11),1.7438(29),0.22(11),-0.14(18),18.700
1984432468813788416,344.939,47.253,0.58,1.1,-0.238(91),4.12(14),1.5154(35),0.493(37),0.24(15),95.220
1984454493406542976,345.320,47.365,1.95,0.9,0.386(25),5.382(84),1.7787(33),0.378(43),-0.06(12),31.660
1984582105473550208,346.759,48.080,0.90,1.0,-0.534(35),4.75(11),1.8328(38),0.603(27),0.47(11),100.000
1984699375260371072,344.206,47.681,1.56,1.0,-0.156(52),5.02(10),1.4253(28),0.255(52),-0.02(15),48.060
1985015038177180160,342.061,47.259,2.32,0.6,-0.431(55),8.648(83),3.464(15),0.44(16),0.30(30),87.250
1985043041363724928,341.738,47.293,2.97,0.8,-0.236(20),6.550(87),2.3112(43),0.33(11),0.30(19),95.070
1985130555618704000,343.003,47.905,1.43,1.2,-0.065(44),3.931(95),1.2888(27),0.274(47),0.10(11),81.470
1985420517450487040,342.989,48.658,2.29,0.6,0.493(82),8.489(58),3.045(13),0.301(55),-0.02(24),39.620
1986039954815867008,344.832,50.473,2.27,1.1,-0.136(49),4.787(47),1.3933(28),0.110(27),0.07(12),72.490
1986041123046961536,344.861,50.537,2.95,1.0,-0.671(42),4.302(31),1.4364(28),0.110(27),0.437(78),100.000
1986124651568772608,336.595,45.550,1.19,1.1,-0.201(68),4.218(99),1.4812(30),0.301(55),0.26(13),97.400
1986145679728690176,336.526,45.823,1.39,0.7,0.276(76),8.140(94),2.952(18),0.33(11),-0.06(23),37.900
1986204056925607680,336.788,46.110,0.68,1.1,0.077(47),4.05(10),1.4162(39),0.433(15),0.07(11),74.150
1986286481636740992,337.547,46.552,2.43,0.7,-0.285(45),7.529(62),2.4696(65),0.219(65),0.03(21),55.940
1986524633283356800,337.049,46.999,0.90,1.0,-0.694(67),4.666(91),1.6065(37),0.380(53),0.40(12),99.870
1987297620020146432,335.318,47.357,1.54,0.7,-0.468(61),7.92(15),2.877(13),0.247(34),0.32(25),88.730
1987318618120140416,335.266,47.691,2.81,1.2,-0.232(53),3.793(45),1.2709(30),0.055(55),0.28(11),99.420
1987479387336497408,336.680,48.513,1.60,0.8,-0.384(51),6.499(84),2.1671(55),0.274(35),0.27(17),94.010
1987522165209649920,335.009,47.854,0.89,1.1,-0.028(52),3.94(10),1.4846(30),0.247(37),0.29(12),99.210
1987758079176259456,336.682,49.437,1.78,1.0,-0.079(35),4.78(10),1.5425(32),0.274(37),0.13(13),84.810
1988055325273330176,339.408,50.336,1.21,1.0,-0.663(41),4.738(91),1.5761(34),0.265(37),0.39(11),99.880
1988302681031065856,338.530,50.759,1.82,0.7,0.091(39),7.455(69),2.4994(78),0.152(89),-0.08(21),36.290
1989058251672626432,345.156,50.945,4.49,0.8,0.023(16),6.336(32),2.1360(37),0.0000(99),0.18(10),96.880
1989109138445718016,345.752,51.409,1.65,0.8,-0.310(39),6.536(91),2.2305(57),0.384(49),0.25(17),93.490
1989129273253195008,345.195,51.322,3.13,1.0,-0.165(41),4.346(77),1.4262(30),0.274(67),0.18(12),93.170
1989171879329057920,345.182,51.648,0.83,1.1,-0.716(71),4.14(13),1.5376(34),0.356(55),0.49(14),99.970
1989416486306510976,344.443,52.063,1.39,0.9,-0.048(32),5.94(10),2.2642(52),0.419(40),0.39(15),99.380
1989597871367708288,340.863,50.976,1.22,0.9,-0.500(53),5.169(92),1.7125(42),0.356(39),0.32(13),98.980
1989598249324668800,340.681,50.939,1.37,1.0,-0.507(32),4.832(38),1.7230(32),0.329(37),0.444(89),100.000
1989853164224824064,340.235,51.373,1.20,0.9,0.129(48),5.289(90),1.7244(40),0.356(27),0.03(14),58.930
1990635844696996096,348.276,48.807,1.37,0.9,0.026(41),5.647(72),1.7153(39),0.521(97),-0.12(17),22.400
1990645465423518848,347.871,48.839,2.00,0.6,-0.38(14),9.58(13),3.647(35),0.658(27),0.15(24),71.450
1990728753429557248,347.979,49.489,1.50,0.8,-0.068(16),6.201(71),2.4376(52),0.603(63),0.42(14),99.850
1990812762990413824,348.951,49.655,1.93,0.8,-0.140(22),6.509(74),2.5505(47),0.308(22),0.52(14),100.000
1991143853429927296,349.201,50.975,1.90,1.0,-0.287(47),5.320(80),1.9110(32),0.79(13),0.23(17),93.640
1991781570175212416,347.999,50.685,0.77,1.0,0.209(43),4.794(87),1.6131(40),0.411(51),0.03(13),60.400
1991930657078185984,348.244,51.025,1.45,1.1,-0.374(80),4.59(11),1.4956(33),0.521(47),0.15(14),87.450
1992968836574893568,354.143,52.411,1.80,0.9,0.434(34),5.742(89),1.7856(32),0.323(47),0.01(22),49.400
1994206062034438912,354.752,54.494,0.71,0.9,0.072(70),4.85(11),1.8286(50),0.740(28),0.16(14),86.520
1994467677083286656,354.451,54.964,1.84,0.9,-0.207(21),5.590(67),2.0515(43),0.44(15),0.37(19),98.720
1994530177448314368,356.057,55.770,0.78,1.0,-0.925(66),4.57(11),1.7145(38),0.630(64),0.49(13),100.000
1994934110533379840,357.777,56.257,2.40,0.8,-0.514(35),6.607(43),2.1234(43),0.264(67),0.24(15),94.320
1995058424068416896,358.752,56.904,5.99,0.6,-4.04(77),9.900(90),3.7784(88),0.000(0),0.25(19),94.140
1995186104853001728,346.174,52.029,1.76,0.8,-0.523(57),6.42(10),2.0143(46),0.416(35),0.17(16),84.910
1995223041572049152,346.800,52.417,4.47,0.6,-0.282(45),8.732(67),3.3201(77),0.000(64),0.21(22),85.110
1995322203777052288,348.249,52.933,1.02,1.0,-0.346(77),5.622(86),1.6720(49),0.356(27),0.07(16),67.580
1995442600299654016,346.978,52.984,2.64,0.9,-0.415(19),5.498(97),1.8196(30),0.466(82),0.26(14),96.920
1995902157498274304,351.339,54.610,1.56,1.1,0.093(36),5.039(60),1.5384(29),0.247(64),-0.01(14),45.490
1996259503079846272,346.577,53.396,1.40,0.7,-0.722(54),7.580(83),3.025(13),0.525(33),0.72(17),99.960
1996359142021612160,346.721,54.176,5.43,0.8,0.017(24),5.961(66),1.8762(35),0.0000(99),0.09(13),75.250
1997047749837441920,351.167,56.115,1.40,0.8,0.144(50),6.900(88),2.3430(82),0.603(46),-0.06(17),36.440
1997123444339533184,349.316,55.869,1.81,0.9,-0.233(21),6.324(45),2.3072(48),0.36(12),0.39(19),98.500
1997298129250128000,350.040,56.570,1.20,1.0,0.084(46),5.251(44),2.2152(47),1.041(52),0.31(12),99.510
1997498236062929280,354.942,55.415,2.04,0.7,-0.102(55),7.85(13),2.7254(85),0.454(60),-0.02(24),47.020
1997674952501639040,354.066,55.884,1.34,0.8,-0.151(51),6.93(15),2.4971(89),0.603(42),0.22(21),84.970
1998069024339740800,358.066,56.925,2.49,0.9,0.145(28),6.264(34),1.9865(35),0.38(13),-0.09(19),28.580
1998167739870732544,359.992,57.816,0.74,0.9,-0.933(82),5.42(17),2.2484(66),1.131(30),0.58(14),100.000
1998958907204526080,355.720,58.333,1.73,0.9,-0.068(17),6.41(10),2.4860(54),0.71(13),0.35(19),97.290
1999121325689170816,356.612,58.198,1.33,1.0,-0.676(46),5.619(61),1.9746(41),0.578(64),0.42(12),99.890
1999129572026152960,355.970,58.202,1.38,1.0,-0.711(44),5.279(64),1.9099(38),0.74(10),0.39(13),99.870
1999334665302499072,355.842,58.402,0.71,1.1,-0.446(98),4.78(15),1.9613(52),1.085(76),0.34(16),98.720
1999444341589582976,356.801,59.227,7.35,0.9,0.320(26),5.806(32),1.7316(38),0.000(0),-0.115(89),10.030
1999719597457126656,335.041,49.371,1.38,0.9,-0.167(34),5.380(69),1.7405(42),0.247(58),0.18(14),90.880
2000225304086169600,337.650,50.624,1.06,0.9,-0.272(47),5.197(58),1.7090(45),0.384(54),0.21(13),94.530
2000590857343031040,337.700,51.551,2.33,0.6,-0.218(97),8.74(10),3.355(15),0.346(43),0.22(22),83.940
2000837903865553408,333.768,50.805,1.14,1.1,-0.583(52),4.17(12),1.5288(33),0.349(72),0.22(21),84.960
2000872499814344064,334.729,50.797,0.92,0.9,-0.086(30),5.60(14),1.9309(69),0.438(20),0.20(16),89.350
2001019185844418048,333.054,50.827,1.41,0.9,-0.051(22),5.307(75),1.8423(41),0.356(37),0.22(12),96.250
2001106562661537152,332.908,51.499,1.53,1.0,0.017(42),5.580(62),1.6607(38),0.219(37),-0.05(14),37.080
2001310178466826624,335.582,51.606,1.07,1.1,0.041(42),4.324(93),1.4109(30),0.2466(99),0.10(12),80.770
2001437240779389952,337.477,52.295,3.20,0.6,-0.294(54),9.013(43),3.572(13),0.077(24),0.33(20),99.450
2002008780663794560,340.531,52.288,2.32,0.8,-0.390(31),6.316(62),2.0387(39),0.258(63),0.23(15),93.040
2002123610913835904,341.435,53.279,1.37,0.8,0.265(42),6.73(10),2.3329(80),0.493(41),-0.01(16),47.390
2003256863804360704,340.805,55.025,2.00,0.7,-0.016(51),8.040(66),2.987(11),0.575(65),0.08(20),64.280
2003931689065792000,341.332,56.050,0.91,0.9,-0.06(11),5.241(78),2.140(10),0.740(55),0.41(17),99.460
2003964399535008000,342.570,56.021,1.50,0.8,-0.321(53),6.867(80),2.5058(84),0.850(67),0.14(23),71.170
2004578957821312768,333.563,53.552,2.87,0.8,-0.271(38),6.908(63),2.1748(47),0.48(32),-0.02(35),49.480
2004786525002110080,335.790,54.058,1.45,0.8,-0.182(35),6.57(10),2.4257(76),0.452(28),0.35(17),97.810
2005523163429930240,330.966,53.953,1.10,0.9,-0.458(61),5.90(11),2.1144(56),0.948(43),0.25(15),95.080
2006181633457998336,333.816,56.091,1.46,1.1,-0.44(14),4.971(37),1.7021(35),0.56(22),0.09(27),64.560
2006294780074805504,334.855,56.624,1.18,1.0,0.163(50),5.52(11),2.0322(54),0.72(13),0.12(19),77.010
2006473553793654528,338.250,55.457,2.03,0.7,0.157(50),7.78(11),2.985(11),0.520(66),0.17(21),79.020
2006785918173304960,338.891,56.158,5.24,0.8,-0.155(21),6.142(27),1.9547(41),0.000(0),0.17(10),95.740
2007239054404015744,340.740,57.212,1.34,1.0,-0.222(44),5.768(60),1.9379(46),0.740(32),0.10(13),78.900
2007290005588541056,339.978,57.437,2.68,1.0,-0.032(41),5.152(77),1.5490(32),0.493(82),-0.08(15),29.920
2007355430834655744,342.185,57.866,1.21,1.2,-1.421(55),4.38(10),1.8292(34),0.924(82),0.21(21),83.880
2007629415391711104,338.372,56.883,2.29,1.0,-0.345(17),5.462(53),1.9554(42),0.603(30),0.328(98),99.950
2008298979301707136,342.206,59.198,1.06,0.9,-0.565(77),6.31(10),2.6686(88),1.756(96),0.41(15),99.520
2008320179264708608,342.160,59.463,1.81,1.2,-0.162(44),4.177(72),1.5081(30),0.76(17),0.06(17),73.330
2008538127384205440,340.831,59.489,3.18,1.0,-0.345(52),4.420(97),1.6099(33),0.548(79),0.29(13),98.980
2008762943151444352,347.160,55.578,2.42,0.8,-0.279(33),6.580(47),2.2718(45),0.575(65),0.21(15),92.550
2008963397869045120,344.547,55.703,1.89,0.7,-0.595(81),8.408(87),2.970(14),0.466(57),0.18(24),77.490
2009304139089565824,349.665,57.239,4.62,0.9,-0.144(50),5.881(54),1.6851(39),0.027(25),-0.05(21),38.490
2009375439846102144,351.291,57.544,1.23,0.9,-0.356(69),6.75(11),2.6070(95),1.206(61),0.32(18),96.630
2009434023199384320,350.886,57.717,2.49,0.9,-0.702(34),5.853(65),2.3045(39),1.10(19),0.48(19),99.920
2009767587545753344,345.340,56.389,1.58,0.8,-0.153(61),6.420(73),2.1652(57),0.79(13),0.04(21),59.600
2009944368396048768,345.940,57.161,1.21,1.0,0.442(71),5.678(80),2.1702(55),0.987(21),0.19(20),79.240
2010176193550262656,345.693,57.761,1.25,1.1,0.118(46),5.515(67),1.8406(42),0.658(75),-0.03(15),42.200
2010245737662489984,345.759,58.214,1.66,1.0,-0.125(54),4.75(11),1.7763(35),0.525(91),0.30(15),97.100
2010285560600456320,346.767,58.556,0.84,1.2,-0.257(83),4.646(65),1.8145(40),0.850(86),0.27(15),97.540
2010702275504795392,348.378,59.273,1.19,1.2,-0.772(62),4.56(13),1.6740(33),0.93(16),0.29(18),98.100
2010794909359868416,349.353,59.588,3.24,0.9,0.317(21),6.040(56),1.8399(42),0.274(69),-0.18(14),7.720
2010817105751053440,349.949,59.889,1.34,1.1,0.163(39),5.082(76),1.7899(36),0.69(10),0.03(15),59.490
2011041165602869504,354.986,58.828,2.15,0.7,-0.230(32),7.549(82),3.0139(78),0.93(15),0.41(24),96.230
2011662664552126592,358.489,60.599,0.89,1.0,-1.178(89),5.60(11),2.1963(58),1.261(88),0.47(13),99.970
2011687850240884992,359.229,60.829,2.16,0.9,0.209(39),6.396(84),2.1132(49),0.792(60),-0.16(15),13.750
2013128622791674112,343.604,57.732,1.23,1.0,-0.589(41),5.720(90),2.1916(49),0.950(25),0.43(11),99.930
2013177860297905536,345.147,58.435,1.92,0.7,-0.531(58),8.327(73),3.316(16),0.610(58),0.52(22),99.290
2014055339291761664,347.248,60.625,1.61,0.8,-0.019(19),6.83(13),2.5270(74),0.816(78),0.16(18),83.060
2014107978411899008,349.383,60.788,2.45,0.8,-0.199(33),7.204(39),2.4528(54),0.67(30),0.04(34),59.040
2014856505309795712,347.318,61.188,1.39,1.0,-0.551(70),5.854(86),1.8216(49),0.735(53),0.09(14),74.240
2015016415532355584,348.667,61.834,1.32,1.0,-0.255(34),5.585(74),1.9951(50),0.805(51),0.21(13),94.470
2016637404909433088,353.309,62.954,1.69,0.8,0.007(51),6.551(43),2.1833(53),0.381(48),0.05(15),63.420
2017034947083193984,354.018,64.552,1.26,1.1,-0.188(43),5.775(74),1.9001(47),1.013(66),-0.05(14),38.360
2017496845043608064,357.913,65.414,3.09,0.9,-0.269(16),5.693(44),1.9728(34),0.81(29),0.04(33),56.310
2017952042886057216,291.941,20.736,1.66,0.8,-0.444(31),6.904(58),2.7646(59),3.398(66),-0.56(21),0.310
2018126074965696384,292.100,21.407,2.10,1.0,0.084(44),5.410(62),1.7007(35),1.43(36),-0.43(30),0.050
2018450190352196608,294.587,22.466,2.65,0.6,-2.21(73),9.130(60),3.751(15),0.41(31),0.38(37),91.740
2018466442513901824,293.432,21.595,2.07,0.9,-0.214(24),6.14(11),2.0598(38),1.50(48),-0.19(40),21.780
2018877896070378240,291.118,21.936,3.09,1.0,0.173(28),4.787(26),1.7616(30),0.72(12),0.07(14),73.800
2019301659055600128,292.529,22.061,1.86,0.9,-0.700(40),5.630(45),2.1661(36),1.34(28),0.05(30),60.110
2019905737590273536,295.566,22.534,1.40,1.0,0.369(54),6.273(68),2.3952(53),0.987(29),0.06(12),68.250
2019918828650767104,295.448,22.619,1.51,0.8,-0.268(55),7.79(13),3.050(13),0.81(10),0.37(26),92.430
2020037026151112704,295.978,23.185,1.92,0.9,0.039(14),5.827(54),2.1729(28),0.79(11),0.19(15),91.370
2020302936181557248,295.494,23.729,2.12,0.9,0.019(39),5.73(12),1.8559(29),0.74(14),-0.07(20),34.760
2020395707479621248,295.369,24.125,1.54,0.7,-0.264(36),7.85(10),3.429(14),1.617(37),0.45(23),98.190
2020606882416091648,297.791,24.454,1.92,0.9,-0.101(53),6.065(69),1.9656(32),0.81(30),-0.06(31),41.330
2021140076869735936,294.800,24.177,2.63,0.9,-0.346(57),5.204(46),1.6477(22),0.48(13),0.13(17),82.160
2021506416061779456,293.247,25.302,1.23,0.9,0.647(78),6.865(78),2.5748(75),1.12(10),-0.06(20),35.430
2023062916534500992,289.901,24.756,1.29,0.9,-0.458(38),5.96(17),2.2981(43),1.151(24),0.34(15),98.340
2023127100531572864,290.869,25.047,3.06,0.8,0.239(31),6.171(76),1.9811(36),0.384(73),-0.10(15),25.270
2023514987604051328,289.021,24.989,1.02,1.0,-0.283(69),5.47(11),1.9028(41),1.041(65),0.07(15),71.180
2024350513360523008,289.503,26.803,1.75,0.7,-0.520(53),7.497(99),2.9801(94),0.447(74),0.64(22),99.690
2024388824497839616,292.459,24.976,1.98,0.9,0.288(28),5.420(40),1.7976(31),0.603(70),-0.09(13),22.300
2024549009598558208,293.506,25.773,5.65,0.6,-0.427(35),8.190(82),2.9816(52),0.000(0),0.28(18),94.740
2024551139902259328,293.605,25.845,1.91,0.7,0.223(32),7.241(62),2.5581(63),0.78(14),-0.07(21),35.360
2024886044264935424,291.946,26.678,1.18,1.0,-0.059(51),4.70(10),1.8765(33),0.959(27),0.20(12),95.710
2025029290031105536,293.526,26.714,2.45,0.7,0.132(31),7.570(56),2.8583(63),0.693(47),0.12(16),79.100
2025125084973756800,294.844,27.171,2.17,0.7,-0.315(40),7.343(41),2.3640(57),0.304(60),0.03(18),57.860
2025295917239679360,293.129,27.344,1.16,0.9,0.180(42),5.571(82),1.9482(40),0.869(35),-0.04(13),39.220
2025934492976300032,290.973,27.534,2.15,0.9,-0.378(22),6.212(51),2.1631(40),0.41(11),0.18(24),77.010
2026331588477024000,293.186,29.112,1.47,1.0,-0.215(30),4.835(44),1.6642(32),0.364(35),0.27(10),99.550
2026796754920516736,299.227,25.719,1.14,0.9,-0.212(68),5.22(11),2.1157(34),1.37(19),0.18(20),88.640
2027026106183532288,297.237,26.203,1.32,1.0,-0.099(54),5.787(79),2.2980(45),0.94(24),0.29(29),87.140
2027250406551582592,299.797,26.787,2.89,0.9,0.082(16),5.761(39),1.9380(37),0.03(13),0.19(18),87.850
2027347988210186240,300.043,26.975,2.98,0.8,0.135(27),6.520(80),2.0546(38),0.084(91),-0.05(18),38.440
2027456290109283968,300.257,27.699,1.56,0.7,0.230(36),7.170(72),2.5624(79),0.58(16),0.01(23),52.990
2027582729629533696,299.073,27.642,4.54,0.5,-0.37(11),9.507(78),3.5559(91),0.055(37),0.14(20),74.270
2027662173666958592,299.621,27.875,1.19,0.9,0.011(59),6.224(65),2.1442(54),0.683(75),0.06(17),63.850
2027771884305190400,296.528,26.401,1.35,0.9,0.403(38),6.076(75),2.6048(56),1.83(16),0.17(24),77.030
2028522644604506368,298.608,28.446,0.98,0.9,-0.155(85),5.48(12),2.2237(51),1.343(52),0.16(21),76.650
2028818172727368960,297.903,29.406,1.19,0.7,0.242(80),7.27(13),2.639(12),1.096(68),-0.07(20),35.020
2028823842084716416,297.566,29.298,1.07,0.9,0.023(58),6.123(84),2.1231(65),0.801(27),0.06(21),57.500
2028980900416145408,300.981,28.137,4.49,0.8,-0.439(21),7.094(33),2.4642(44),0.000(26),0.19(22),78.470
2029223205293163776,300.569,28.921,1.20,0.9,0.379(43),6.184(88),2.0456(59),0.540(26),-0.12(13),17.700
2029454996084346624,302.282,28.947,3.80,0.5,-2.06(59),9.894(65),3.536(14),0.000(47),0.01(20),43.760
2029890677563093888,302.355,30.602,1.56,1.1,-0.087(38),4.078(49),1.3268(25),0.33(10),0.09(13),78.260
2029960633992900480,301.982,30.935,0.87,1.1,-0.045(76),5.40(12),1.9305(54),0.888(58),0.09(16),71.220
2030262346884878464,300.083,30.262,1.99,0.9,0.163(35),5.906(65),1.7400(36),0.110(92),-0.12(17),21.200
2030788871171611136,301.487,31.534,1.94,1.0,0.244(37),4.479(81),1.5856(37),0.275(83),0.13(14),84.940
2030834883175942656,301.623,31.850,3.33,1.0,-0.838(38),4.63(10),1.3632(26),0.058(40),0.34(11),99.880
2031096974949412736,300.927,32.424,1.46,0.9,-0.363(56),5.752(54),1.7206(38),0.247(68),0.11(15),78.650
2031261218864506112,295.149,28.469,0.98,1.0,-0.662(39),5.211(99),1.8947(43),0.642(26),0.43(11),99.970
2031528017867950208,294.788,29.137,1.91,1.0,0.180(20),5.320(35),1.8806(38),0.377(39),0.15(10),92.710
2031624122052004992,294.913,29.243,2.70,1.0,0.375(26),4.465(87),1.5537(27),0.021(35),0.15(12),91.450
2031860036017600384,297.322,29.886,2.00,0.9,-0.281(37),5.435(72),1.7272(34),0.274(82),0.19(15),90.270
2031956866111734784,297.238,30.356,3.30,1.0,0.006(37),5.006(65),1.4087(26),0.027(22),-0.01(20),47.220
2032411101848074240,294.501,29.648,1.19,1.2,0.015(47),3.886(78),1.3893(30),0.136(36),0.24(11),98.650
2032579979951732736,293.699,30.010,1.83,0.9,-0.636(41),5.726(54),1.5897(41),0.137(97),-0.13(23),29.950
2032673953832907520,294.012,30.132,1.73,0.9,0.574(48),6.010(89),1.8563(46),0.247(54),0.00(22),48.470
2032853620920247296,295.582,30.551,1.50,0.9,-0.383(48),4.956(63),1.6213(31),0.247(55),0.29(13),98.630
2034009963546174464,299.130,31.827,0.92,1.0,-0.779(57),4.98(10),1.6447(44),0.59(16),0.29(17),97.890
2034291404170380672,298.412,32.529,1.17,0.9,-0.082(42),5.72(11),1.9037(50),0.301(31),0.14(22),71.230
2034350709072221824,298.621,33.234,1.36,1.0,-0.164(73),4.333(62),1.4325(34),0.356(56),0.15(13),88.880
2034512680874479104,297.018,31.705,2.20,0.9,0.432(24),5.877(36),1.8626(41),0.16(11),-0.10(15),23.600
2034516769683521408,296.920,31.791,1.53,0.8,0.249(63),6.137(68),1.9187(52),0.301(72),-0.11(16),22.910
2034868475966023168,295.844,32.825,1.56,0.8,-0.285(28),6.460(69),2.1761(50),0.137(57),0.28(16),95.820
2035495300665473792,298.312,34.463,0.80,1.0,-0.40(10),4.71(13),1.6368(44),1.44(32),-0.16(28),17.170
2035876899906114432,287.604,26.094,2.15,1.0,0.164(31),5.133(70),1.5707(28),0.301(65),-0.06(14),31.340
2035995715876366208,285.928,26.028,0.90,1.2,-0.214(52),4.03(13),1.4501(27),0.466(32),0.20(12),95.390
2036118105263776384,287.288,26.852,0.91,1.1,-0.362(79),4.245(80),1.5653(28),0.548(37),0.29(13),98.860
2036335430613656704,288.894,26.734,1.17,1.0,-0.627(31),4.958(79),1.8600(34),0.562(50),0.25(20),87.770
2036341581006511488,289.156,26.907,1.31,1.3,-0.222(56),3.799(85),1.4183(26),0.603(65),0.06(22),61.120
2036785577537148672,285.387,26.480,1.76,0.8,0.259(29),6.494(67),2.1851(47),0.466(53),-0.05(14),35.420
2037181676598170752,285.379,27.510,2.51,0.6,-0.276(80),8.77(10),3.163(13),0.466(37),0.01(22),49.660
2038165533354230144,288.924,28.112,1.10,1.0,-0.369(64),5.481(90),1.6433(41),0.356(65),0.10(16),74.020
2038294210577929216,288.974,29.104,8.86,0.6,-0.460(35),8.913(91),3.1973(66),0.000(0),0.02(21),46.170
2038329807264191232,289.808,29.096,3.37,1.0,-0.452(36),5.10(11),1.5109(29),0.055(22),0.24(13),95.600
2039158461072216064,289.220,29.702,1.00,1.2,-0.319(86),3.957(70),1.3389(33),0.243(53),0.26(13),97.530
2040271063755983360,284.084,28.600,1.30,1.1,-0.918(47),4.125(95),1.4142(29),0.247(42),0.16(20),79.070
2041231723375380864,285.586,30.968,2.06,1.1,-0.719(39),4.095(83),1.3867(28),0.082(84),0.47(12),100.000
2041415517917809152,283.232,29.563,2.05,0.6,-0.22(11),9.42(13),3.401(29),0.164(67),-0.02(23),40.450
2041450049455320320,283.534,29.846,7.41,0.7,-0.943(55),7.536(74),2.3330(53),0.000(0),0.24(16),92.670
2042036673269358208,284.334,31.235,0.91,1.1,0.073(42),3.966(90),1.3080(30),0.384(25),0.01(10),53.230
2042185691453198336,283.032,31.365,2.04,0.9,-0.193(27),5.59(10),1.7468(33),0.192(37),0.14(15),83.320
2042400302380824960,286.676,30.210,0.90,0.8,-0.232(49),6.04(13),1.9865(69),0.329(82),0.19(20),84.090
2042818391676448256,287.009,31.698,1.68,0.8,-0.400(46),6.254(79),2.0261(44),0.219(27),0.25(15),94.310
2042925834580482176,287.065,32.496,6.30,0.7,0.030(25),6.905(59),2.2048(54),0.000(0),-0.03(14),43.670
2043382234984191104,288.297,33.154,0.83,1.0,-1.062(81),4.70(16),1.4491(40),0.274(27),0.36(13),99.690
2043632717477532672,285.270,32.347,0.92,1.1,-0.30(11),4.337(76),1.3407(36),0.192(37),0.17(14),88.790
2044040597628427136,285.379,33.642,2.84,0.9,-0.271(22),5.809(90),2.0450(66),0.055(37),0.33(22),94.080
2044176460337595904,286.559,33.824,1.11,1.1,-0.954(52),4.088(74),1.3141(30),0.192(32),0.41(10),99.990
2044677975099713280,292.840,30.658,2.45,0.9,-0.792(46),5.397(38),1.3917(31),0.192(65),0.08(11),78.150
2044808507747321216,293.244,31.261,1.64,0.8,-0.037(52),6.109(91),1.7761(43),0.164(65),-0.10(18),28.840
2044958316195068800,292.169,31.292,1.08,0.8,-0.307(32),6.38(11),2.2038(75),0.301(15),0.31(17),96.390
2044959072109459968,292.092,31.322,1.58,1.0,-0.616(42),4.557(82),1.4765(31),0.250(49),0.33(11),99.840
2045157877559454976,292.049,32.211,1.02,0.9,0.251(34),5.54(12),1.6977(54),0.291(48),-0.11(15),22.000
2045304971609955072,294.007,32.200,1.20,0.9,0.267(27),5.221(69),1.6231(37),0.2192(99),-0.06(11),31.090
2045506903778623872,293.215,32.581,3.19,0.7,-0.584(41),7.375(72),2.7588(57),0.051(51),0.33(25),92.150
2045669700221622016,294.330,33.542,1.60,0.9,-0.361(36),5.490(74),1.7015(38),0.082(35),0.24(13),96.130
2046632838023600000,291.819,34.020,0.83,1.0,-0.717(70),4.443(85),1.4740(54),0.247(27),0.39(11),99.940
2046656683694951808,292.291,34.336,1.26,1.0,0.272(37),4.727(70),1.4039(35),0.192(37),-0.10(12),20.220
2046702931904073600,291.400,34.358,0.74,1.1,-0.019(64),4.42(11),1.3511(42),0.219(35),0.05(14),65.870
2046971075325002880,294.981,33.514,4.59,0.6,-0.221(46),8.528(85),3.1944(73),0.000(0),0.17(22),76.880
2047180394837955840,294.902,33.922,2.71,0.6,-0.491(44),8.727(52),3.173(11),0.027(16),0.06(20),53.240
2047283474058236032,294.750,34.534,2.17,0.9,-0.321(21),4.966(66),1.5516(31),0.082(32),0.13(20),69.920
2048407759043278848,293.376,35.877,0.90,1.2,-0.097(62),3.62(10),1.2754(31),0.137(27),0.23(12),97.320
2048470018887390848,294.320,36.129,1.51,1.0,-0.899(35),4.858(83),1.3685(35),0.137(62),0.26(11),99.290
2048473489221077632,294.328,36.288,4.57,0.7,-0.642(32),7.657(54),2.9349(59),0.000(30),0.35(24),95.800
2049233831569287040,289.081,33.606,1.93,1.2,0.151(39),3.830(73),1.1986(29),0.137(43),0.01(10),53.370
2049289017608035968,290.562,33.784,1.62,1.0,-0.168(35),4.818(52),1.4200(37),0.164(75),0.08(13),74.930
2049317879788873216,290.812,34.080,1.12,1.2,-0.186(69),3.74(10),1.2745(31),0.192(20),0.21(12),95.550
2049359970469353984,290.309,34.164,2.40,0.8,0.605(28),6.025(83),1.8412(35),0.027(35),0.04(22),53.810
2049405634562294656,290.293,34.609,1.92,0.8,-0.308(60),6.149(97),1.7166(44),0.164(55),-0.04(18),41.320
2049905259517836672,292.147,35.854,1.23,0.9,-0.240(21),5.42(12),1.8333(41),0.137(27),0.33(15),98.590
2050214772039231488,290.612,36.463,1.53,1.0,-0.744(32),4.742(51),1.4238(33),0.099(85),0.33(12),99.780
2050592763518147712,288.127,35.677,1.08,1.2,-0.388(90),3.737(58),1.2059(32),0.110(21),0.26(12),97.710
2050921964172978688,289.229,36.518,1.00,1.3,-0.718(61),3.654(79),1.1787(31),0.192(47),0.34(13),99.830
2050971167315972480,290.449,36.636,1.42,1.1,-0.027(52),3.886(73),1.3150(32),0.192(37),0.16(11),93.100
2051181517634155136,288.790,36.991,1.19,0.8,-0.648(73),6.490(78),1.8708(64),0.274(65),0.08(17),70.480
2051256795521049472,289.651,37.453,4.88,0.9,0.103(34),5.599(78),1.5606(34),0.000(0),-0.12(13),17.670
2051356030746995200,289.636,38.034,0.89,1.0,-0.322(42),4.973(78),1.5084(42),0.301(37),0.00(20),50.810
2051413480231679232,292.247,36.089,0.89,1.2,-0.586(89),3.851(73),1.3170(30),0.192(0),0.16(20),78.540
2051443819881554304,292.620,36.338,1.18,1.0,-0.942(30),4.377(80),1.4407(31),0.192(37),0.452(96),100.000
2051482921265186944,291.908,36.428,0.67,1.2,-0.79(18),4.69(15),1.1468(49),0.244(22),-0.00(16),53.080
2051557069577232640,293.194,36.844,1.26,0.8,0.216(51),6.079(73),1.8502(59),0.1096(99),-0.10(14),24.100
2051678874848089088,291.744,36.680,1.32,1.0,0.254(33),5.078(70),1.4946(38),0.164(36),0.00(20),49.930
2051922725913886208,292.430,38.117,2.81,1.0,-0.192(28),5.030(32),1.4601(38),0.000(28),0.12(11),87.700
2052096757990914176,294.676,38.107,1.40,0.7,-0.572(98),7.320(83),2.2972(87),0.247(68),0.10(22),70.700
2052124829897596416,294.603,38.490,2.47,0.8,-0.327(28),6.826(65),2.1877(52),0.137(27),0.01(23),48.190
2052985575699218432,291.705,39.463,1.09,0.9,-0.372(48),5.70(12),1.8666(53),0.219(39),0.29(16),95.840
2053094358631239296,292.669,39.142,1.64,1.2,-0.857(49),4.339(86),1.1724(28),0.082(92),0.22(13),97.340
2053107827648893440,292.649,39.259,0.94,1.0,0.010(45),5.124(72),1.4890(46),0.195(56),-0.04(14),39.230
2053365216447537152,291.740,39.650,1.70,0.8,0.430(50),6.172(43),1.8790(54),0.274(45),-0.05(21),39.800
2053379166501297408,291.581,39.782,1.27,1.0,-0.266(27),5.057(49),1.7533(41),0.329(75),0.32(13),99.550
2054560488670315392,304.199,32.675,1.30,1.0,-0.479(40),4.676(90),1.8218(33),0.75(13),0.40(15),99.790
2054724968735382016,304.760,33.638,0.93,0.9,-0.637(64),6.06(14),2.3286(76),1.79(33),0.14(29),80.020
2054884569722947328,302.673,32.434,2.54,1.1,-0.228(59),4.072(45),1.3871(26),0.220(61),0.25(12),98.340
2055097565756591488,302.064,32.764,2.11,0.9,-0.395(51),5.440(70),1.5017(33),0.329(47),-0.01(14),50.440
2055169102735108480,301.700,33.169,1.47,0.8,0.195(37),6.555(87),2.1677(58),0.356(86),-0.05(18),39.470
2055286853544636416,302.030,33.568,1.06,0.9,-0.057(50),6.04(10),1.9819(64),0.739(84),-0.03(18),45.320
2055467001659999232,303.641,34.023,1.50,0.9,-0.199(38),5.017(79),1.6264(32),0.46(16),0.12(19),80.170
2055531563595438464,304.570,34.293,1.08,1.0,0.237(29),4.765(68),1.7797(37),1.01(38),-0.08(31),34.120
2055740711338436352,302.732,34.589,1.66,0.9,-0.102(23),5.62(13),1.8561(38),0.301(40),0.16(16),84.370
2056434674957466112,306.636,35.301,1.22,1.0,0.218(58),5.483(66),1.7915(44),0.727(68),-0.13(15),18.640
2056875372961061632,307.120,36.224,0.87,0.9,0.064(76),6.13(10),2.3167(83),1.21(10),0.08(19),66.890
2056884581368618496,307.904,35.905,0.96,1.2,-0.212(64),4.655(70),1.6998(37),1.32(33),-0.19(32),19.490
2057006111765272832,307.736,36.745,1.38,1.1,0.051(46),4.11(10),1.5107(31),0.25(13),0.24(16),95.780
2057369981395676160,304.762,35.955,2.02,1.1,-0.252(64),4.186(83),1.3171(29),0.241(84),0.15(14),88.830
2057496420927811200,305.418,36.365,1.72,0.8,0.382(29),6.217(86),2.1002(50),0.41(12),-0.05(18),38.950
2057714811427134592,306.629,36.903,2.43,0.5,-0.14(20),9.69(16),3.635(32),0.137(55),0.13(23),70.000
2057854797299740160,307.279,37.559,1.08,0.9,0.017(35),6.256(77),2.4247(74),1.19(21),0.16(23),80.660
2058575561545159168,300.919,34.521,0.99,1.0,-0.755(49),5.362(86),1.6934(48),0.588(39),0.23(11),97.680
2058660842418290816,300.304,34.940,1.30,0.8,-0.121(17),5.956(63),2.2712(54),0.67(12),0.34(17),98.870
2058827968186116608,302.407,35.302,1.44,0.8,-0.410(52),6.544(56),2.0242(68),0.24(21),0.12(27),71.960
2059310241473554560,299.946,34.813,1.74,1.0,-0.091(31),5.120(73),1.7465(37),0.411(84),0.19(15),91.590
2059585462993765888,298.827,35.524,1.40,1.0,-0.118(39),5.063(86),1.5539(35),0.311(34),0.06(14),67.460
2059705378487905408,299.771,36.048,1.20,1.0,-0.773(43),5.298(92),1.6415(39),0.453(81),0.25(13),97.660
2060164562034878208,300.695,37.152,1.86,0.8,0.391(24),6.123(74),1.9160(45),0.247(34),0.02(22),50.020
2060202800090470656,300.068,37.279,1.16,1.0,-0.033(56),5.410(80),1.5711(43),0.384(15),-0.10(15),25.390
2060397551084568832,303.827,35.774,2.50,1.2,-0.151(65),3.649(49),1.2343(27),0.197(33),0.17(11),94.370
2060751185830280960,302.772,36.944,4.96,1.0,0.297(24),3.916(62),1.3733(33),0.000(0),0.172(86),96.940
2060858663084160896,304.022,37.667,2.11,1.0,-0.529(44),4.377(39),1.4024(29),0.30(14),0.26(15),98.090
2061132647623178752,305.748,38.500,1.96,1.2,-0.153(51),3.587(66),1.2540(26),0.164(56),0.22(11),98.170
2061542250085122176,302.148,37.483,1.75,0.9,0.230(39),5.509(59),1.7353(35),0.41(12),-0.10(17),26.240
2061688347688929408,302.937,38.392,1.23,0.8,-0.064(41),6.598(67),2.3566(86),0.52(28),0.19(32),78.160
2061745517972456576,303.021,38.663,10.93,0.5,2.08(19),8.637(31),3.1545(80),0.000(0),0.08(19),57.910
2062090081741204992,303.653,38.789,1.62,1.2,-0.398(48),4.068(58),1.1331(27),0.192(80),0.07(12),77.150
2062147050188427392,303.892,39.597,1.06,0.9,0.204(49),6.30(12),2.0320(76),0.69(12),-0.17(20),17.960
2062191786569323008,303.790,39.514,1.48,0.8,-0.393(37),6.461(56),2.3133(62),0.527(54),0.20(22),81.440
2062534834190468224,303.789,40.688,1.58,0.8,0.267(45),6.384(67),2.1016(60),0.22(12),-0.02(20),45.510
2062642758131177984,303.913,41.602,0.95,1.0,-0.40(10),4.757(66),1.8239(43),1.23(26),0.12(25),78.340
2062658426167552640,309.612,35.981,1.98,1.1,0.215(34),4.537(59),1.3329(28),0.192(46),-0.09(12),22.770
2062738896677221376,308.938,36.359,0.84,1.3,0.176(97),4.17(10),1.8448(37),1.56(18),-0.21(19),6.770
2062756866820995840,309.450,36.582,1.97,0.9,-0.554(43),4.807(86),1.5476(30),0.12(11),0.16(23),74.060
2063387883414280704,311.815,38.354,1.44,0.9,-0.448(57),5.758(86),1.7878(43),0.292(32),0.20(15),90.270
2063546728476475648,310.268,38.585,1.31,0.9,-0.190(55),6.06(10),1.9674(55),0.329(38),0.14(17),79.470
2063701106785870976,311.021,39.666,0.92,1.1,-0.133(88),5.32(12),2.1651(52),1.32(13),0.20(18),89.380
2063882354402253952,308.044,38.042,1.27,0.8,0.021(29),6.685(98),2.6911(91),0.74(14),0.39(21),97.840
2064204236428171264,307.972,38.973,2.85,0.8,0.121(45),6.166(30),1.8431(46),0.022(22),-0.08(12),24.200
2064341194345004288,309.428,38.886,1.75,0.9,0.285(33),5.704(70),1.7389(42),0.089(86),-0.08(16),28.040
2064465404799519488,309.086,39.797,1.20,1.0,-0.066(29),5.39(11),2.1945(56),0.77(23),0.40(24),97.900
2064476915311766272,309.390,40.128,1.40,0.9,0.367(44),5.921(85),1.8531(45),1.26(31),-0.46(29),0.330
2065218810787232128,311.825,39.967,1.83,1.1,-0.886(39),4.446(51),1.3746(30),0.192(57),0.354(96),99.990
2065374803998632064,312.663,41.134,1.56,0.8,0.148(34),6.55(11),2.0913(60),0.50(17),-0.14(24),24.700
2065674661436531200,313.975,41.453,2.03,0.9,-0.131(20),5.181(75),1.8784(42),0.81(28),0.10(31),66.840
2065774231657324672,313.038,41.620,1.63,0.9,0.058(35),5.820(92),1.8881(43),0.41(11),0.05(24),56.740
2066235034406497280,311.705,42.065,2.26,0.9,-0.052(19),5.77(11),1.9843(42),0.188(83),0.25(17),93.690
2066692981003520384,311.738,42.857,2.03,1.0,-0.242(78),4.73(13),1.3715(32),0.095(69),0.11(17),75.660
2066834680561926272,312.409,43.716,2.61,0.9,-0.214(18),6.23(13),2.0756(48),0.08(13),0.25(21),90.220
2066970676407984256,311.129,43.619,1.67,0.8,0.327(46),6.075(62),1.8969(44),0.19(25),0.03(32),53.130
2067299911417407744,307.239,39.689,1.49,0.8,-0.138(49),6.107(76),1.7714(45),0.22(16),-0.07(23),36.890
2067331728535101568,307.631,40.023,1.29,0.9,-0.365(44),6.045(82),1.9713(54),1.09(29),-0.03(28),47.200
2068005003311062144,307.258,41.346,3.01,0.9,-0.508(21),5.262(40),1.6095(37),0.082(22),0.08(20),62.020
2068839605657384064,304.940,43.302,2.26,1.0,0.150(31),4.846(80),1.4281(34),0.055(97),-0.02(16),45.410
2069075382181601536,306.339,43.394,0.90,0.9,0.156(72),5.73(11),2.1458(68),1.090(35),0.04(16),59.250
2069307585295009792,306.717,44.045,1.15,1.0,-0.176(47),5.01(13),1.8958(41),0.573(30),0.34(14),98.850
2069540711816027392,309.093,43.161,3.85,0.9,0.344(30),5.669(38),1.6598(35),0.0000(99),0.01(20),48.750
2070052744937281664,310.390,44.217,3.03,0.8,-0.038(49),6.316(46),1.8310(38),0.027(23),-0.09(14),25.780
2070531788411148416,307.735,43.557,1.43,0.7,-0.288(50),7.321(71),2.642(10),0.63(31),0.23(36),78.610
2070900468411668608,306.176,44.858,1.68,0.9,-0.520(44),5.849(42),1.6502(47),0.245(38),0.08(12),74.550
2071487195303764352,308.045,46.866,3.85,1.0,0.205(32),4.489(38),1.3569(33),0.016(16),0.021(99),57.960
2071789664106469888,298.149,36.953,1.11,0.9,-0.370(38),5.384(96),1.7359(43),0.219(72),0.27(15),96.630
2072064301486121088,297.338,37.550,1.00,0.8,-0.198(40),6.29(12),2.1053(80),0.268(76),0.21(19),86.550
2072094366254910080,298.324,37.640,1.61,0.7,-0.545(48),7.575(60),3.114(14),0.219(37),0.79(19),100.000
2072316639409711360,299.129,37.982,1.01,1.0,-0.271(68),4.890(67),1.6126(39),0.384(30),0.21(13),93.610
2072388279459179136,300.363,38.440,5.52,0.7,-0.595(29),8.351(29),3.2278(70),0.009(19),0.28(21),97.870
2072751663733035648,299.521,39.648,1.18,0.8,-0.275(62),6.788(98),2.1177(84),0.274(59),0.04(20),59.250
2072907313342246912,296.648,38.261,3.20,0.9,-0.448(20),5.330(91),1.6301(32),0.000(47),0.30(13),98.790
2072927688675060864,297.359,38.098,2.13,1.0,-0.792(41),4.642(86),1.3815(34),0.164(37),0.30(10),99.720
2073092825881354624,296.135,38.512,1.02,1.1,-0.077(55),4.099(88),1.4230(33),0.322(36),0.18(12),94.000
2073204735547363456,296.788,38.788,0.81,1.0,-0.802(55),4.70(13),1.6470(43),0.356(36),0.20(21),81.320
2073259539331342848,297.012,39.429,1.57,1.0,-0.322(24),5.00(11),1.8114(35),0.384(50),0.40(12),99.860
2073609046598624640,298.647,40.494,0.69,1.1,-0.043(56),3.909(83),1.5049(43),0.329(32),0.28(11),99.380
2073794589176162176,298.094,40.728,1.16,0.9,0.279(37),5.69(11),1.7346(53),0.338(28),-0.16(15),14.450
2074130593072048128,301.578,40.230,0.83,0.9,-0.051(30),5.78(11),2.0653(74),0.71(12),0.16(18),83.400
2074301051734248064,300.104,40.473,1.45,0.9,0.268(47),5.539(67),1.7233(43),0.38(10),-0.12(17),21.010
2074706015596853248,302.531,41.847,1.62,0.8,-0.532(66),6.545(84),1.8433(54),0.181(88),0.01(20),53.840
2075344105993155840,298.925,41.597,5.25,1.3,-0.456(52),3.288(44),1.0615(38),0.000(13),0.29(11),99.850
2075371769888334080,299.097,41.854,2.74,1.0,-0.830(35),4.205(59),1.3497(28),0.177(55),0.11(20),71.310
2076237051177330048,295.000,39.336,1.97,0.9,-0.046(42),5.807(61),1.6348(37),0.123(19),-0.10(21),32.230
2076447843862777984,294.574,39.690,2.38,0.9,-0.309(46),5.896(59),1.6369(39),0.082(48),0.00(15),52.880
2076569339899787392,294.354,40.627,1.09,0.7,-0.238(61),6.98(12),2.433(11),0.287(24),0.24(21),86.880
2076717606476091648,295.430,41.664,0.90,0.9,0.328(53),5.21(10),1.6562(56),0.329(25),-0.07(14),28.690
2077070858944807040,296.220,42.036,1.52,1.0,-0.312(97),4.417(84),1.4304(31),0.219(34),0.24(14),94.920
2077195378636299776,296.952,42.667,2.09,0.8,0.121(33),6.088(28),1.8884(55),0.225(73),-0.06(14),32.060
2077424695530335744,293.923,41.695,0.79,1.0,-0.283(44),4.82(13),1.5567(50),0.252(69),0.23(15),93.440
2077493449365268608,294.745,42.013,1.60,0.9,-0.524(37),6.016(85),1.9638(67),0.164(91),0.35(17),98.180
2077520043803395456,293.935,41.839,1.50,0.9,-0.257(31),5.90(12),1.9886(51),0.164(64),0.30(17),95.710
2077962769032766080,295.099,42.851,1.26,0.8,-0.552(54),6.233(80),2.0066(63),0.247(30),0.29(15),97.010
2078032347500937728,295.759,43.328,0.64,1.2,-0.116(61),3.659(95),1.3844(40),0.493(36),0.15(12),90.990
2078069318579951744,295.243,43.274,1.31,0.8,-0.141(56),6.79(10),2.0969(82),0.256(57),-0.05(20),41.800
2078189612022680448,294.094,43.485,3.99,0.8,-0.520(24),7.065(35),2.5973(56),0.0000(99),0.34(22),97.520
2078246133792985984,293.950,43.770,0.78,1.1,-0.637(78),4.188(93),1.3011(41),0.274(37),0.25(12),97.900
2078740707868605696,297.514,43.450,2.17,0.8,-0.123(31),6.440(65),1.9803(51),0.262(32),-0.01(14),46.690
2078869522526885248,297.776,43.909,1.21,1.0,0.171(36),4.887(67),1.6148(41),0.466(84),-0.00(14),50.840
2079305818182544384,298.235,45.030,1.24,0.8,-0.072(29),6.53(10),2.3614(75),0.418(46),0.26(17),93.790
2079765418345107712,296.024,45.128,2.39,0.8,-0.261(24),5.963(24),1.8486(40),0.082(38),0.17(12),92.640
2080038269025445760,294.794,45.745,1.50,1.0,-0.844(45),4.61(12),1.4254(37),0.219(65),0.34(12),99.700
2080580362617949056,296.164,47.357,3.34,1.1,-0.581(44),4.266(63),1.2580(33),0.027(27),0.277(94),99.550
2080700896580792064,304.050,42.380,1.63,1.0,0.114(39),4.24(10),1.4230(30),0.33(10),0.07(14),72.420
2080945469200565248,302.867,42.726,1.39,1.1,0.254(39),4.175(52),1.4044(32),0.85(27),-0.26(22),0.430
2081035045039839488,302.186,43.371,1.72,0.9,-0.155(21),5.748(91),1.9952(42),0.466(50),0.17(22),75.700
2081097373603693952,303.537,43.777,3.88,0.6,-0.505(35),8.644(29),3.4162(87),0.0000(99),0.35(20),99.830
2081528691399065216,303.668,44.592,1.44,0.9,-0.115(46),5.92(10),2.0248(60),0.630(95),0.12(18),76.350
2081854937116856320,301.975,44.320,0.72,1.2,-0.582(77),3.94(11),1.4587(38),0.722(65),0.25(14),97.580
2082289793965673728,300.917,45.717,1.52,1.0,0.281(39),5.350(36),1.6546(42),0.294(59),-0.10(12),19.720
2082348858356686592,300.921,46.364,1.87,1.2,-0.208(42),4.186(57),1.2021(28),0.25(11),0.02(14),59.730
2083160435378896128,305.969,46.873,1.49,1.0,-0.730(40),4.469(51),1.6159(36),0.575(67),0.39(11),100.000
2083636042878004608,307.995,47.912,0.84,1.0,-0.458(50),4.640(80),1.8322(45),0.661(52),0.45(11),99.980
2083687685565602944,308.176,48.461,0.93,1.1,-0.420(73),5.402(91),1.7700(56),0.619(36),0.17(14),88.330
2084159891447547264,303.960,47.703,2.26,0.9,-0.474(21),5.472(60),1.7864(42),0.301(61),0.31(12),99.460
2084957106094693632,303.760,49.429,0.60,1.4,0.132(51),3.615(79),1.6137(42),0.974(70),-0.01(11),45.280
2085008267746614912,304.226,50.278,27.88,0.9,0.112(27),5.386(40),1.5228(53),0.000(0),-0.02(20),45.070
2085011291403328512,304.029,50.104,0.74,1.1,-0.772(88),4.318(99),1.5924(45),0.603(37),0.41(13),99.930
2085622929102032768,299.204,47.220,1.15,1.0,-0.769(54),4.608(48),1.5165(33),0.356(55),0.36(10),99.980
2085786172220637952,301.022,47.398,1.50,0.9,-0.401(52),6.068(48),1.7219(49),0.356(48),-0.02(15),47.300
2086150660325163392,299.527,48.871,0.77,1.0,-0.665(55),4.324(97),1.4891(46),0.274(37),0.41(11),99.950
2086395129863637632,296.965,47.560,1.21,1.1,-0.173(57),4.768(61),1.4074(36),0.156(53),0.09(14),75.530
2086728865999005568,297.279,48.541,2.44,0.7,-0.405(39),8.007(37),3.1262(98),0.055(47),0.35(23),97.010
2086919115872513024,298.984,49.091,4.44,0.7,-0.040(41),8.019(69),2.9357(62),0.000(20),0.12(17),75.870
2087110877571897856,299.279,49.946,6.60,0.8,-0.264(29),5.823(66),1.8445(43),0.0000(99),0.24(13),96.560
2087146886575157632,297.883,49.185,2.20,0.8,-0.039(19),6.466(92),2.3547(51),0.23(11),0.31(19),95.610
2087685131881837824,302.325,50.064,1.64,0.9,-0.458(23),5.091(41),1.6861(39),0.411(55),0.28(10),99.700
2087845007742190976,301.674,49.985,1.47,0.9,-0.234(46),5.528(52),1.5482(44),0.219(20),-0.02(13),44.090
2088182282935458560,304.015,51.367,1.18,1.2,-0.109(51),3.745(69),1.3444(31),0.579(48),0.05(11),69.630
2088772617598260608,300.048,51.390,1.25,1.0,-0.062(55),5.36(11),1.4900(41),0.192(37),-0.11(22),33.160
2089435794906414976,300.535,52.794,2.20,0.8,-0.333(30),6.749(67),2.3818(65),0.117(82),0.38(19),97.680
2089618107677746432,299.711,53.472,1.78,1.1,-0.133(38),4.807(35),1.3648(33),0.329(30),-0.05(10),34.250
2089665008721347072,300.111,54.138,3.09,0.5,0.71(30),9.26(11),3.507(17),0.202(87),0.13(23),69.950
2090446692770022784,283.116,32.576,2.02,1.0,0.134(33),4.459(73),1.3972(34),0.137(61),0.05(13),66.620
2090919929445723136,279.712,32.354,1.96,0.8,-0.096(32),6.353(45),1.8958(46),0.301(30),-0.09(13),25.080
2090922884383301120,279.695,32.442,1.54,1.0,0.124(35),4.058(94),1.4383(31),0.192(57),0.18(12),94.270
2091052214438224128,280.770,33.087,0.77,1.3,-0.147(62),3.330(84),1.2261(32),0.274(20),0.18(12),94.400
2091090869143020416,279.218,32.376,1.42,0.8,-0.414(42),6.634(73),2.2193(70),0.247(27),0.28(16),95.810
2091273353713608064,280.120,33.451,1.86,0.8,-0.072(41),6.868(91),2.2313(63),0.115(15),0.05(18),60.870
2091586027334594816,281.785,34.289,0.79,1.0,-0.793(56),4.68(13),1.4943(41),0.274(37),0.35(12),99.470
2092095513535841280,284.670,34.089,1.15,0.9,-0.116(36),4.774(53),1.5983(40),0.152(25),0.26(11),98.690
2093040337620667520,285.425,36.878,0.94,0.8,0.005(22),5.87(12),1.9478(65),0.247(20),0.12(15),78.860
2093252577724698752,283.822,35.820,0.75,1.0,0.116(41),4.38(12),1.4397(42),0.329(47),0.05(13),66.800
2093473064164219904,282.822,35.867,1.74,0.8,0.278(34),6.557(83),2.0702(55),0.175(27),-0.13(15),19.720
2093499074486535040,282.703,36.189,0.68,1.0,-0.292(59),4.67(12),1.5116(58),0.247(0),0.23(14),94.490
2093605589676019968,282.707,36.982,1.69,0.9,0.026(31),5.430(31),1.7010(35),0.164(55),0.06(13),70.010
2093776598093298048,284.653,36.906,1.26,1.0,0.067(36),4.505(58),1.3863(30),0.247(27),0.02(11),57.650
2093954031782716032,283.712,37.200,1.00,1.0,-0.190(43),4.222(81),1.5440(35),0.274(37),0.34(11),99.710
2093975850216378880,283.262,37.231,0.71,1.0,-0.352(60),4.184(78),1.4792(39),0.2466(99),0.35(11),99.810
2093994473195033472,282.955,37.369,1.54,1.0,0.214(32),5.001(70),1.4421(36),0.164(27),-0.03(20),45.270
2094205991743059200,278.291,33.320,1.69,1.0,-0.618(73),4.864(48),1.2476(32),0.164(37),0.05(11),71.390
2094782788671834112,280.351,34.916,2.55,0.9,-0.053(25),5.352(83),1.6507(31),0.192(47),0.07(14),70.090
2095119411027374592,278.698,35.781,2.58,0.8,0.511(20),6.340(94),1.8863(35),0.110(32),-0.06(23),38.840
2095412018559046016,277.052,35.167,1.38,1.0,0.088(39),5.304(74),1.4751(38),0.164(0),-0.14(13),14.430
2095578354052726528,277.611,36.257,0.86,0.9,0.039(68),5.46(11),1.5598(60),0.192(20),-0.10(17),27.420
2096847293550748416,280.545,37.841,0.80,0.9,-1.020(60),5.29(11),1.6284(56),0.2192(99),0.05(22),56.520
2097059980331156480,282.339,37.666,2.46,0.9,-0.424(55),5.344(61),1.4112(34),0.164(37),0.00(13),52.640
2097202603305949696,283.179,38.489,1.77,1.2,-0.098(41),3.840(82),1.1396(27),0.112(30),0.06(10),72.480
2097684537296708480,279.879,38.433,1.48,1.0,0.238(36),4.638(95),1.4174(36),0.110(27),-0.02(13),45.030
2097811462168547584,280.648,39.041,0.77,0.9,-0.221(65),5.73(14),1.8194(75),0.3014(43),0.14(18),78.370
2097885713563528192,279.657,38.838,1.23,1.0,-0.629(42),4.44(12),1.3973(32),0.000(0),0.39(11),99.920
2098328954187012352,281.632,40.001,0.91,1.0,-0.836(37),4.850(80),1.5668(42),0.2466(99),0.404(90),100.000
2098618469343056640,281.158,40.983,1.03,0.9,-0.391(31),5.06(11),1.6997(46),0.192(27),0.36(13),99.490
2099213786172001024,286.843,38.260,1.21,0.9,-0.116(41),5.747(76),1.8195(51),0.210(28),0.11(15),77.960
2099384588430723456,289.064,38.106,1.18,0.9,-0.314(21),4.886(77),1.8801(47),0.301(25),0.53(10),100.000
2099437433710751616,289.232,38.689,1.95,0.9,-0.301(37),5.495(90),1.7572(40),0.313(36),0.20(14),91.400
2099655308809824384,287.529,39.180,1.48,0.9,-0.209(23),5.17(10),1.6681(38),0.395(70),0.15(14),87.090
2099702312931342848,288.558,39.199,1.51,0.8,-0.136(42),6.383(93),2.1335(65),0.192(40),0.18(17),85.620
2099764400979332480,287.888,39.635,0.83,1.1,0.155(40),4.160(72),1.4932(40),0.3837(99),0.12(10),89.200
2099820716589921664,285.612,37.680,3.88,0.9,-0.101(22),5.660(80),1.9417(42),0.0274(99),0.32(13),99.160
2099937814579008000,285.527,38.442,1.04,1.1,-0.69(11),4.158(96),1.4150(37),0.301(37),0.37(14),99.600
2099990728574905216,286.780,38.652,0.88,1.1,-0.157(55),4.93(13),1.4685(50),0.3563(99),0.02(15),56.360
2100191011491364352,284.812,38.763,3.39,1.1,-0.546(52),3.874(53),1.2806(29),0.0000(99),0.401(92),99.990
2100620233343084672,287.616,40.557,1.40,0.9,-0.351(39),5.304(85),1.6091(38),0.137(20),0.20(13),92.850
2100999393057510144,290.007,39.781,1.11,1.1,-0.546(43),4.26(11),1.3997(35),0.192(49),0.34(11),99.770
2101021486368393216,289.259,39.527,1.34,1.0,-0.276(47),4.977(62),1.3245(35),0.192(11),-0.03(12),43.200
2101034508709497472,289.315,39.768,3.71,0.8,-0.070(42),6.425(60),1.8434(41),0.027(37),-0.12(22),29.890
2101135766859282432,290.812,40.481,0.56,1.3,-0.25(10),3.366(89),1.2618(37),0.219(27),0.28(15),97.470
2101240117382728448,289.102,40.021,2.69,0.6,-0.367(48),8.342(82),3.067(10),0.160(69),0.23(22),86.580
2101699232208727936,291.953,41.960,1.44,0.7,-0.541(53),7.086(69),2.4591(97),0.147(63),0.39(19),97.280
2101785818747862016,290.603,41.394,1.42,0.8,0.010(52),6.163(88),1.8724(53),0.243(18),-0.06(16),34.860
2101942774032610944,290.805,42.352,2.10,0.9,-0.038(18),5.500(52),1.8337(40),0.219(72),0.18(22),77.170
2102252286555969792,289.176,41.812,1.56,1.1,-0.134(47),4.56(11),1.3446(34),0.192(65),0.06(14),67.400
2102274517306359552,288.643,41.732,1.30,1.1,-1.12(11),4.734(87),1.1381(30),0.164(37),0.09(11),80.580
2102595746500233472,287.893,43.063,2.05,1.1,-0.241(29),4.82(12),1.6111(38),0.082(37),0.23(21),84.290
2103548164086087168,283.109,40.296,2.00,0.8,-0.372(34),6.559(71),2.0843(55),0.135(39),0.19(16),88.950
2103691444194941056,283.558,40.883,1.25,0.9,-0.175(23),5.774(66),1.8917(46),0.247(20),0.13(21),69.230
2104353487633484800,283.251,40.972,0.89,0.9,0.232(56),5.070(78),1.6621(47),0.356(27),0.01(14),51.060
2104358916473379328,283.124,41.113,10.98,0.8,0.132(23),6.343(44),1.9632(59),0.000(0),-0.04(11),35.780
2104562532282222208,283.354,42.104,2.25,0.8,-0.250(26),6.408(58),2.1279(48),0.055(37),0.16(22),74.510
2104870979653215232,283.988,41.868,1.51,1.1,-0.887(43),4.252(59),1.2968(30),0.192(37),0.331(94),99.950
2105234402606388352,282.238,43.430,4.53,0.8,-0.620(36),5.709(29),1.4583(34),0.000(0),0.054(94),72.910
2105475264373092864,286.895,42.494,3.16,0.9,-0.718(24),4.933(38),1.5529(33),0.000(10),0.17(19),77.410
2105520309990362112,286.163,42.738,2.24,0.8,-0.333(26),7.077(38),2.5331(67),0.0822(99),0.39(13),99.590
2105641599866762112,286.826,43.669,1.08,1.1,0.116(39),3.913(42),1.3476(36),0.1370(99),0.159(92),95.890
2105760140964159360,285.836,43.351,2.08,1.0,-0.642(47),4.399(46),1.3601(34),0.055(27),0.349(88),99.920
2106740939694726784,284.644,44.857,1.47,0.6,0.060(82),8.152(88),2.969(19),0.1370(99),0.04(19),54.820
2107236338402873728,284.506,46.039,1.86,0.8,0.148(32),6.585(40),2.1345(62),0.110(37),-0.01(13),46.420
2107519256488096384,283.147,46.912,0.69,1.0,-0.687(75),4.12(14),1.4559(43),0.2740(99),0.44(13),99.890
2107861101524125568,276.729,36.857,1.41,0.8,-0.205(35),6.208(77),2.0628(54),0.110(37),0.25(15),94.500
2108279328259700992,276.985,37.741,2.97,0.8,-0.371(23),7.000(54),2.5216(50),0.027(27),0.29(23),91.010
2108337980333052672,276.620,37.884,0.85,1.0,0.122(43),5.213(89),1.4672(57),0.110(0),-0.11(14),21.830
2108578739019835392,276.737,38.690,1.54,0.8,-0.218(33),6.510(86),2.2726(70),0.055(27),0.34(17),97.880
2109744839820851456,274.367,40.167,1.00,1.1,0.139(40),4.481(69),1.3124(39),0.027(0),0.00(12),50.770
2111726778248711168,277.262,42.764,1.69,1.1,-0.165(56),4.215(32),1.2685(28),0.137(27),0.11(10),86.880
2111844185475282944,277.654,43.297,1.70,0.9,-0.311(22),5.120(84),1.6439(36),0.055(37),0.31(12),99.150
2111950047828213888,276.908,43.321,2.96,0.9,0.328(42),5.638(28),1.7127(40),0.000(20),0.08(20),60.220
2112539660938951808,272.477,40.562,1.31,1.0,0.066(34),4.598(57),1.3700(35),0.219(75),0.00(21),51.890
2112620784280753920,272.959,40.545,1.54,1.2,-0.187(64),3.538(44),1.1548(31),0.164(63),0.15(12),90.010
2113033479097844480,273.534,41.099,1.50,1.0,0.038(34),4.201(41),1.4218(31),0.110(27),0.203(97),98.110
2113067735757193088,273.524,41.793,2.86,0.8,-0.342(20),6.693(39),2.3796(44),0.027(30),0.30(22),93.120
2113087355168085632,273.660,41.747,1.30,0.8,0.048(49),6.512(92),1.9775(73),0.0822(99),-0.08(17),31.350
2113222079702030080,274.051,42.555,2.07,0.7,-0.628(53),7.551(70),2.6505(87),0.164(34),0.39(19),96.910
2113272966474632832,273.199,42.786,0.94,1.0,-0.611(79),5.113(83),1.3609(54),0.192(20),0.08(13),75.700
2113334642204975872,271.388,40.618,4.39,1.2,-0.123(42),4.03(11),1.0532(38),0.0000(99),-0.01(11),46.210
2114022799044398848,272.676,42.787,1.87,1.0,-0.39(13),4.169(61),1.3279(37),0.137(57),0.26(15),95.660
2114159722601926528,271.309,42.689,11.68,0.9,0.028(25),5.421(57),1.4586(40),0.000(0),-0.12(12),14.590
2114610453650273792,275.311,43.180,1.57,0.9,0.140(36),5.711(40),1.6735(43),0.192(27),-0.13(12),14.080
2114678039255801856,274.643,43.491,1.34,1.1,0.087(39),4.026(68),1.3694(34),0.137(27),0.16(10),94.160
2115136054568456064,274.734,44.669,1.62,0.7,0.291(57),7.92(12),2.873(16),0.110(37),0.00(20),48.970
2115566169772391168,272.867,43.469,3.93,0.7,-0.026(26),6.780(34),2.1018(56),0.000(37),-0.04(14),37.890
2115572732482432896,272.706,43.659,0.85,1.0,-0.167(83),4.048(76),1.3953(33),0.082(27),0.31(13),98.730
2115662995515891456,271.789,44.255,2.60,1.2,-0.031(45),3.557(69),1.2479(31),0.012(16),0.250(99),99.440
2116051397997450496,271.045,45.904,3.33,0.7,-0.447(53),7.110(61),2.1225(51),0.057(45),0.02(19),55.950
2117563844962763392,279.934,44.689,1.40,1.0,-0.285(36),5.006(45),1.4960(33),0.1370(99),0.16(10),92.480
2117731039449300736,280.178,45.685,1.11,1.0,-0.043(44),5.021(68),1.4075(45),0.182(93),-0.06(16),36.070
2117846900487139840,278.427,43.988,1.70,1.1,0.121(32),4.004(76),1.3444(37),0.130(21),0.18(19),82.030
2117877652453011456,278.303,44.267,3.23,0.6,-0.841(55),7.743(40),2.4336(57),0.082(55),0.19(17),85.360
2117959359910412544,278.799,44.289,0.94,0.9,0.244(44),5.53(10),1.6059(58),0.219(37),-0.17(15),11.400
2120471125504310144,276.932,48.512,12.07,0.7,-0.191(39),7.660(72),2.6819(74),0.000(0),0.14(19),75.720
2120615024088574336,276.970,49.166,1.78,0.7,0.310(34),6.936(68),2.2702(72),0.055(65),-0.09(17),29.010
2120674191558186240,279.404,48.796,2.40,0.6,-0.14(12),9.32(10),3.422(24),0.027(37),0.08(21),59.280
2120827229832632448,279.453,49.586,2.97,0.9,-0.119(39),5.363(21),1.4291(32),0.092(20),-0.09(11),19.680
2120876432978089088,278.413,49.965,1.93,0.9,0.323(28),5.067(51),1.5436(38),0.16(12),-0.09(16),26.030
2120942919071605376,277.794,49.467,2.33,0.7,-0.393(57),7.824(62),2.649(10),0.110(30),0.12(20),70.700
2121284008194410240,274.903,45.670,1.70,1.1,0.215(39),4.117(87),1.2317(34),0.110(65),-0.04(13),38.370
2121798854514110464,275.997,47.168,3.27,0.9,-0.837(27),5.806(36),1.6762(38),0.000(17),0.302(87),99.930
2122917465860238080,272.610,48.775,0.78,1.1,-0.037(52),4.295(73),1.2717(42),0.219(27),0.01(12),52.860
2123235022857922176,270.942,49.953,2.54,0.9,0.423(21),5.755(38),1.8073(46),0.137(27),-0.094(93),14.800
2123554053029281792,275.625,49.015,1.37,1.2,-0.923(55),4.055(59),1.1172(34),0.1370(99),0.237(90),99.690
2123607722940302208,276.008,49.294,2.24,1.0,-0.208(33),5.086(39),1.5052(34),0.164(37),0.10(11),80.820
2124026121474451328,276.507,50.161,1.16,0.9,0.520(38),5.259(75),1.7268(52),0.1918(99),-0.03(10),35.830
2124249013097682944,275.493,51.359,1.14,1.2,-0.934(93),4.231(42),1.0395(35),0.110(22),-0.18(19),18.340
2124494479068114432,274.762,52.119,2.32,0.8,-0.370(38),6.583(48),1.8923(48),0.027(37),0.01(15),54.500
2124514029759377152,274.327,51.977,9.64,0.8,0.310(21),6.389(66),1.9400(49),0.000(0),-0.00(22),46.210
2127337541263077632,288.627,45.753,2.30,1.0,-0.45(11),4.745(41),1.4353(34),0.055(18),0.09(19),65.280
2127822872567047808,290.261,46.997,1.46,0.9,0.262(30),5.542(60),1.6431(45),0.1096(99),-0.12(11),15.700
2127828026527647616,289.816,46.813,1.80,0.6,-0.792(55),8.332(53),3.036(17),0.164(27),0.44(18),99.400
2128078062346851328,293.370,46.238,0.76,1.0,-0.696(45),4.743(94),1.5373(48),0.323(31),0.34(11),99.790
2128081635759801216,293.263,46.309,0.91,1.1,0.098(46),4.663(83),1.3261(45),0.219(37),-0.10(13),23.850
2128216154135172864,293.637,46.869,1.10,0.9,0.136(36),5.410(86),1.5803(47),0.192(58),-0.11(15),22.000
2128327685845563392,291.899,46.663,1.27,1.0,-0.092(36),4.540(65),1.5096(34),0.164(39),0.22(12),96.710
2128613146551622144,294.103,47.525,1.45,1.0,-0.688(32),5.027(84),1.4748(35),0.192(37),0.25(10),98.510
2128799445051635712,293.626,47.608,1.80,0.9,-0.419(43),5.297(63),1.797(11),0.247(57),0.20(21),81.150
2129267940084108160,292.174,48.212,1.78,0.9,0.208(29),5.495(66),1.6150(37),0.110(55),-0.10(13),20.970
2130051960594074112,290.364,50.232,1.19,1.1,-0.182(44),4.437(35),1.2864(33),0.1370(99),0.080(98),79.940
2130104565352751360,291.723,50.384,1.47,0.8,0.044(40),6.427(59),1.9946(62),0.137(77),-0.04(17),40.450
2130220598189285248,287.647,45.243,4.16,0.8,-0.263(22),6.433(24),2.0217(59),0.027(27),0.06(21),55.380
2130694590780117504,286.719,47.676,2.35,0.9,-0.392(25),5.777(35),1.7578(42),0.082(27),0.21(11),96.980
2131221153770157056,287.248,48.788,3.22,0.7,-0.105(31),7.271(61),2.5606(55),0.082(37),0.18(18),85.400
2131618936460640896,284.283,47.586,0.95,1.0,0.325(37),4.185(80),1.3753(37),0.109(36),0.05(11),66.470
2131664944150032128,283.864,48.130,1.30,0.8,-0.220(21),6.148(72),2.2534(62),0.192(19),0.44(13),99.930
2131934874254792832,285.942,48.866,0.79,1.0,-0.092(68),4.493(75),1.4894(46),0.164(26),0.22(13),93.570
2131963839514727296,285.276,48.673,0.80,1.0,-0.33(13),4.497(93),1.4125(40),0.164(55),0.22(16),91.140
2132670722412809856,288.838,49.520,2.58,1.0,-0.330(26),5.144(40),1.6768(39),0.055(37),0.34(11),99.810
2132913336524441216,288.385,50.196,0.64,1.0,-0.34(11),4.22(15),1.3776(42),0.2192(99),0.24(15),93.940
2133994362612801024,284.395,51.722,0.95,0.8,0.077(58),6.26(12),1.6168(75),0.082(27),-0.29(24),11.950
2134160629386590976,287.141,51.789,1.42,1.2,-0.336(36),4.130(37),1.0870(31),0.164(37),0.006(91),54.780
2134219453258559488,286.293,51.832,0.74,1.1,-0.338(53),4.466(67),1.2837(41),0.1918(99),0.10(11),83.700
2134256252538743936,286.589,52.311,1.12,0.8,0.212(52),6.184(87),1.7756(68),0.055(37),-0.09(23),34.350
2134850126258766464,296.240,49.128,1.97,0.9,-0.144(53),5.860(98),1.6070(42),0.137(62),-0.11(17),27.460
2134921835032894208,295.441,49.441,0.86,1.1,-0.119(60),4.184(53),1.3908(35),0.164(55),0.21(12),95.690
2135043640305147648,294.530,49.709,1.43,1.1,-0.780(37),3.856(48),1.3468(33),0.082(37),0.511(93),100.000
2135144589216086400,295.045,50.183,3.95,1.0,0.069(34),4.852(81),1.3110(33),0.0000(99),-0.08(13),26.460
2135450493967141120,297.296,51.083,1.19,1.1,-0.975(55),4.211(86),1.2709(34),0.157(60),0.35(12),99.950
2135623357810766848,294.921,51.003,0.97,1.0,-0.124(54),5.54(12),1.5160(55),0.055(29),-0.06(17),37.920
2135896380291504896,293.358,50.655,1.66,0.9,0.005(33),5.417(33),1.5405(37),0.137(30),-0.07(12),26.530
2135961285837646976,292.325,50.907,1.54,0.8,-0.116(44),6.733(58),2.1233(77),0.175(48),0.01(17),54.130
2136462663139771520,293.974,52.260,1.14,0.9,-0.221(53),5.462(99),1.6896(47),0.219(73),0.13(17),79.970
2136816740243438592,292.087,53.495,2.28,0.7,-0.600(59),6.610(67),1.8240(47),0.137(20),0.01(15),53.770
2136928512471769216,292.719,53.759,1.11,1.0,-0.553(37),4.61(11),1.5379(37),0.164(37),0.40(11),99.910
2137016026727091072,297.487,52.021,1.59,0.8,0.143(68),6.754(51),2.1644(80),0.327(81),-0.10(18),28.900
2137257644405598208,296.180,52.288,3.08,0.9,-0.771(27),5.107(68),1.4840(33),0.055(47),0.02(21),52.140
2137590968228744320,298.817,53.908,0.94,1.0,-0.793(41),4.73(15),1.5578(41),0.356(37),0.37(12),99.760
2137691985858942592,299.274,54.177,1.38,1.1,-0.370(42),4.579(37),1.2666(35),0.192(26),0.067(94),78.260
2138054687256514432,297.484,55.325,1.28,1.0,-0.132(48),5.016(96),1.4165(38),0.329(55),-0.06(15),34.610
2138802561320926848,296.703,55.530,1.48,1.2,-0.064(41),4.287(43),1.1875(35),0.219(27),-0.06(10),28.730
2138810429700917120,296.281,55.476,0.99,1.2,-0.042(52),3.833(51),1.2433(33),0.2192(99),0.10(10),81.750
2138900933252447488,296.200,56.141,2.87,0.9,-0.203(19),5.829(68),1.9643(47),0.047(47),0.24(22),86.610
2139903172460638592,290.658,54.042,4.09,0.7,-0.196(41),7.029(91),2.1368(54),0.000(27),-0.05(20),41.090
2139952444325026944,292.202,54.180,1.18,0.9,-0.212(31),4.955(43),1.5368(40),0.219(36),0.15(11),92.060
2140552537154999808,287.319,54.156,2.94,1.0,-0.293(52),3.863(27),1.3673(39),0.063(35),0.38(10),99.990
2140595723050062720,287.650,54.714,0.84,1.0,0.066(45),4.63(10),1.3829(44),0.219(0),-0.01(13),48.230
2141069376339534080,288.770,55.668,1.81,0.9,-0.197(52),5.506(67),1.4064(37),0.110(27),-0.21(21),17.480
2141266601237990016,286.416,55.954,2.16,0.7,-0.061(70),7.81(10),2.787(11),0.137(27),0.09(22),64.430
2141399332906814208,286.487,56.548,1.25,1.0,0.137(41),5.264(61),1.5234(46),0.164(37),-0.10(13),22.330
2141467468268471808,292.168,54.530,2.38,1.1,-0.142(40),3.952(66),1.2084(30),0.110(64),0.12(11),86.860
2141607003165968256,292.785,55.271,3.60,0.6,-0.652(36),8.085(33),2.6551(71),0.027(27),0.14(16),81.110
2142307220273835776,291.863,56.712,1.27,1.0,-0.41(15),4.72(10),1.3546(33),0.164(49),0.13(17),78.660
2142730016854269312,289.917,56.765,1.15,0.8,0.091(77),6.029(62),1.7791(64),0.209(21),-0.12(15),21.230
2143105530138859136,286.914,58.243,1.45,0.7,-0.60(12),7.97(12),2.578(17),0.1370(99),0.07(26),61.080
2143238850220123392,289.202,58.023,0.76,1.2,-0.46(11),3.847(70),1.1590(41),0.219(27),0.16(14),88.490
2143357597476047872,290.644,59.066,1.76,1.1,-0.821(44),3.990(89),1.2324(32),0.110(55),0.36(11),99.970
2143962088353130112,282.539,49.848,1.27,1.1,0.067(36),4.177(25),1.3388(34),0.137(27),0.104(94),87.410
2145568921517020672,279.897,52.538,1.66,0.8,-0.468(44),6.749(59),2.3618(79),0.137(27),0.23(23),84.010
2145858780269659008,278.316,53.479,0.87,1.0,-0.042(58),5.396(93),1.4565(59),0.1644(99),-0.14(15),19.290
2145894170800250624,278.364,53.880,1.06,1.0,-0.161(56),4.77(13),1.4131(52),0.082(27),0.12(15),78.330
2145911213230410112,277.989,53.675,1.42,1.0,-0.792(46),4.384(70),1.3123(37),0.137(26),0.04(19),60.070
2146986260724935040,283.284,54.809,1.47,1.0,0.167(33),4.473(73),1.3890(42),0.091(28),0.05(12),65.900
2148233725385618944,276.627,51.744,1.99,1.0,0.045(22),4.912(31),1.6924(41),0.110(55),0.25(12),98.740
2148397793136409984,276.860,52.586,1.77,1.1,-0.072(47),4.230(80),1.2436(36),0.082(30),0.07(12),73.810
2149297331086615808,274.068,55.183,0.79,1.1,-0.38(12),4.81(13),1.2729(51),0.088(41),0.04(17),62.430
2149517160396558976,272.938,54.231,4.64,1.0,0.368(31),4.212(79),1.4094(44),0.000(0),0.10(11),81.310
2150242223892004096,271.254,55.852,1.64,1.1,0.234(34),4.384(42),1.2422(38),0.137(27),-0.12(10),11.930
2150331421772625920,271.824,56.042,0.92,1.0,0.180(39),4.472(69),1.4154(41),0.2192(99),0.02(11),57.410
2150343825638191872,271.619,56.309,1.07,0.8,-0.466(50),5.868(91),1.7905(69),0.247(27),0.19(15),89.010
2150385229123047424,271.273,56.724,2.22,1.3,-0.692(63),3.308(37),1.1564(32),0.164(30),0.41(12),99.980
2150966046140279552,274.679,56.412,1.11,0.9,-0.001(59),5.59(14),1.5464(65),0.110(27),-0.12(18),26.040
2151393206408068224,275.063,57.318,4.84,0.7,0.124(29),6.772(91),2.1664(52),0.000(0),-0.04(16),41.600
2151627161866567936,273.084,56.460,1.28,0.9,-0.205(38),5.642(98),1.7414(52),0.137(27),0.14(15),81.920
2152301540450772608,274.087,58.361,2.34,1.1,-0.521(56),3.874(93),1.2389(33),0.137(27),0.29(11),99.360
2152719801546082560,270.058,60.323,1.32,0.9,0.157(28),5.86(10),1.9672(55),0.137(27),0.12(15),78.610
2153793818248908544,282.981,57.991,1.88,0.8,-0.228(50),6.308(39),1.8023(43),0.0822(99),-0.03(14),41.810
2153961764352439296,280.986,56.927,1.09,0.9,0.056(44),5.623(82),1.6165(60),0.164(30),-0.11(14),23.880
2154588215399536384,282.714,58.710,2.37,1.1,-0.276(57),4.416(54),1.2455(35),0.027(37),0.12(12),85.280
2154938616011987712,279.690,59.751,1.19,1.0,0.136(35),4.711(78),1.3798(39),0.247(55),-0.08(13),26.110
2155055336043036416,285.484,58.183,0.79,1.1,-0.402(91),3.900(70),1.2255(37),0.192(0),0.21(12),94.580
2155188961065480832,285.606,58.760,1.43,0.8,-0.133(55),6.100(84),1.7039(59),0.1096(99),-0.10(16),26.660
2155402296384725120,284.773,59.236,2.49,1.1,-0.112(62),4.023(63),1.2661(30),0.055(27),0.18(12),93.440
2155642509612200192,286.259,59.794,3.00,0.9,-0.186(29),6.321(55),2.1264(52),0.0274(99),0.21(22),81.960
2156963744632051712,280.884,61.563,0.74,1.1,-0.194(77),3.818(78),1.2231(37),0.137(27),0.17(13),90.940
2157050498673319680,280.683,62.052,1.08,1.0,-0.033(47),4.325(45),1.3348(32),0.143(31),0.10(11),81.320
2158136683019349504,275.716,60.689,0.71,1.0,-0.266(63),4.790(95),1.3083(53),0.091(68),0.04(15),62.670
2158929774499978368,274.105,60.897,1.35,1.0,-0.245(52),5.248(63),1.3942(46),0.110(27),-0.04(14),40.930
2159047795906302464,272.915,61.728,1.39,0.8,-0.663(40),6.141(66),1.8970(59),0.137(37),0.30(13),98.420
2160351232580191232,276.471,63.177,2.38,0.9,-0.615(44),4.943(81),1.4990(36),0.082(27),0.32(11),99.380
2161586228952456704,270.114,65.616,3.45,0.8,-0.300(23),5.849(42),1.9575(40),0.176(68),0.19(22),79.510
2161922885678782336,315.882,43.333,1.56,0.7,0.254(45),7.502(59),3.198(13),1.97(19),0.25(28),83.850
2162726285096989440,316.608,45.333,1.71,0.7,-0.394(52),7.808(70),3.056(12),0.959(27),0.24(23),84.810
2163035655862016128,314.488,44.831,4.34,1.1,-0.224(54),4.298(52),1.1559(29),0.0000(51),0.06(11),71.250
2163375065669526784,313.215,45.928,2.31,0.9,0.288(32),5.986(28),1.8409(37),0.08(12),-0.09(17),27.480
2164034051095792128,318.230,45.703,1.25,1.2,-0.783(50),4.322(47),1.6359(33),0.61(20),0.46(20),99.920
2164090504151587072,317.994,45.984,2.97,0.7,-0.750(32),7.678(36),2.8124(66),0.110(36),0.21(23),81.510
2164487702721918720,317.970,47.391,1.99,0.8,-0.263(26),6.611(38),2.2849(61),0.685(45),0.07(21),58.580
2164871878948766336,319.721,48.159,3.55,0.8,0.340(25),6.747(87),2.2206(52),0.000(86),-0.05(18),39.440
2164883733058154496,319.212,48.187,1.66,0.9,0.015(25),6.061(93),2.2477(50),0.93(12),0.14(18),80.870
2164961798385808768,318.908,48.721,2.43,0.7,-0.332(60),7.43(11),2.5416(61),0.41(12),0.14(26),72.470
2165114699229776640,316.735,46.829,1.06,1.0,-0.382(29),5.417(75),2.1814(50),0.658(54),0.56(12),100.000
2165757810443224320,317.570,48.812,1.29,1.0,0.262(68),6.016(75),2.5470(58),1.460(66),0.28(21),91.230
2166941297271073920,314.136,47.583,1.76,1.1,-0.022(39),4.374(36),1.5755(33),0.831(99),0.01(12),56.770
2167957555247699328,312.158,48.708,5.87,0.6,-1.283(49),9.040(22),3.6115(77),0.000(0),0.38(18),100.000
2168539776708273152,315.238,48.945,13.52,0.8,-0.656(26),6.221(41),1.9470(51),0.000(0),0.07(21),59.030
2169022500974408064,315.325,50.859,5.28,0.7,-0.746(23),7.554(16),2.4702(58),0.0000(99),0.30(10),99.670
2169069917414450432,316.375,50.129,2.11,0.9,0.301(31),6.004(41),2.0950(39),0.60(21),-0.01(24),48.780
2170392836057308672,315.708,52.701,1.76,0.9,-0.088(24),6.482(60),2.8278(70),2.36(12),0.07(22),64.420
2170988290338731136,322.528,49.957,2.30,0.8,-0.464(23),6.171(35),2.0371(37),0.75(31),-0.04(35),43.730
2170995883841193088,322.602,50.078,3.48,0.9,0.233(24),5.350(87),1.5354(33),0.046(29),-0.01(21),46.260
2171310412881298176,323.631,50.089,2.03,0.8,-0.347(38),6.537(61),2.0329(47),0.383(74),0.07(17),68.860
2171684796588115328,322.377,51.603,0.92,1.0,-0.25(16),5.715(96),2.3766(69),1.343(42),0.34(17),96.220
2173524623143209344,326.313,53.850,1.52,0.9,-0.243(27),5.565(96),2.0276(45),0.87(30),0.22(28),87.250
2173767099817017344,328.460,54.200,2.27,1.0,-0.854(39),5.115(49),1.6909(34),0.493(69),0.36(10),99.940
2173770948108044288,328.785,54.244,0.71,1.2,-0.156(79),4.42(11),1.8544(45),1.12(16),0.18(18),90.350
2173911823033237248,326.842,54.246,2.23,0.7,0.219(54),8.319(74),3.170(14),0.740(75),0.01(20),51.350
2174144885141418496,323.932,53.360,1.67,0.7,0.051(58),7.921(91),2.840(13),0.70(24),-0.05(33),44.420
2174204774167549440,323.653,53.623,2.46,0.9,-0.155(20),6.376(53),2.2226(49),0.49(15),0.20(20),87.260
2174294727959030784,325.631,54.181,0.97,0.9,-0.187(27),6.36(11),2.4789(87),1.002(46),0.33(15),98.480
2174501848459726592,323.489,54.501,2.56,0.7,-0.102(44),7.850(87),2.9770(81),0.98(39),0.14(43),67.910
2175043426658608256,325.535,55.953,0.87,1.0,-0.30(24),5.67(10),2.2539(71),1.452(57),0.20(19),84.480
2176190492161821440,319.742,54.497,1.87,0.7,0.45(11),8.75(10),3.560(27),0.88(35),0.12(39),63.100
2176838757338778624,317.523,55.205,0.98,1.0,0.413(69),6.79(13),2.842(14),1.59(12),0.27(25),87.420
2176888956917121024,316.395,55.338,2.22,0.6,-1.184(68),8.792(62),3.246(21),0.94(41),-0.07(47),40.700
2177167167725262080,319.529,55.982,2.69,0.7,-0.652(41),7.800(44),2.9044(78),0.37(36),0.19(44),68.760
2177984409796511488,322.365,56.349,3.43,1.0,-0.268(39),5.211(34),1.5126(31),0.153(63),0.09(13),76.060
2179460748975840384,322.335,58.168,3.02,0.7,-0.623(38),7.986(50),3.0295(75),0.31(23),0.51(32),96.500
2179633750258705792,323.488,59.507,2.28,1.3,-0.250(49),3.942(25),1.4192(29),1.30(22),-0.28(18),0.450
2180349115711367296,310.330,50.464,1.90,1.0,0.277(33),5.213(33),1.7638(39),0.713(66),-0.09(12),22.740
2181538104401952512,307.836,52.132,3.13,0.9,0.289(25),5.308(51),1.5786(36),0.055(58),-0.09(12),22.850
2181644172912924288,308.247,52.566,2.46,0.7,-0.400(68),7.627(86),2.4426(69),0.147(71),0.02(24),54.620
2182219591145466752,311.947,52.799,1.41,0.8,0.085(84),7.862(94),2.895(18),1.18(18),-0.05(28),42.620
2183351714470201216,309.745,54.346,2.51,1.0,-0.192(37),5.212(28),1.4180(31),0.219(59),-0.06(13),33.290
2183704172359188480,311.035,54.740,4.12,0.8,-0.253(25),6.577(89),2.2572(48),0.0000(39),0.33(16),97.160
2184073681290280320,310.119,56.092,1.82,0.7,-0.504(49),7.973(76),3.372(15),1.288(92),0.41(26),95.880
2184331688567640192,304.189,52.060,1.55,1.1,-0.749(45),4.758(74),1.4363(37),0.164(26),0.310(96),99.710
2184611582993448320,303.059,52.795,3.27,0.7,-0.712(40),6.889(23),1.9952(43),0.000(65),0.13(15),82.630
2185040186371555968,305.987,54.330,1.00,1.0,-0.127(22),5.067(71),1.8732(50),0.52(12),0.31(16),98.450
2185362820010328192,305.055,55.652,2.57,0.9,-0.516(22),5.107(39),1.6157(34),0.271(55),0.28(10),99.680
2185456763834981248,301.718,53.580,2.42,1.0,-0.124(38),4.482(65),1.4927(37),0.265(60),0.20(12),95.280
2186467489898412800,302.863,56.815,2.30,0.8,-0.206(26),6.579(81),2.2708(49),0.301(77),0.24(17),92.360
2187689253475330176,305.544,56.882,1.57,0.9,-0.545(54),6.013(50),1.7889(47),0.472(76),0.09(15),75.250
2188118956362061696,304.278,57.953,1.27,0.8,-0.205(60),7.048(85),2.3554(94),0.737(74),0.02(19),53.640
2188138129095925120,303.668,58.094,1.11,0.8,-0.246(74),7.050(99),2.261(11),0.692(35),-0.05(19),40.630
2189108722988234880,313.581,55.779,2.12,0.7,-0.810(52),7.956(42),3.352(12),0.90(22),0.46(34),93.420
2189188987337482752,315.232,56.396,1.65,1.0,0.550(78),6.438(79),2.5212(59),1.069(72),0.26(22),87.890
2189206201566360960,314.923,56.557,4.09,0.7,-0.304(23),7.408(45),2.4862(66),0.027(18),0.15(16),82.770
2190670678036852736,315.335,58.941,1.21,0.8,0.724(91),6.86(11),2.969(13),1.62(14),0.37(25),94.940
2191446284709410816,318.981,59.295,1.72,0.9,0.454(33),6.636(67),2.3752(55),0.95(14),-0.11(19),23.430
2191460647080599808,319.879,59.450,1.72,0.9,0.251(27),5.905(65),2.5116(54),1.14(11),0.29(16),98.060
2191969549169214464,320.493,60.715,1.79,0.9,-0.404(38),6.20(18),2.0279(48),0.77(13),0.10(21),72.220
2192728040389569920,320.381,60.983,2.24,0.8,-0.254(40),6.79(11),2.3897(51),0.904(92),0.14(19),77.940
2192876508819218304,321.767,61.867,3.88,0.6,-0.428(84),8.876(33),3.3454(94),0.025(50),0.17(20),80.240
2193123864574355328,320.336,62.291,1.00,0.8,-1.11(11),6.78(14),2.749(13),1.069(67),0.35(24),93.680
2193171590251299328,320.007,62.759,1.32,0.9,-0.331(56),5.818(88),2.1907(47),0.85(12),0.35(18),97.800
2193200692949095552,318.948,62.574,1.28,1.1,0.348(50),5.107(97),2.0004(41),1.116(50),-0.01(13),49.680
2193405476989542912,312.335,58.534,0.99,1.0,0.596(80),6.14(10),2.4472(85),1.350(78),0.19(22),78.440
2193456707359807488,312.213,59.012,1.93,0.9,0.466(69),6.581(75),2.3608(62),1.151(75),0.01(22),50.060
2193832912134300288,313.046,59.422,1.81,1.0,-0.197(50),5.254(71),2.1435(46),0.79(38),0.35(36),90.650
2193850259503186816,312.752,59.586,1.51,1.0,0.266(38),5.448(73),2.1418(46),1.038(35),0.10(12),78.930
2195061547659077376,310.512,61.581,0.93,1.0,0.095(56),5.185(82),1.9424(53),0.795(71),0.14(15),83.870
2195203144140911232,311.592,62.350,1.38,1.2,0.292(43),4.570(35),1.5830(37),0.56(11),-0.03(14),43.250
2196266749841480192,319.005,63.482,1.90,0.9,-0.204(66),4.994(37),1.9785(44),1.06(13),0.24(16),95.950
2196607735884261120,317.999,64.563,1.38,0.8,0.383(48),6.87(11),2.5244(92),0.91(10),-0.02(18),45.240
2196619383835483648,317.152,64.615,1.24,0.9,0.146(55),6.59(10),2.4766(84),1.131(78),0.05(17),63.070
2196684907858085504,312.793,62.598,2.63,1.0,-0.372(37),5.521(89),1.9883(38),0.55(14),0.36(18),98.500
2197889285419854848,330.643,55.585,1.92,0.6,-0.04(11),9.17(11),3.530(32),0.93(10),-0.01(24),45.810
2199267832479571968,327.867,57.657,1.53,1.0,-0.001(38),5.565(79),2.3014(44),1.23(35),0.24(35),82.110
2200029003760692096,335.675,57.795,5.91,1.0,-0.320(43),4.721(53),1.2905(42),0.000(0),-0.03(19),45.200
2200273816896492800,337.387,59.219,1.78,0.9,0.196(57),6.622(56),2.4569(57),1.233(92),0.07(23),58.930
2200299827215974016,335.258,58.417,2.19,1.0,0.184(39),5.202(74),2.1247(37),1.04(14),0.26(23),87.300
2200473069016427392,337.485,59.567,4.72,0.7,0.574(23),6.887(93),2.2318(58),0.001(27),0.06(24),55.220
2200754200396044416,341.298,60.292,2.13,0.7,-0.149(50),8.178(80),3.320(13),1.50(20),0.26(29),83.460
2201092265861897216,339.893,61.318,1.73,0.9,0.283(46),6.033(56),2.1744(54),1.230(94),-0.13(15),17.440
2201146485529818880,334.818,59.274,1.85,1.0,0.097(47),5.866(34),2.0566(48),0.93(12),-0.02(18),46.400
2202398932358136960,327.865,58.777,4.81,1.0,-0.832(40),4.037(77),1.2819(35),0.000(0),0.440(93),100.000
2204393996200675328,329.081,62.321,2.68,0.8,-0.199(35),7.169(66),2.5850(62),0.57(17),0.22(25),83.610
2204839126614413312,333.590,61.854,2.83,1.0,0.316(22),5.244(93),1.6711(34),0.13(18),-0.01(21),47.920
2204944404849444608,334.327,62.218,1.90,0.9,-0.071(18),6.720(88),2.5855(67),0.740(47),0.32(15),98.000
2205922729679619072,331.002,62.862,2.89,1.0,-0.698(43),4.322(33),1.5023(31),0.10(12),0.51(14),99.990
2206117618113783808,333.109,64.146,1.35,0.9,0.127(25),6.348(54),2.6207(70),1.51(12),0.17(16),88.080
2206128303992742656,333.801,64.401,1.77,0.9,-0.313(43),6.179(72),2.2416(55),0.77(12),0.29(18),95.620
2207231801349822208,345.082,62.640,2.62,1.0,0.124(23),5.821(72),2.1654(44),0.767(65),0.15(14),86.860
2207309179480215296,344.108,62.899,2.30,1.0,0.026(36),4.877(48),1.9098(35),2.494(75),-0.709(98),0.000
2207352369668424448,345.924,62.421,1.60,0.9,-0.316(44),6.334(63),2.1898(53),1.030(90),-0.03(22),44.210
2207588180556691840,349.379,63.860,4.70,0.9,0.346(25),5.482(68),1.6643(30),0.0000(99),-0.07(11),27.150
2207826873365268480,347.738,64.122,3.52,0.8,0.279(40),6.615(54),2.0949(42),0.466(54),-0.20(14),7.680
2207865051330829440,349.135,64.503,1.51,0.7,-0.191(78),7.83(11),2.752(15),0.534(48),0.06(24),59.830
2207936622662031872,342.947,62.700,1.53,1.0,-0.62(20),5.715(52),2.2169(45),1.73(36),0.13(33),74.590
2208943221256515712,348.788,65.932,3.45,0.9,0.220(32),5.576(95),1.6207(34),0.16(14),-0.15(20),18.370
2209363445160075136,351.423,65.111,1.84,1.0,0.186(31),4.939(40),1.8728(35),0.503(91),0.30(21),92.280
2210377401036079744,352.115,66.505,1.34,0.8,-1.098(88),6.86(10),2.977(12),2.27(19),0.14(27),71.280
2210568406820802688,351.558,66.580,1.76,0.9,0.513(70),6.785(59),2.5582(68),1.41(16),-0.13(20),19.660
2210812773281341696,356.190,67.346,2.91,0.8,-0.358(30),6.973(57),2.4849(48),0.79(23),0.09(32),62.850
2211533640592389120,343.032,65.272,3.16,0.8,-0.269(25),6.506(48),2.3178(47),0.55(27),0.17(34),72.980
2212506674021659776,339.732,65.972,2.55,0.9,-0.664(34),5.749(58),2.0009(43),0.603(91),0.39(13),99.820
2213039215607525248,343.777,67.211,1.94,1.2,0.016(46),4.102(93),1.7260(31),0.86(14),0.17(14),93.680
2213316636135111552,342.640,67.876,2.60,0.9,0.434(38),5.906(69),2.0150(44),1.12(26),-0.10(30),36.310
2214303825778049920,357.857,69.366,1.54,1.0,0.381(52),5.657(57),2.1678(41),1.28(15),0.07(24),61.940
2214359110597801088,359.936,70.035,0.85,1.1,-0.030(44),6.22(19),2.429(10),1.15(11),0.21(20),86.350
2214496343393427840,356.230,69.890,1.65,0.9,-0.021(19),6.51(19),2.5124(64),1.01(11),0.22(21),87.870
2214519123899681152,357.702,69.817,2.06,1.0,0.063(39),5.112(83),1.9598(34),0.642(69),0.25(14),96.930
2214557228849455872,358.391,70.011,1.37,1.1,-0.294(29),5.516(90),2.0401(44),0.658(37),0.35(12),99.550
2214757271246482048,349.432,68.871,2.44,0.9,0.342(30),6.112(71),2.2343(48),0.999(42),-0.04(12),34.760
2215216867106458880,354.360,69.618,3.85,1.1,-0.417(50),4.539(37),1.2698(29),0.000(37),0.17(10),94.850
2215674160864761600,359.073,71.625,0.88,1.0,-0.457(50),5.10(11),2.1457(48),1.069(57),0.46(12),99.980
2215932649180288640,325.301,61.531,4.17,0.7,-0.517(37),8.083(71),3.1136(65),0.005(32),0.30(24),93.070
2217434753859144704,323.092,64.481,2.23,1.1,-0.145(41),4.832(50),1.5507(30),0.192(86),0.19(14),91.390
2217766634570681984,323.740,64.626,3.43,0.6,-0.305(57),8.18(10),2.8152(73),0.032(28),0.05(21),57.580
2219511250285732736,327.337,66.411,1.03,0.7,-0.301(74),7.20(10),2.958(19),1.12(17),0.50(25),98.270
2219521180250037376,326.822,66.431,1.94,0.9,-0.147(29),6.263(72),2.2464(48),0.548(79),0.25(16),94.890
2220075162312785792,331.392,67.920,1.94,0.7,-0.600(37),7.752(46),3.166(11),0.45(12),0.47(28),97.250
2220548639507646208,321.697,65.419,1.34,1.1,-0.336(89),4.393(50),1.5903(39),0.33(11),0.37(16),99.050
2220568533795088256,319.272,64.576,1.68,0.9,0.340(38),6.276(77),2.1831(54),0.63(11),-0.04(17),40.200
2221075443014507904,324.113,66.503,3.74,0.7,-0.651(27),7.432(37),2.8462(54),0.027(26),0.39(23),98.380
2221770231283644416,315.298,66.288,3.88,0.8,0.157(32),6.187(47),1.7678(42),0.000(0),-0.18(12),7.010
2221953982866811008,317.496,67.663,1.38,0.7,1.81(35),7.78(12),2.811(18),0.247(92),0.13(29),65.190
2222069332806232832,320.802,67.238,0.94,0.9,0.337(44),5.848(87),2.2583(77),1.206(62),0.00(14),48.970
2222317925512562944,318.898,67.703,1.34,1.0,-0.609(51),4.91(11),1.8095(36),0.795(11),0.34(11),99.790
2223660429210502144,324.004,68.225,2.98,0.9,0.230(30),5.422(85),1.5984(34),0.003(74),0.04(23),54.380
2224209497829719424,325.551,70.717,1.47,0.9,-0.425(54),6.399(63),2.3609(69),0.830(69),0.36(16),98.780
2224807632155947008,338.256,66.988,1.97,0.7,0.212(58),7.606(83),2.6230(87),0.79(11),-0.17(21),19.430
2225482732296382976,344.660,68.768,4.23,0.9,0.017(38),5.129(27),1.5479(31),0.66(39),-0.16(34),22.450
2225542964918012032,346.150,69.541,1.78,1.1,-0.238(65),4.630(89),1.8733(31),1.096(37),0.21(12),95.830
2226312210739872896,336.031,69.795,1.45,0.8,-0.255(76),7.317(86),2.429(11),0.782(42),-0.01(20),48.010
2226351758799112192,337.524,69.868,1.42,0.9,-0.254(71),6.530(49),2.3569(71),0.932(46),0.20(16),89.250
2226426181992625664,337.939,70.343,1.93,0.7,0.089(46),7.418(96),2.6295(79),0.822(93),-0.04(21),43.530
2226750327466579968,340.207,70.289,1.47,1.0,0.050(35),5.474(42),1.8480(43),0.914(75),-0.07(13),30.350
2227302527119216128,351.841,71.428,1.82,0.7,-0.551(69),8.590(64),3.482(24),0.921(48),0.51(22),99.060
2227797307352382080,359.365,72.534,2.14,0.9,-0.512(41),6.468(56),2.0677(47),0.466(57),0.19(14),90.690
2227984739724612864,354.358,72.524,2.34,1.0,-0.498(46),5.159(22),1.9197(33),0.93(12),0.30(14),99.050
2228062255294055424,359.772,73.129,2.34,1.0,0.234(34),5.148(64),1.9853(35),0.49(30),0.35(32),91.520
2228157191253000064,346.257,70.999,6.22,1.0,0.266(34),4.233(52),1.3340(43),0.000(0),0.06(10),71.920
2228520786002758912,346.686,72.441,1.01,0.9,0.243(39),6.021(96),2.0266(64),0.897(76),-0.15(16),14.970
2228641732281402496,351.440,73.274,2.32,0.9,-0.032(36),5.516(47),1.9178(42),0.850(47),0.05(12),65.780
2228939455117802752,357.391,73.765,1.05,0.9,0.048(68),5.820(78),2.1695(60),1.02(11),0.10(18),72.160
2229219594360709760,356.486,74.527,1.59,0.9,0.171(48),6.514(65),2.1890(59),0.821(75),-0.12(16),20.720
2229772236392713344,337.779,71.858,1.52,0.8,-0.098(20),6.87(12),2.5270(77),0.759(88),0.21(19),87.180
2229838859925345280,337.673,72.192,0.83,1.0,-0.318(76),5.036(85),2.0746(55),1.41(10),0.21(15),94.400
2230414179383452544,332.297,71.147,1.68,0.9,-0.309(48),6.206(45),2.1821(46),0.903(86),0.18(16),88.620
2230890817674906496,335.029,73.229,1.61,1.0,0.366(31),6.015(50),1.9890(50),0.575(97),-0.13(15),17.140
2232071727523218944,350.427,74.902,0.98,0.8,-0.168(34),6.57(13),2.523(11),0.877(47),0.32(18),96.730
2232773181581889536,345.443,74.896,2.86,0.8,0.133(28),6.729(35),2.2473(42),0.513(89),-0.06(16),36.590
2233328366233888128,352.889,76.120,1.49,0.9,0.538(36),6.295(75),2.2263(64),0.66(15),-0.06(19),35.400
2234310470637963904,298.287,56.853,1.25,1.0,0.280(31),5.029(41),1.5470(40),0.250(24),-0.08(10),21.900
2234698873120466304,300.103,57.681,1.44,1.0,-0.869(69),4.889(62),1.7520(67),0.137(27),0.624(98),100.000
2234986665989592960,296.566,56.419,1.18,0.8,0.204(46),6.583(88),2.1702(88),0.164(25),-0.00(16),48.730
2235434961794426112,295.395,58.295,2.86,0.9,-0.598(30),5.702(91),1.6514(35),0.027(37),0.23(14),94.920
2235848412525583616,295.852,58.870,2.76,0.8,-0.109(35),6.536(69),1.9647(44),0.065(27),-0.03(16),41.680
2236190120124714112,303.666,58.519,0.99,0.9,0.018(81),5.860(92),1.9056(78),0.603(23),-0.02(17),45.010
2236478260889978368,301.718,59.194,2.26,0.8,0.186(37),6.640(63),2.0043(52),0.164(65),-0.19(16),10.940
2236846769084801920,304.841,60.474,1.55,0.8,-0.243(48),6.70(12),2.2685(69),0.384(77),0.19(20),83.630
2237219537885987328,299.919,59.672,3.80,0.7,-0.151(29),7.409(61),2.6711(58),0.000(54),0.25(19),90.760
2237575401695345536,297.613,60.951,6.92,0.5,-0.426(79),10.339(23),3.799(14),0.000(0),0.14(18),75.980
2237786473569423488,301.444,61.310,3.34,0.7,0.035(26),7.267(35),2.4936(58),0.002(25),0.06(14),67.380
2238305511775896064,294.476,57.842,5.49,0.8,-0.227(23),6.570(74),2.1854(51),0.027(27),0.24(16),93.280
2238413263916043136,293.579,58.411,1.48,1.2,-0.118(42),3.478(69),1.1420(33),0.164(27),0.116(97),89.340
2238560564114092160,294.100,59.431,1.54,1.0,-0.691(32),5.094(79),1.4767(35),0.1370(99),0.250(98),98.880
2240133312417285248,292.860,61.581,0.84,0.8,-0.222(36),5.94(14),1.9851(79),0.164(55),0.27(18),92.950
2240581015510805376,297.155,60.983,2.01,1.0,-0.151(42),4.857(67),1.3086(37),0.051(54),-0.01(14),49.310
2240731927780763904,297.887,61.994,0.54,1.2,-0.885(62),3.64(13),1.2199(38),0.164(0),0.44(13),99.980
2241134726993779456,298.020,62.469,1.62,1.1,-0.028(36),4.785(32),1.3479(36),0.164(27),-0.04(11),37.470
2241144863116780928,298.458,62.523,1.95,0.8,0.213(35),6.184(58),1.9070(47),0.164(37),-0.10(13),21.890
2241281133839154304,299.393,63.170,3.25,1.0,-0.303(50),4.065(32),1.3284(31),0.084(73),0.28(12),99.230
2242188127852046208,291.279,64.343,2.87,0.9,-0.246(47),5.351(80),1.4485(34),0.164(47),-0.04(15),40.900
2244342002411219712,302.453,63.542,0.75,1.0,0.085(61),5.06(12),1.6382(58),0.521(37),-0.01(15),47.610
2244978825802051712,303.303,65.467,3.21,0.7,-0.562(35),7.698(34),2.4967(60),0.06(13),0.14(24),72.670
2245761368843332608,313.779,66.000,1.92,1.0,-0.021(41),5.319(45),2.0653(42),0.767(77),0.28(14),98.320
2245834039689790976,313.309,66.498,1.22,0.8,0.374(45),6.878(81),2.550(10),0.850(57),0.02(15),55.480
2245900457064050560,311.430,66.045,1.24,0.9,-0.407(66),6.335(79),2.2368(73),0.795(12),0.26(15),94.910
2246242714417889152,306.173,65.470,1.46,1.0,0.315(27),5.581(98),2.2819(50),0.850(57),0.24(13),96.970
2246310059505633280,306.522,66.332,3.12,0.9,-0.183(18),5.678(78),1.9035(38),0.12(21),0.28(24),92.330
2247173657168973824,308.677,68.184,1.59,1.0,-0.728(53),5.038(51),1.9305(44),0.931(74),0.41(11),99.950
2248079860908810368,302.178,66.355,0.80,0.9,0.199(47),5.305(95),2.2679(72),0.822(0),0.46(20),99.350
2248273615474995584,299.280,66.926,1.61,1.0,-0.079(51),5.390(35),1.7230(38),0.453(23),0.06(12),68.070
2248321066272177408,301.184,66.936,2.72,0.8,-0.065(20),6.17(11),2.1010(46),0.562(92),0.09(24),61.850
2248402597633977088,300.537,67.596,2.53,0.8,0.390(49),6.550(36),2.4712(52),1.12(12),0.15(24),71.860
2248896317012232448,295.586,67.285,1.70,0.8,-0.104(33),6.500(72),2.3345(63),0.329(27),0.29(15),97.210
2249298635187564800,295.409,67.740,3.08,0.9,0.409(24),5.710(76),1.7462(41),0.137(65),-0.13(13),14.120
2250068117232450560,301.693,68.741,1.39,1.0,-0.101(56),5.594(86),2.2193(53),1.151(41),0.19(20),81.030
2250443707828560512,305.063,69.502,1.65,1.0,0.484(61),5.613(40),2.0630(46),0.877(55),0.15(20),72.530
2253836663273593856,282.293,65.104,3.38,1.0,0.083(32),4.029(58),1.3679(34),0.000(0),0.223(96),98.820
2253878410354946688,281.843,65.125,1.45,0.9,-0.670(34),4.724(74),1.5213(35),0.110(27),0.16(20),75.330
2254048422341783296,281.251,66.247,3.03,1.1,-0.753(40),4.086(59),1.2498(32),0.000(0),0.11(19),72.070
2254340686276492800,287.769,64.508,1.56,0.7,-0.562(77),7.818(95),2.583(12),0.192(27),0.14(23),72.530
2254965277600515200,288.716,66.755,1.47,1.1,0.077(35),4.188(36),1.3502(34),0.137(27),0.108(95),87.460
2255233661516616832,285.439,65.672,1.04,1.0,-0.067(36),4.607(62),1.6816(43),0.2192(99),0.35(11),99.850
2255625946649501696,282.970,66.968,1.46,1.2,-0.473(78),4.212(89),1.0792(28),0.164(27),0.02(12),59.000
2255841828885322496,284.921,67.330,2.07,1.0,0.029(30),4.254(40),1.5007(42),0.027(44),0.30(10),99.800
2256240573648041472,283.350,68.595,1.00,0.9,-0.642(60),5.509(67),1.4651(49),0.219(37),0.06(12),69.910
2256444395616398336,280.263,64.256,0.59,1.0,0.111(59),4.13(15),1.3507(50),0.219(37),0.07(14),71.730
2256492980286409728,280.141,64.924,1.40,0.9,-0.281(24),5.597(41),1.8626(51),0.1644(99),0.31(10),99.750
2257896300721009792,272.826,67.109,0.69,1.0,-0.675(59),4.286(96),1.4181(43),0.164(27),0.16(20),76.800
2258343183477798016,271.700,68.214,1.48,0.9,0.215(27),5.39(10),1.5774(42),0.137(57),-0.12(15),20.640
2258389878362339584,271.326,68.240,0.89,1.0,-0.828(47),4.311(69),1.4246(41),0.137(27),0.450(92),100.000
2259686580528199424,275.533,68.149,1.22,0.9,0.175(34),5.238(65),1.5562(44),0.164(27),-0.07(12),27.510
2260834539387831808,291.988,66.888,1.39,0.8,-0.227(29),6.10(11),1.9983(50),0.2192(99),0.20(16),89.960
2261844509537632000,292.779,70.288,3.37,0.8,-0.256(32),5.843(62),1.7944(40),0.027(27),0.17(14),89.570
2262283317755601536,284.984,69.704,2.85,0.9,-0.375(49),5.333(61),1.4185(32),0.049(24),0.03(13),61.240
2263151004229528576,293.834,70.230,1.30,1.0,0.084(58),5.717(86),1.7399(51),0.438(0),-0.11(15),22.860
2263242843512408448,296.795,70.821,1.93,1.1,0.565(28),4.574(71),1.7672(39),0.384(37),0.13(10),90.000
2264578032882249472,286.311,72.630,2.31,0.9,0.194(37),5.904(74),1.7912(42),0.384(37),-0.16(14),12.010
2264665856373803776,287.814,73.155,2.95,0.6,-0.152(94),9.342(53),3.608(20),0.41(10),0.14(23),71.440
2265098754718176128,288.755,74.140,2.02,1.0,-0.109(18),5.03(11),1.7962(44),0.384(27),0.24(21),85.590
2265563951215061760,281.714,71.156,1.48,1.2,-0.275(87),3.577(45),1.2190(35),0.2466(99),0.20(13),94.500
2265705478977915392,278.097,71.177,1.14,1.0,0.178(30),4.421(50),1.6981(40),0.247(27),0.305(99),99.870
2266280145602583552,278.230,72.700,1.61,1.0,0.125(25),4.789(40),1.5267(41),0.247(27),0.04(10),67.450
2266634390207543680,276.127,72.470,2.97,0.9,0.205(26),5.758(72),1.6788(38),0.082(47),-0.13(14),15.500
2267896668212843008,281.104,73.687,3.10,0.8,-0.040(38),6.648(42),1.9969(41),0.03(13),-0.08(22),35.710
2268040665580098816,281.595,74.636,2.38,1.2,-0.173(43),3.503(38),1.1995(34),0.384(37),0.08(10),79.000
2268587195874457728,283.313,75.828,1.90,1.2,-0.193(43),3.773(71),1.3086(30),0.19(10),0.24(13),98.220
2270020924678514944,317.073,68.041,2.52,0.8,-0.606(33),7.269(40),2.8022(77),0.162(45),0.41(23),98.340
2271349272164191104,309.544,69.734,5.36,0.7,0.140(29),7.404(57),2.5460(62),0.000(0),0.00(15),49.960
2272505820956464896,321.572,71.103,4.19,0.8,0.117(26),6.733(56),2.3223(52),0.027(27),0.22(22),82.480
2272545884411543552,322.394,71.629,2.86,0.9,-0.356(20),6.120(20),2.1491(45),0.95(16),0.18(19),87.980
2272770494020883328,327.846,71.745,3.21,0.7,-0.279(24),7.395(35),2.7950(63),1.23(25),0.21(29),81.670
2276538348570988928,306.537,74.818,1.20,0.8,0.267(58),7.24(17),2.535(13),0.795(25),-0.11(21),30.180
2277305395369869696,321.288,75.153,1.56,0.9,0.130(25),7.257(75),2.957(10),1.178(65),0.34(23),94.740
2277853742434289536,313.382,75.127,4.51,0.7,-0.710(25),7.848(29),2.9749(58),0.000(0),0.29(22),95.830
2278396454501864448,314.677,76.644,1.48,0.9,0.154(41),5.85(10),2.3821(55),1.425(37),0.11(13),79.810
2280534416206601088,332.685,75.785,3.18,0.7,0.159(31),7.670(73),2.5743(61),0.22(86),-0.16(75),37.680
2280959514888914048,335.870,77.258,6.61,0.8,0.237(23),6.253(56),1.9765(43),0.000(27),-0.03(12),41.240
2282242511818399744,342.487,77.483,2.76,1.3,-0.266(55),4.150(69),1.2343(27),0.111(25),0.14(11),89.710
2282681113877109888,345.880,79.078,0.97,0.9,-0.120(81),6.180(86),1.9959(73),0.630(27),0.00(17),50.890
2283075907270835072,349.171,79.595,1.01,1.0,-0.130(54),4.933(77),1.9721(51),0.713(63),0.37(13),99.640
2284036468117293184,333.681,77.802,1.17,0.8,0.22(10),6.40(10),2.6648(94),1.370(55),0.31(22),93.000
2284149202419136896,335.731,78.679,1.23,1.0,0.137(60),5.616(74),1.7553(50),0.685(67),-0.16(16),14.970
2284750257322316672,316.929,77.768,1.69,1.1,0.119(43),4.894(49),1.8277(41),0.850(37),0.13(19),73.730
2284972289950843904,319.953,79.157,1.31,1.1,-0.337(49),4.682(45),1.7856(37),0.466(16),0.433(99),100.000
2285028536842534144,326.690,78.659,0.82,1.0,0.42(10),5.89(12),2.1855(91),1.041(37),0.11(22),67.600
2285255822215123968,329.122,79.867,1.89,1.0,0.330(49),5.395(82),2.1691(42),1.288(31),0.15(20),76.090
2286051460613871104,345.762,80.621,1.35,1.0,-0.589(37),5.290(75),1.5320(42),0.274(13),0.16(11),92.460
2286390659951110400,356.508,81.360,0.84,0.9,-0.627(65),5.31(10),1.8243(56),0.603(27),0.33(13),99.010
2286490749869385344,351.718,81.507,1.71,1.0,0.080(41),5.185(77),1.7043(36),0.630(82),-0.03(15),42.620
2286606748345257984,358.875,81.871,2.98,0.8,0.321(34),6.004(48),1.8988(46),0.438(26),-0.15(11),7.940
2286730649561678592,335.032,80.235,1.24,1.1,0.020(52),4.85(12),1.6543(38),0.713(27),0.01(13),56.380
2289000075921694080,295.084,74.536,1.05,0.8,0.446(46),6.352(98),2.1465(90),0.4111(99),-0.07(14),31.930
2289424349971159680,293.126,76.083,2.26,0.8,0.108(41),6.612(51),2.1075(59),0.214(60),-0.06(16),35.980
2290202937345356800,305.623,76.559,5.92,0.7,0.163(20),6.749(35),2.1868(47),0.000(0),-0.02(11),42.470
2290210225906470144,304.609,76.467,2.80,0.7,-0.485(27),7.287(31),2.8432(80),0.387(25),0.40(22),99.060
2291373646647522816,301.328,77.969,7.51,0.7,0.003(21),7.331(25),2.5494(56),0.000(0),0.10(11),80.480
2294298691174194048,277.597,80.262,2.32,0.7,-0.467(39),7.858(48),3.088(11),0.110(82),0.58(22),99.830
2294626723596790912,292.747,78.940,1.24,1.1,-0.121(52),4.919(77),1.3656(39),0.329(20),-0.09(13),26.360
2295815707982819200,280.322,80.545,1.46,0.7,0.131(55),7.139(75),2.2889(95),0.274(27),-0.15(17),18.510
2296428376477901056,285.145,82.339,3.24,0.8,-0.788(31),6.330(30),1.9556(43),0.000(38),0.04(21),53.370
2296758642283731712,276.496,83.558,3.28,0.9,0.400(20),5.697(44),1.6915(39),0.009(22),-0.141(96),6.600
2298197628126963200,308.563,81.294,2.48,0.8,0.336(62),6.585(35),2.1845(56),0.559(84),-0.13(16),18.520
2298257414071755648,304.812,80.876,3.00,0.9,-0.086(18),5.333(89),1.6527(37),0.299(49),0.06(13),68.040
2298258444863897344,304.567,80.912,1.39,1.1,-0.711(44),4.276(58),1.5197(34),0.411(37),0.412(96),100.000
2298359256336391680,304.253,81.515,3.65,0.8,-0.269(29),6.431(97),2.0163(44),0.137(32),0.13(17),78.320
2298946051947189632,309.565,83.313,1.18,0.9,0.026(36),6.200(80),2.2632(73),0.4659(99),0.24(14),95.580
2299234806891810688,335.559,82.200,3.60,0.9,0.186(35),5.379(44),1.5455(33),0.047(36),-0.10(12),19.460
2299741720408386560,342.388,83.444,1.12,0.9,0.077(71),5.758(74),2.0921(61),0.8769(99),0.12(20),69.880
2300638097263035904,327.524,84.285,2.52,0.7,0.119(30),7.270(53),2.5363(67),0.274(26),0.04(15),60.560
2300756878878756480,330.812,85.284,3.99,0.7,-0.474(35),8.035(43),3.2022(73),0.000(0),0.42(22),99.800
2300822643418136832,345.843,84.799,1.53,0.9,-0.405(70),5.53(14),2.1994(43),0.795(37),0.33(22),93.810
2300870781411307008,335.199,84.933,5.16,0.3,-0.02(15),11.074(92),3.688(26),0.000(0),-0.18(20),16.800
2302708061045170816,282.553,84.343,1.08,1.2,-0.691(58),3.961(60),1.2703(31),0.274(65),0.30(12),99.680
2303581043213858944,271.916,86.787,2.27,0.8,0.118(37),6.429(91),2.0288(42),0.493(37),-0.13(16),19.000
2304853521764661504,292.736,86.833,2.94,0.7,-0.792(42),8.008(36),3.2996(81),0.29(18),0.49(32),96.560
2305485431712970880,357.755,88.716,2.18,0.9,-0.369(16),5.492(71),1.9341(40),0.438(27),0.36(11),99.870
2305603526133685120,304.904,88.406,3.11,1.0,-0.681(46),4.663(43),1.3935(33),0.143(52),0.285(98),99.700
2305815418343792896,319.951,89.567,0.89,1.2,-0.273(95),4.247(91),1.7154(37),0.685(27),0.35(14),99.400
2306185614460533120,359.476,-40.093,1.15,1.0,0.251(29),3.990(53),1.3713(33),0.046(62),0.15(11),92.630
2306267253199167360,359.979,-40.073,1.94,0.8,-0.190(29),6.77(10),2.3442(50),0.045(62),0.28(20),92.030
2306728429607333376,0.915,-38.877,2.38,0.6,-1.048(49),8.003(58),2.715(10),0.037(62),0.43(18),98.960
2307189777814506752,359.171,-38.766,2.20,0.9,-0.288(45),5.763(57),1.5427(45),0.039(62),-0.04(16),42.250
2307238190685939200,359.093,-38.281,5.58,1.1,-0.298(57),3.937(95),1.2352(50),0.009(62),0.25(13),97.800
2308083818207042816,359.822,-36.044,9.61,1.1,-0.240(42),4.529(37),1.2180(62),0.006(62),-0.04(20),43.910
2310112279721127168,2.772,-34.218,8.18,0.8,0.234(25),6.42(11),1.9685(52),0.006(62),-0.11(17),26.040
2310475977551810048,356.954,-37.492,1.29,1.0,-0.277(70),5.23(12),1.3393(46),0.035(62),-0.05(18),41.020
2311898230201992320,355.837,-35.495,1.57,0.8,0.127(48),6.24(15),1.9369(76),0.031(62),-0.03(20),45.210
2312376414681283584,356.661,-34.199,2.58,0.8,-0.056(16),6.11(14),1.9797(49),0.027(62),0.15(25),71.200
2313066942342804992,0.639,-33.563,1.58,0.8,-0.252(18),5.76(12),1.8039(47),0.031(62),0.21(17),90.620
2313761764972177792,359.020,-33.764,1.31,1.2,-0.269(62),3.623(95),1.0765(33),0.030(62),0.14(13),88.600
2315102683826560896,6.259,-34.020,1.70,0.9,-0.084(34),5.448(38),1.5065(27),0.028(62),-0.05(14),38.020
2318621812525517952,6.316,-29.797,2.11,0.7,-0.050(42),6.867(80),2.1399(71),0.110(57),-0.05(19),39.440
2323236016150494848,4.151,-26.598,3.02,0.9,-0.070(49),5.215(92),1.3802(47),0.000(0),-0.10(21),33.610
2326712912435796352,358.809,-30.883,2.20,0.9,0.316(27),5.66(10),1.7095(48),0.027(27),-0.09(14),26.220
2330195409358128256,352.177,-29.179,1.74,0.7,0.262(51),7.45(13),2.4549(96),0.027(55),-0.15(22),23.770
2341695270193265536,358.898,-20.484,1.24,1.1,0.102(40),4.09(14),1.3122(47),0.000(0),0.14(13),85.190
2342221867543021696,10.901,-28.414,1.74,0.8,-0.181(46),6.02(16),1.8713(52),0.000(0),0.15(20),77.260
2343462975652506752,10.185,-26.694,2.77,0.8,-0.648(53),5.907(79),1.5556(40),0.0000(99),0.08(14),73.510
2343910098928012928,10.786,-25.736,6.07,0.7,0.025(31),7.283(74),2.3931(69),0.000(0),-0.04(17),41.670
2347419224647808512,9.872,-23.962,1.68,0.7,-0.049(67),7.77(12),2.768(13),0.000(0),0.10(22),65.720
2352696639943008896,16.582,-21.071,2.67,0.9,-0.029(35),5.691(46),1.5739(36),0.000(0),-0.09(12),24.130
2354476886707268480,18.788,-19.605,1.34,1.0,0.091(41),4.88(10),1.3139(35),0.000(55),-0.10(15),25.630
2355064335154072448,20.099,-17.998,0.88,1.0,0.379(26),4.46(14),1.4627(33),0.027(27),0.06(13),66.240
2358208938409562624,18.599,-17.921,1.02,1.1,-0.822(49),3.74(10),1.2088(35),0.027(27),0.44(12),99.980
2359264984968466944,15.335,-16.368,1.52,0.8,-0.159(56),6.546(86),1.8373(53),0.000(27),-0.12(18),25.400
2359535877146281472,17.182,-15.928,3.05,0.7,-0.635(69),7.699(83),2.4919(61),0.000(0),0.18(21),79.730
2361052206759505280,4.483,-22.848,1.82,0.7,-0.407(39),6.803(76),2.1956(76),0.027(27),0.23(17),91.110
2361175107247847680,4.636,-22.397,1.86,1.0,-0.202(20),5.13(14),1.7076(50),0.000(0),0.34(15),98.610
2362346022708005376,9.373,-20.587,3.51,0.5,-0.284(83),9.92(19),3.285(22),0.000(0),-0.25(22),13.630
2362658833765924736,8.098,-19.983,3.40,0.8,-0.859(60),6.775(54),2.1732(65),0.192(67),0.01(24),48.850
2362914573298241024,10.275,-19.672,3.50,0.9,-0.664(38),4.87(14),1.4281(28),0.000(0),0.31(12),98.740
2369407979734283392,10.637,-17.655,1.53,0.9,-0.363(90),5.37(17),1.3236(37),0.000(0),-0.07(19),37.140
2369459966018560512,12.688,-18.053,2.94,0.8,-0.539(45),5.751(40),1.4898(38),0.027(27),0.03(12),60.810
2370550303596199296,9.969,-16.159,2.66,0.9,0.071(44),5.474(54),1.5916(38),0.05(13),-0.05(19),38.920
2371587074342036608,13.882,-15.434,1.60,0.9,0.048(37),5.323(69),1.5429(30),0.0000(99),-0.01(13),46.640
2371945652571603840,15.815,-14.469,1.43,0.8,-0.062(48),6.620(95),1.9143(69),0.000(0),-0.13(18),23.420
2372244101259128704,15.422,-13.610,2.38,0.7,-1.286(92),7.428(67),2.4304(70),0.027(27),0.50(16),99.730
2372616148506262656,12.271,-14.363,1.26,0.9,0.350(27),5.526(84),1.6274(34),0.000(27),-0.12(13),16.130
2372628002615931392,11.558,-14.636,1.76,0.8,-0.558(57),6.11(10),1.6239(50),0.0000(99),0.03(16),60.110
2374212497654870784,10.476,-14.289,4.24,0.9,-0.051(39),5.379(21),1.4682(30),0.000(0),-0.07(19),36.580
2376248694406273920,13.010,-12.842,4.04,0.7,0.010(25),6.884(52),2.2427(44),0.000(0),0.03(14),58.800
2384015575824775552,344.888,-23.867,2.26,0.9,-0.722(51),5.171(89),1.5735(47),0.082(47),0.35(12),99.490
2386679585124486272,348.213,-20.849,2.80,1.0,0.500(26),4.471(80),1.5000(44),0.000(0),0.06(10),71.700
2390650544382807808,354.814,-19.538,1.61,0.8,0.051(62),6.48(15),1.9114(90),0.0274(99),-0.13(21),27.470
2395571030715834240,354.719,-15.788,4.51,0.9,0.065(37),4.89(15),1.5196(50),0.000(0),0.11(16),75.870
2395637619888864000,353.783,-16.127,1.99,0.9,0.068(44),5.83(14),1.6465(46),0.000(37),-0.12(18),25.610
2396758876935713664,345.229,-21.448,3.23,0.9,-0.401(62),5.193(95),1.5200(47),0.110(47),0.17(15),87.310
2397135910639986304,341.202,-22.602,2.04,1.0,0.093(41),5.03(19),1.1872(36),0.000(27),-0.28(18),5.870
2409667010302218624,346.335,-15.557,2.75,0.8,-0.263(43),6.16(12),1.9755(63),0.0274(99),0.23(18),89.870
2415853824793273088,0.151,-15.684,0.86,1.1,0.022(51),3.93(18),1.2787(42),0.027(27),0.16(14),87.550
2416442372751639040,3.618,-15.389,0.91,1.1,-0.61(10),4.548(89),1.1411(49),0.0000(99),0.09(13),78.380
2422140454323334528,358.512,-11.972,2.04,1.0,-0.362(54),4.894(70),1.6180(52),0.000(27),0.39(13),99.750
2423368711890817792,5.762,-13.047,3.81,0.8,-0.233(31),6.711(80),2.3162(71),0.000(0),0.31(17),96.500
2425959436164982016,10.750,-9.451,4.70,0.6,-0.814(25),8.404(24),3.3707(54),0.110(47),0.38(22),99.420
2426116249713980416,9.049,-9.544,1.65,1.0,-0.200(91),4.27(29),1.3213(38),0.0000(99),0.21(19),85.940
2426981432221590912,8.112,-8.772,1.15,0.9,-0.327(43),4.77(17),1.6111(53),0.000(0),0.40(15),99.220
2429401251156528384,3.331,-7.993,13.05,0.4,-0.03(10),10.546(28),3.831(11),0.000(0),0.11(18),68.080
2429817622465693312,5.519,-8.732,1.52,1.0,0.302(37),4.69(11),1.4781(44),0.164(27),-0.02(14),44.470
2431132226055942912,3.425,-7.278,1.40,1.0,-0.048(56),4.570(73),1.3695(47),0.0548(99),0.10(13),77.140
2433942436041462144,353.655,-11.007,5.68,0.8,-0.398(42),5.979(89),1.8529(62),0.0000(99),0.25(15),94.280
2435896890975047936,357.374,-9.287,1.07,0.8,-0.277(55),6.19(18),2.0375(99),0.0000(99),0.28(21),90.620
2436150255390344320,357.685,-8.133,2.90,1.0,0.131(40),4.916(94),1.3524(44),0.027(27),-0.10(14),23.380
2443492145501584768,2.098,-6.361,2.16,0.6,-0.666(78),8.126(93),2.801(15),0.164(65),0.25(24),84.310
2446619568887235584,356.230,-5.511,2.29,1.0,0.109(29),4.320(46),1.4830(44),0.055(37),0.22(11),98.130
2453197259761395968,26.728,-14.342,2.20,1.0,-0.446(72),5.11(11),1.3860(34),0.0000(99),0.12(15),78.750
2453676062716028928,23.248,-14.465,1.60,0.8,-0.059(17),6.13(11),2.1822(56),0.027(27),0.34(16),98.200
2455538566694394880,20.577,-13.856,1.29,1.0,-0.408(51),4.569(70),1.4567(35),0.000(37),0.35(12),99.600
2457610935658217472,23.393,-12.147,3.71,0.7,-0.175(44),6.98(13),2.2009(50),0.000(27),0.03(22),56.470
2457817957377137792,24.004,-11.124,1.41,1.0,0.027(38),4.72(12),1.3370(33),0.0274(99),-0.00(14),50.030
2460257876758340224,27.246,-12.240,1.81,0.9,-0.156(54),5.596(82),1.5568(36),0.000(0),-0.01(15),48.780
2462554756548763008,29.927,-9.847,5.33,1.1,-0.85(11),4.432(74),1.1964(36),0.000(0),0.24(11),97.790
2463134370975329280,31.503,-8.268,2.05,1.0,-0.062(50),5.19(11),1.3528(40),0.000(0),-0.10(16),25.830
2464280062091429248,27.460,-9.479,1.77,0.8,-0.311(60),6.389(84),1.9886(53),0.000(0),0.17(17),83.510
2465574255996746624,24.765,-7.923,2.89,0.8,-0.363(38),6.50(10),2.0528(59),0.000(65),0.21(19),86.490
2467285130449354624,26.917,-6.813,1.76,1.0,0.340(31),5.130(81),1.4564(31),0.027(27),-0.00(21),48.340
2467678996130183808,28.609,-5.651,2.68,0.9,0.247(32),5.777(45),1.6128(31),0.000(0),-0.07(20),35.450
2469578093230082688,15.560,-11.455,1.95,0.7,-0.65(12),7.638(88),2.3500(90),0.082(75),0.05(25),61.340
2469926638416055168,17.366,-10.580,2.55,0.5,-0.613(84),7.80(55),1.9566(50),0.192(47),-0.72(42),4.560
2470147296656605824,17.229,-10.077,1.41,1.0,-0.313(48),5.182(63),1.4057(30),0.000(0),0.07(13),70.100
2473303032466703872,15.994,-9.439,1.54,0.8,0.119(34),6.68(24),2.0536(58),0.082(37),-0.13(24),30.170
2478763963123927296,22.030,-6.503,2.20,0.9,-0.338(45),5.638(85),1.7009(29),0.000(27),0.20(15),90.760
2478991905628545408,22.146,-6.119,2.54,0.7,0.201(33),7.482(82),2.6239(52),0.000(37),0.02(18),53.910
2479455379843705216,25.947,-5.959,3.69,0.7,0.295(31),7.41(12),2.4110(52),0.000(0),-0.04(27),41.900
2479873610874482048,26.380,-5.399,2.67,0.7,-0.685(49),7.808(58),2.7353(84),0.000(37),0.39(19),97.830
2480026305551697664,27.008,-4.782,1.43,1.1,-0.733(47),4.53(16),1.2235(27),0.000(37),0.22(13),95.170
2484333023878183296,23.925,-3.014,2.56,1.1,-0.412(64),3.670(90),1.2090(28),0.0000(99),0.34(11),99.790
2492011532050307456,28.782,-4.556,0.99,0.9,0.062(28),4.853(65),1.5139(38),0.000(0),0.12(11),85.710
2495236846331147520,39.693,-3.442,1.62,1.0,0.087(40),3.994(61),1.4025(44),0.055(20),0.24(10),98.900
2495295842001998080,38.564,-3.907,3.36,1.1,-0.734(44),3.99(15),1.2671(46),0.137(55),0.36(13),99.670
2495719875533155968,41.221,-2.746,1.29,1.3,0.109(43),3.35(10),1.1716(40),0.082(27),0.11(10),87.610
2496681845128280320,38.025,-1.255,1.06,0.9,0.237(23),5.001(96),1.7930(59),0.055(27),0.26(13),97.720
2505477938150534016,26.423,-2.140,9.48,1.0,-0.424(41),5.099(30),1.3047(31),0.000(0),-0.13(19),27.720
2505574729533399552,26.577,-1.993,1.07,1.0,-0.225(55),4.430(90),1.4114(27),0.000(37),0.28(13),97.640
2507419263368252928,29.848,-0.763,8.16,0.9,0.290(35),5.749(61),1.7052(63),0.0000(99),-0.11(12),17.620
2509669104677052800,24.365,-0.762,5.49,0.9,-0.422(23),5.710(36),1.8120(33),0.000(0),0.33(10),99.960
2510761744356930176,28.081,0.124,1.45,0.9,0.235(34),5.68(12),1.6762(60),0.0822(99),-0.12(15),20.780
2511502609035559040,30.549,2.281,2.50,0.7,-0.316(46),6.663(53),1.8756(55),0.027(27),-0.07(16),34.300
2516728347284255232,34.588,4.842,4.77,0.7,-0.701(49),7.693(43),2.5088(77),0.000(42),0.23(18),89.940
2517136605400720896,37.891,5.966,4.08,1.0,-0.324(56),4.38(12),1.3944(44),0.137(47),0.25(13),96.310
2517785287196145408,31.640,3.930,1.66,1.0,-1.169(54),4.761(82),1.3429(44),0.055(55),0.34(10),99.960
2519225956666168448,30.834,5.159,1.70,0.9,0.319(35),5.31(11),1.6745(45),0.082(27),-0.01(14),46.800
2523395510918034304,10.569,-6.939,2.47,0.7,0.003(28),7.094(52),2.4307(47),0.274(47),0.07(16),66.270
2523859058148170112,12.029,-6.299,2.11,0.6,-0.032(75),8.57(10),3.132(15),0.164(27),0.05(24),52.830
2524037007233296000,11.069,-5.943,2.87,0.9,-0.037(46),5.638(52),1.6291(33),0.247(37),-0.08(14),27.950
2524579169545277056,13.396,-6.123,1.14,0.9,0.374(34),5.54(14),1.6673(46),0.110(47),-0.13(16),19.610
2525001583872348032,16.252,-4.909,3.20,1.0,0.144(38),5.287(74),1.4693(39),0.0000(99),-0.11(13),19.650
2525183694781218560,14.386,-5.008,2.83,0.5,-0.24(18),9.87(14),3.819(26),0.110(37),0.26(21),91.780
2525425896577965056,12.530,-5.499,2.29,0.8,0.046(41),6.167(58),1.8371(37),0.0274(99),-0.06(14),33.720
2530682180633749888,11.878,-1.246,4.40,0.8,0.415(28),6.016(59),1.7701(41),0.082(65),-0.04(22),42.050
2537635663965805312,13.363,1.680,1.51,0.9,-1.033(51),5.845(74),1.6151(38),0.000(37),0.26(12),98.400
2538089899707097472,16.181,1.045,1.62,0.9,-0.104(55),5.74(12),1.6336(50),0.000(0),-0.01(17),48.140
2539728000233676416,17.661,3.880,1.81,0.9,0.292(29),5.49(11),1.6026(41),0.0000(99),-0.11(14),20.390
2540294313145798144,6.169,-3.384,5.08,0.7,-0.031(38),7.228(99),2.4688(76),0.000(0),0.09(20),68.280
2542167576018703744,5.441,-0.762,1.13,0.8,-0.437(86),6.24(15),1.6779(52),0.137(27),-0.06(21),39.240
2542287113548084352,8.425,-2.241,2.77,0.6,-0.320(97),9.10(15),3.239(16),0.137(84),-0.05(25),36.830
2545472433093014912,2.918,0.035,4.01,0.9,0.207(27),5.13(14),1.5053(40),0.055(55),-0.07(16),34.260
2547603114829254912,7.747,2.627,1.75,0.7,0.035(61),7.63(15),2.489(10),0.164(37),-0.15(24),26.890
2548155035306790528,4.486,2.543,2.12,1.3,-0.563(64),3.28(12),1.1402(32),0.110(37),0.36(13),99.820
2549250011448351360,11.566,0.979,1.33,1.1,0.138(34),4.061(57),1.3192(30),0.055(55),0.12(11),86.910
2549473693345300224,11.350,1.493,2.20,0.6,-0.561(50),8.487(89),3.172(13),0.000(20),0.40(19),98.810
2550462360457087360,8.968,1.950,3.22,0.7,-0.640(56),7.204(70),2.4127(57),0.027(57),0.36(19),95.920
2550594095694032000,9.808,2.656,0.85,1.0,0.087(42),4.31(14),1.3785(32),0.027(27),0.14(14),83.380
2550719646178077696,9.928,3.365,1.31,0.8,0.116(45),6.100(98),1.7043(46),0.055(37),-0.20(16),10.390
2552264356935705728,14.648,5.172,3.14,0.7,0.013(45),7.53(13),2.5555(72),0.110(47),-0.02(23),46.040
2554375865937636480,10.292,5.157,1.89,0.8,0.239(24),6.195(83),1.8474(41),0.000(0),-0.14(14),15.800
2559357134647654144,22.304,2.347,3.92,0.8,-0.172(27),6.725(39),2.1229(34),0.082(65),0.06(16),66.420
2559471861814060672,20.304,2.044,3.89,0.7,-0.428(32),7.388(54),2.7006(54),0.137(37),0.25(24),86.180
2560188399797953792,22.401,4.062,1.28,1.0,-0.099(50),5.260(68),1.4793(39),0.0000(99),0.01(14),54.400
2560455409324925056,25.903,3.206,2.94,0.8,-0.583(28),6.510(45),2.0628(49),0.027(20),0.06(21),56.310
2561185313247006720,26.544,4.703,1.33,0.8,0.139(55),6.64(14),2.1542(93),0.137(37),-0.02(20),47.150
2561541623734110848,24.047,4.465,3.42,1.0,-0.362(59),5.16(12),1.4302(28),0.00(22),0.11(25),72.240
2561725207816009856,23.119,4.491,2.97,0.9,-0.165(17),5.52(11),1.6816(33),0.164(27),0.10(14),76.390
2562287951610874112,24.447,5.683,1.24,0.8,-0.71(10),6.163(56),1.7556(49),0.055(0),-0.10(21),31.740
2562480159987390592,25.074,6.378,0.87,1.1,-0.250(55),3.855(94),1.2853(33),0.192(27),0.22(11),97.240
2566461354152574976,21.048,7.977,5.33,0.5,-1.01(13),10.89(16),3.910(17),0.055(44),0.08(21),60.820
2566521891716501376,22.487,7.648,1.79,0.7,-0.253(75),7.69(14),2.5871(94),0.137(37),0.06(26),58.390
2568779051652688128,28.591,7.647,5.37,0.8,-0.141(52),5.67(11),1.5417(44),0.132(52),-0.10(17),30.130
2569223189922751616,28.341,9.079,1.23,0.9,0.190(36),5.257(91),1.6352(50),0.219(37),-0.02(14),42.940
2570235771412319488,31.429,9.704,3.43,0.7,-0.477(58),7.827(99),2.9004(96),0.164(37),0.41(23),96.230
2574867704662509568,29.148,12.467,21.10,0.7,-0.370(23),7.505(28),2.5812(93),0.000(0),0.08(21),57.200
2580131513501245696,19.501,10.645,3.48,0.8,-0.298(65),6.52(20),2.0146(65),0.384(37),0.04(22),58.250
2580168072262938752,20.360,10.577,0.97,1.1,-0.179(47),4.78(13),1.3709(39),0.027(37),0.09(15),74.170
2580500227853661184,19.286,11.344,1.72,1.0,-0.782(59),4.65(16),1.3915(43),0.082(65),0.33(14),98.930
2581557751881257216,15.599,9.817,3.67,0.6,-0.337(54),8.837(98),3.421(10),0.055(27),0.25(22),90.540
2581557958039687296,15.588,9.815,14.97,0.4,-0.326(46),10.090(42),3.5078(69),0.000(0),-0.08(18),27.450
2583228558583268992,16.229,11.192,1.51,1.1,0.139(36),4.85(10),1.4036(33),0.247(75),-0.11(15),23.620
2586530293217878144,20.651,12.053,2.40,1.2,-0.059(42),4.169(72),1.2024(23),0.055(27),0.05(11),69.240
2589005981086742912,23.888,15.643,0.86,1.1,-0.109(75),3.93(19),1.3949(42),0.1918(99),0.26(14),95.510
2595306869908496384,336.076,-17.460,0.82,1.1,-0.068(63),4.51(18),1.2628(43),0.055(27),0.01(17),55.180
2600643791975931264,333.428,-13.140,2.86,1.1,0.147(35),4.54(10),1.2651(27),0.020(20),-0.07(13),31.960
2605394231962904064,346.265,-11.380,4.88,0.8,0.325(28),5.897(83),1.8141(55),0.164(27),-0.12(13),17.680
2607361262560678272,345.260,-8.400,4.33,0.8,-0.068(23),6.19(13),2.0362(55),0.219(27),0.12(24),67.580
2613379267656842240,331.046,-12.264,1.90,0.8,-0.012(43),6.130(94),1.8457(55),0.0822(99),-0.02(16),44.900
2615634086831740544,333.920,-9.804,2.26,0.7,-0.159(61),7.684(83),2.443(10),0.164(30),-0.15(21),24.940
2616781156633113344,330.255,-10.818,2.32,1.0,-1.065(43),5.120(82),1.4442(31),0.110(55),0.30(11),99.670
2616906015627057536,328.392,-10.912,3.35,0.5,-0.08(16),10.20(27),3.740(28),0.109(56),0.08(24),59.760
2629181311331903744,337.236,-2.256,2.56,1.0,-0.220(43),4.277(54),1.4374(41),0.1370(99),0.29(10),99.610
2632590140975403648,351.769,-5.903,1.55,1.1,-0.209(73),4.59(13),1.2517(49),0.110(27),0.02(15),57.440
2633101516961623168,354.017,-4.809,1.41,1.0,-0.002(49),4.79(14),1.3806(47),0.1918(99),-0.03(21),45.950
2634679522305995520,345.611,-6.747,1.57,1.0,-0.261(61),5.246(86),1.4917(49),0.110(47),0.07(15),67.590
2637020279482145280,349.364,-3.814,2.42,1.0,-0.439(38),4.79(10),1.6099(49),0.137(27),0.39(12),99.630
2638662945559594112,348.919,-1.499,3.57,1.0,-0.123(15),5.19(16),1.7928(47),0.110(27),0.33(16),97.530
2639279294841026432,355.224,-3.751,3.14,0.6,-0.344(68),8.938(94),3.242(17),0.082(37),0.03(22),47.930
2641701617740887808,356.586,-1.166,2.66,0.5,-0.388(72),9.24(15),3.140(27),0.137(27),-0.20(23),18.120
2645548710142754304,352.318,1.248,3.38,0.7,-0.041(50),7.53(12),2.6264(97),0.110(55),0.07(23),61.760
2648555973228704000,343.323,-3.191,3.29,0.8,-0.249(28),6.76(13),2.4326(68),0.1918(99),0.38(19),96.990
2664097608742346880,349.180,5.901,5.38,0.9,-0.209(50),5.217(69),1.4403(42),0.329(34),-0.07(14),32.570
2665140426801728896,347.396,7.023,0.77,1.1,-0.710(59),3.94(17),1.3552(48),0.055(37),0.49(14),99.970
2666868339389511552,328.424,-7.260,1.66,0.7,0.022(47),7.122(90),2.4003(83),0.000(55),0.06(20),62.770
2667785954857076224,324.805,-6.506,1.21,1.0,0.116(32),4.55(12),1.4367(30),0.0274(99),0.11(13),80.070
2668250975261157632,326.449,-5.804,1.74,1.0,-0.410(49),4.14(14),1.3810(31),0.0548(99),0.37(13),99.590
2668929206432063872,328.925,-5.126,0.98,1.0,-0.024(48),4.92(12),1.4018(49),0.0000(99),0.02(15),56.020
2669824376399988480,326.933,-4.870,1.13,1.3,-0.249(62),3.278(94),1.1356(29),0.000(27),0.28(12),99.210
2672612772247916416,322.721,-3.952,1.71,1.1,-0.083(43),4.34(12),1.1505(28),0.0822(99),-0.05(13),36.350
2673760597963293824,327.000,-2.543,3.81,0.7,0.088(27),6.785(93),2.1893(46),0.164(37),-0.04(17),42.450
2674382474868089728,323.667,-2.455,1.36,1.0,0.120(36),5.066(89),1.4492(35),0.137(27),-0.09(14),26.160
2674941679609966592,325.225,-1.200,2.81,0.7,-0.725(37),7.849(49),2.9154(63),0.1096(99),0.21(23),82.100
2675127393996011776,326.094,-0.260,2.10,0.8,-0.066(36),6.629(33),2.1186(41),0.082(37),0.05(14),64.540
2676441413470120192,331.465,-2.612,2.09,0.8,0.211(34),6.08(11),1.9675(55),0.356(20),-0.05(15),35.890
2676923480599520384,331.369,-1.665,0.97,0.9,0.093(42),4.62(19),1.8534(54),0.493(27),0.33(15),98.100
2682585347007232640,333.005,2.091,4.12,0.7,0.225(32),6.95(12),2.2057(68),0.110(55),-0.15(20),23.060
2684239149934502912,319.959,-4.186,4.38,0.8,-0.459(27),7.012(53),2.4494(64),0.0000(99),0.21(23),81.650
2685034990194639744,321.811,-2.478,1.06,1.0,-0.321(80),5.32(13),1.4762(42),0.110(37),0.05(18),62.500
2686027196359676928,321.859,-1.114,3.79,0.8,-0.099(19),5.822(70),1.7234(32),0.137(27),0.00(13),49.710
2686548948986610304,324.410,-1.550,3.05,0.7,-0.790(46),7.589(60),2.8889(61),0.0548(99),0.34(24),94.370
2688078678898681472,321.956,0.973,1.16,1.0,-0.007(48),4.850(95),1.3520(40),0.164(27),-0.06(14),33.540
2690319135703639680,316.537,0.934,1.57,0.9,0.047(42),5.50(10),1.5764(40),0.219(27),-0.11(15),22.750
2691767884007289216,321.131,2.071,2.27,0.8,0.371(21),5.889(49),1.8051(36),0.110(27),-0.13(11),10.540
2693992058591276288,328.449,2.852,2.51,0.8,-0.534(44),6.573(70),2.3255(65),0.192(27),0.48(15),99.810
2697884772134290432,323.972,3.713,1.79,1.0,0.131(34),4.707(81),1.4032(29),0.110(27),-0.01(13),48.630
2698404776710537856,326.096,4.722,1.07,1.1,0.206(39),4.172(80),1.3113(31),0.247(37),-0.03(11),40.770
2698741261628664576,324.620,5.536,2.29,1.0,-0.699(29),4.98(16),1.4747(25),0.137(27),0.28(13),98.270
2699264354285725568,322.283,5.445,1.54,1.0,0.024(38),4.96(13),1.4415(35),0.137(37),-0.02(15),45.510
2702534439304995328,336.205,1.187,1.85,1.0,-0.039(21),5.34(11),1.8816(55),0.187(25),0.30(14),98.480
2707146821863910784,334.869,4.295,3.25,0.7,-0.494(62),7.357(75),2.3658(75),0.274(27),0.12(19),74.530
2710565890709693184,335.579,7.935,1.37,1.2,0.027(47),3.58(14),1.3540(45),0.2466(99),0.20(11),96.820
2715535614547833984,345.785,10.952,3.12,0.7,-0.356(49),7.53(11),2.500(10),0.192(47),0.10(23),68.110
2726469016439924224,328.599,10.338,2.49,0.8,-0.723(68),6.380(99),1.7394(61),0.137(37),0.06(16),65.420
2727869111354678784,332.098,12.079,1.32,0.8,0.053(79),6.378(88),1.9260(88),0.2192(99),-0.11(18),26.580
2728763254826010880,332.687,12.833,1.47,1.0,0.087(49),5.06(12),1.4200(48),0.137(27),-0.10(15),26.330
2732112126726204800,341.900,14.098,2.76,0.8,-0.211(22),6.79(17),2.4284(73),0.192(30),0.25(27),82.030
2732729158907772160,339.748,14.323,1.32,1.0,0.067(43),5.08(13),1.5297(51),0.082(27),0.03(16),57.830
2738942327317821440,2.557,2.409,1.26,1.0,-0.043(54),5.22(15),1.4791(46),0.055(67),-0.02(18),47.710
2739001597866475520,2.148,2.557,4.29,0.7,-0.428(47),8.242(91),3.219(11),0.000(39),0.33(24),94.970
2739853856817671680,358.897,3.267,5.38,0.8,-0.173(34),6.554(70),2.0782(60),0.137(65),0.09(17),70.580
2740031874622041216,0.786,3.274,2.49,0.8,0.458(35),6.41(10),1.7529(49),0.164(47),-0.24(24),17.040
2741575726386284800,1.616,3.798,1.52,0.9,-0.330(33),5.56(20),1.7259(48),0.0000(99),0.25(19),90.120
2742280547699791232,3.716,5.635,2.07,0.9,0.100(39),6.04(10),1.7801(46),0.082(55),-0.10(17),26.880
2745445217042931328,359.643,6.549,1.84,1.0,-0.672(44),5.26(15),1.5802(33),0.137(37),0.29(14),97.140
2745565544845962240,1.411,6.580,1.67,0.9,-0.343(32),5.586(86),1.6765(39),0.2192(99),0.13(13),84.140
2746704226575881344,359.681,7.583,4.56,0.8,0.363(31),6.119(61),1.8581(46),0.110(37),-0.00(21),46.700
2747540645686766336,5.302,6.092,1.01,1.1,-0.794(63),3.988(84),1.3907(36),0.137(37),0.50(11),100.000
2749113600148825472,5.770,8.265,4.41,1.0,-0.644(48),4.00(13),1.2898(46),0.082(37),0.37(12),99.870
2750018188980416896,9.888,8.635,1.49,1.1,0.289(34),4.11(11),1.3495(31),0.192(55),0.02(12),59.680
2753127023748867200,0.602,9.266,1.60,0.8,-0.543(81),6.616(89),2.0071(65),0.411(37),0.09(17),70.390
2753720515213414656,2.667,10.852,3.17,1.0,-0.114(43),5.162(51),1.4682(38),0.247(27),-0.04(13),40.660
2754775432196479104,7.848,12.369,1.51,0.9,-0.402(57),5.866(60),1.6944(40),0.301(37),0.05(14),64.160
2754863255687741824,6.610,12.198,1.46,0.9,-0.477(42),5.57(21),1.7757(48),0.247(55),0.27(19),92.510
2758701960019076224,357.904,8.456,2.80,0.9,0.003(29),5.795(23),1.7142(37),0.274(37),-0.08(11),23.520
2764357779113097984,353.693,12.401,1.47,1.1,0.068(39),4.797(87),1.3880(31),0.219(20),-0.07(13),31.220
2768782798017609728,2.223,14.399,3.53,0.6,-0.871(57),8.718(86),3.174(12),0.3563(99),-0.01(23),40.270
2770271124445315328,357.323,14.340,1.38,1.0,-0.702(34),5.09(13),1.4869(42),0.192(27),0.24(12),97.080
2770929319593593472,355.261,13.806,2.34,0.7,0.076(30),7.03(23),2.2833(65),0.137(37),0.00(31),49.720
2771522609196111232,357.251,15.399,1.69,0.7,-0.788(69),7.166(76),2.5748(98),0.219(30),0.55(16),99.810
2772755264809336832,1.964,17.004,1.43,0.9,0.393(28),5.89(16),1.8185(60),0.1096(99),-0.12(17),23.010
2774474042001429504,12.075,11.057,0.98,1.0,-0.011(49),4.59(15),1.5167(36),0.356(57),0.10(15),76.570
2779717990911540608,10.134,14.782,2.98,0.9,-0.206(18),5.728(45),1.9855(35),0.301(37),0.30(11),99.570
2780578255680968576,9.111,15.487,2.48,0.8,-0.533(59),6.094(80),1.7828(34),0.274(20),0.11(15),78.290
2786381203174386944,20.598,19.564,1.37,1.0,-0.175(66),5.02(13),1.3818(36),0.110(37),-0.00(17),51.040
2786415769071105408,19.861,19.519,2.29,1.0,0.187(24),4.573(86),1.6642(36),0.301(37),0.20(11),95.480
2789117990695298688,13.196,19.641,1.72,0.8,-0.208(59),6.19(17),1.9008(57),0.110(65),0.08(22),66.920
2790201525044593152,17.394,20.673,1.85,0.9,-0.47(10),5.70(17),1.3738(36),0.164(20),-0.16(20),22.690
2791828797958994688,17.400,22.921,1.74,0.7,-0.55(12),7.69(16),2.3641(95),0.055(37),-0.01(28),51.180
2793585615676566144,4.669,17.043,1.79,0.9,0.158(41),5.221(83),1.6271(40),0.438(65),-0.08(14),28.040
2794375374262876800,5.532,18.709,1.26,1.0,0.064(38),4.541(67),1.4869(30),0.192(27),0.12(12),85.530
2794927397819644160,8.382,18.572,2.47,1.0,-0.046(33),4.868(38),1.7186(32),0.521(37),0.18(10),95.930
2795650945190158336,7.307,18.731,1.24,0.9,-0.783(83),4.38(14),1.5822(36),0.411(37),0.46(13),99.940
2795884385252655232,7.838,19.893,1.30,1.1,-0.489(86),4.51(14),1.2712(31),0.274(37),0.09(14),75.010
2796348581023126400,9.514,20.466,4.79,0.8,-0.056(32),6.59(13),2.0026(39),0.000(0),-0.04(19),44.190
2796837490035246976,2.421,17.754,2.08,0.8,0.097(44),6.363(90),1.9706(54),0.219(55),-0.08(17),31.150
2799479204159884800,5.975,21.625,1.39,1.0,-0.066(53),4.51(13),1.4691(35),0.329(27),0.11(14),80.660
2800293117642445824,5.342,21.889,3.04,0.7,0.076(46),8.07(11),2.8961(78),0.247(47),-0.02(20),44.000
2802238802251794688,12.683,22.361,3.67,1.0,0.175(33),4.430(86),1.3445(39),0.110(65),0.00(13),52.700
2802622875406704256,10.891,22.350,3.95,1.0,-0.787(45),5.02(21),1.3904(28),0.1096(99),0.22(15),91.730
2802926890372183296,9.839,23.233,2.36,1.1,-0.705(43),4.104(79),1.1721(23),0.055(27),0.256(97),99.560
2806410765979633152,9.516,24.274,0.97,0.9,-0.142(48),5.252(96),1.7625(43),0.110(27),0.28(15),97.080
2806716120974410240,8.825,24.978,3.07,0.5,-0.20(12),10.241(73),3.493(24),0.096(51),-0.18(20),17.500
2806930938058803840,7.396,24.053,3.32,1.0,-0.60(12),4.90(13),1.2917(26),0.055(37),0.11(16),78.790
2806985776201263104,7.352,24.303,1.62,0.8,-0.253(35),6.020(64),1.9364(47),0.137(27),0.21(14),93.090
2807329751542036096,7.485,25.132,1.49,0.8,-0.007(50),6.85(15),2.0637(64),0.082(27),-0.14(22),27.120
2808159844165804544,11.822,25.660,1.69,1.0,-0.477(61),4.910(65),1.2377(31),0.247(20),-0.05(11),35.820
2808749530291182208,13.895,27.362,2.33,1.0,-0.386(71),4.31(16),1.4327(28),0.274(27),0.27(14),96.960
2808994137268673152,12.681,27.618,1.45,1.2,-0.081(55),4.25(21),1.1699(39),0.164(37),-0.05(16),40.410
2809578149741700864,10.185,27.671,2.92,0.7,-0.664(60),7.690(57),2.5738(70),0.2466(99),0.25(17),91.050
2811081182136923136,350.621,12.423,3.30,1.2,-0.642(64),3.60(11),1.1279(44),0.164(37),0.28(13),98.940
2813711175294998144,349.939,13.957,2.34,1.0,-0.463(47),4.61(11),1.4767(39),0.192(37),0.30(12),98.620
2814284265667573376,351.274,15.167,1.33,0.9,0.307(32),5.655(99),1.8030(46),0.247(27),-0.06(13),33.480
2818959457828318592,349.244,18.524,1.76,0.8,-0.305(54),6.43(10),2.1411(67),0.192(27),0.26(18),92.010
2818978355684061312,347.959,17.781,1.58,0.8,0.476(28),6.48(11),2.1336(66),0.3837(99),0.05(23),56.650
2819991590009639936,356.456,16.898,1.80,1.0,-0.280(50),5.093(82),1.5377(40),0.219(20),0.14(13),84.190
2820143425693297920,355.610,16.885,1.23,0.8,-0.186(76),6.78(15),2.0295(91),0.082(27),-0.05(24),43.810
2820323539441734144,355.444,17.581,1.57,0.7,-0.106(59),7.09(13),2.349(10),0.301(20),0.03(22),56.750
2822542938021811584,359.100,20.234,1.15,1.2,-0.269(59),3.956(82),1.2364(39),0.192(20),0.16(11),91.000
2823771607907085312,351.574,17.277,1.66,0.7,-0.031(47),7.19(10),2.3802(90),0.192(27),0.00(20),50.600
2825475954008866816,351.620,19.966,3.66,0.8,-0.079(35),6.40(13),2.0414(59),0.274(27),0.04(18),59.490
2825740764512951808,350.928,20.377,3.34,0.8,-0.204(60),6.29(10),1.7986(56),0.356(27),-0.12(18),25.180
2825772238033428224,351.433,20.666,0.79,1.2,0.150(69),3.99(14),1.1870(40),0.2466(99),-0.09(13),25.980
2826654046358471680,355.736,21.393,3.10,1.0,-0.618(46),5.28(10),1.5345(44),0.219(47),0.19(13),92.740
2827115669443665280,356.017,23.085,1.89,0.7,-0.197(63),7.44(12),2.5287(98),0.384(20),0.06(23),61.520
2827263347598709632,352.674,21.683,0.96,1.2,-1.262(56),3.933(83),1.2590(39),0.274(20),0.45(12),100.000
2827669307907507584,352.943,22.860,1.11,1.0,-0.304(62),5.358(84),1.5878(59),0.2466(99),0.10(14),74.960
2828743049730873088,343.312,16.415,1.37,0.9,-0.495(60),4.98(29),1.6215(49),0.164(55),0.35(19),95.590
2830524670884791552,346.167,17.264,1.58,0.8,0.273(39),6.10(11),1.9461(67),0.219(37),-0.06(16),34.020
2831422490848636416,347.060,19.662,5.02,0.7,-0.246(25),7.05(11),2.3758(69),0.027(39),0.20(21),83.380
2833858385844333440,341.771,20.264,1.99,1.0,0.206(28),5.08(10),1.4732(37),0.110(37),-0.09(14),24.190
2836054522882093312,344.747,22.570,3.95,0.9,-0.273(27),5.572(55),1.7487(48),0.1644(99),0.20(12),94.990
2836103146207584000,344.119,22.831,2.67,1.1,-0.643(32),4.450(54),1.4131(34),0.110(27),0.366(83),99.980
2836729661677019392,343.002,22.417,1.26,0.9,0.199(37),5.246(86),1.6557(48),0.3563(99),-0.05(13),34.870
2837015706498998144,342.531,23.151,3.56,0.8,0.339(23),6.292(81),2.0618(58),0.297(80),-0.08(16),30.710
2838091131950739072,350.978,22.355,2.11,0.9,-0.065(17),5.358(94),1.7634(51),0.2740(99),0.16(13),88.620
2838311721471168896,350.203,22.693,1.09,1.0,0.178(41),5.35(11),1.6386(56),0.301(27),-0.08(15),30.420
2839390823414823808,349.075,23.662,0.96,1.0,0.160(39),4.61(11),1.8172(48),0.4111(99),0.31(12),99.180
2839926629174465152,350.798,23.613,0.79,1.0,0.356(45),4.241(77),1.5409(52),0.247(55),0.13(12),86.390
2839935837584400000,350.989,23.800,2.43,0.7,-0.501(28),7.44(15),2.7255(90),0.219(27),0.23(28),78.680
2839972739943176832,351.506,23.771,1.49,1.0,-0.784(72),4.49(12),1.5148(47),0.192(27),0.19(21),80.060
2839979302653333504,352.024,23.749,3.59,0.8,-0.228(25),6.815(71),2.3504(64),0.192(27),0.26(15),95.080
2840137078275067008,353.168,23.911,3.65,0.9,-0.319(56),5.496(87),1.5338(48),0.192(27),0.02(15),56.090
2840321113330651136,353.275,24.675,1.31,1.0,-0.187(49),4.833(92),1.4267(34),0.301(27),0.04(13),63.290
2840400518685990528,352.588,24.388,3.10,0.7,-0.481(78),6.90(13),2.0747(51),0.219(34),0.05(22),60.810
2842015976145287040,346.296,23.554,1.03,1.0,0.171(70),5.203(77),1.7190(60),0.466(55),0.00(15),50.000
2842694649697891456,346.310,24.590,2.29,0.9,0.442(27),4.568(48),1.7437(44),0.356(37),0.16(10),95.450
2842965163917161728,344.779,24.167,2.16,1.0,-0.117(26),5.331(73),1.8960(51),0.456(28),0.26(12),98.350
2843520657808018560,346.151,25.400,2.27,0.9,-0.109(24),6.190(41),2.2389(53),0.329(27),0.32(12),99.760
2844540523561535360,348.270,26.670,1.63,1.2,0.042(38),4.225(99),1.3163(32),0.247(19),0.03(11),61.000
2845078975022673280,349.777,27.648,4.61,1.1,-0.902(44),4.48(12),1.2496(34),0.03(12),0.29(15),98.750
2845249674202317952,347.082,26.785,1.18,1.0,-0.272(64),4.508(59),1.4984(41),0.247(27),0.26(12),97.920
2846749201903437184,0.457,21.463,21.48,0.7,-0.588(36),6.989(29),2.0989(47),0.000(0),-0.12(21),27.810
2847788618348714368,357.976,22.104,1.77,0.9,-0.339(30),6.359(70),2.1994(51),0.466(55),0.29(15),97.150
2848022814325411328,0.119,22.716,4.78,0.9,0.240(30),5.529(56),1.6234(36),0.05(19),-0.11(22),27.380
2850056532879853312,0.804,25.028,1.19,1.1,-0.243(71),4.41(12),1.3473(26),0.192(20),0.14(14),84.860
2851458582003696512,358.853,24.284,1.61,0.9,0.241(38),5.561(96),1.8082(48),0.603(27),0.01(21),50.440
2851512423713780352,359.326,24.480,3.99,0.6,1.88(41),7.84(14),2.8039(83),0.247(47),0.09(29),59.590
2851747478683919104,357.688,24.887,1.25,0.8,0.480(42),6.13(11),1.9206(63),0.164(37),0.04(23),54.360
2851858288840095744,358.065,25.289,0.78,1.0,-0.727(45),4.342(90),1.4354(43),0.192(27),0.41(10),100.000
2853280335332166400,0.723,26.128,4.10,0.8,-0.685(29),6.075(22),1.5874(30),0.137(46),0.02(11),60.650
2855850134523801856,6.969,26.088,2.14,0.6,-0.766(57),8.38(10),2.974(12),0.110(37),0.35(21),95.250
2856678719614454528,4.775,27.652,1.61,0.9,-0.730(42),5.11(10),1.4974(33),0.164(37),0.26(12),98.330
2856698098507352064,3.498,26.901,4.22,0.5,0.01(17),10.97(13),3.947(29),0.0000(99),0.11(21),69.830
2856973972846420480,5.763,27.447,2.70,0.6,-0.10(12),9.56(22),3.660(21),0.164(24),0.20(24),78.800
2857951163805754496,7.759,29.162,4.39,0.8,-0.145(24),6.568(70),2.0756(36),0.082(31),0.08(15),69.410
2858035512667867904,8.288,29.186,2.37,1.1,-1.063(46),3.936(91),1.2137(31),0.192(27),0.38(11),99.980
2858562178737247232,10.184,30.608,2.58,0.8,-0.279(42),6.73(12),2.1277(66),0.1370(99),0.11(19),72.020
2860041713367357824,3.717,28.887,2.51,0.9,-1.003(39),4.83(17),1.4538(34),0.029(26),0.09(22),63.520
2860443511852354304,3.707,29.362,1.62,0.8,-0.131(29),6.599(98),2.4223(66),0.137(27),0.35(24),94.020
2860521650192657920,4.781,29.821,1.94,1.1,-0.906(35),4.478(59),1.3071(33),0.192(37),0.283(87),99.970
2860654794178901888,3.344,29.714,1.10,1.0,-0.90(11),4.27(21),1.3849(39),0.192(27),0.41(16),99.410
2861494992861207680,2.785,30.326,2.08,0.7,-0.081(63),7.518(96),2.7692(90),0.247(27),0.23(21),85.130
2862409305498940544,4.480,31.333,4.95,0.5,-0.301(71),9.897(57),3.664(13),0.170(86),0.08(21),59.230
2863056677329789184,7.069,33.429,1.38,0.8,0.379(31),6.53(25),2.1150(65),0.247(37),-0.12(23),30.450
2865703064379688320,352.161,26.812,1.16,0.9,0.364(35),6.04(12),1.8874(65),0.2740(99),-0.15(15),15.800
2865763846757032192,352.506,27.427,1.64,0.9,0.187(45),5.791(86),1.8380(47),0.2466(99),-0.03(14),41.940
2865957326443917440,353.017,28.257,1.22,1.1,-1.390(74),5.09(18),1.3227(41),0.219(27),0.19(14),92.720
2868589041883997568,356.190,31.276,1.65,0.8,-0.003(45),6.178(99),1.8322(49),0.219(27),-0.10(17),27.770
2868686451742261888,357.160,31.992,2.14,1.0,0.113(32),5.25(11),1.4660(38),0.137(37),-0.13(15),17.950
2868731840956582656,357.020,31.985,1.37,0.8,0.206(24),5.919(96),1.9319(51),0.3288(99),-0.02(14),45.600
2868862888999672192,351.914,28.238,1.44,0.9,-0.257(21),5.884(88),2.0020(53),0.274(27),0.29(14),98.010
2869135121206702080,351.011,28.714,1.54,1.1,-0.145(45),4.490(59),1.3923(36),0.411(55),0.04(12),65.420
2870361007951767296,350.089,30.295,2.72,0.9,-0.005(15),5.81(12),1.8973(47),0.274(37),0.09(15),73.660
2871439491421053312,353.626,31.616,1.02,1.0,-0.964(42),4.486(70),1.4711(29),0.411(27),0.367(93),100.000
2873002103601897856,354.818,34.549,1.39,1.0,-0.450(43),4.75(15),1.5266(37),0.274(27),0.27(13),96.990
2874456654405228800,358.556,31.988,0.87,1.1,-1.070(63),4.48(13),1.2924(36),0.164(27),0.31(12),99.600
2875088667432883072,359.572,33.746,2.33,0.9,-0.505(46),5.781(58),1.5729(36),0.164(20),0.04(13),65.780
2876427597717672704,3.550,35.630,1.46,0.9,0.323(26),5.52(13),1.7118(43),0.219(20),-0.10(15),25.500
2876896608146488320,2.041,35.655,1.17,0.9,-0.592(49),5.525(93),1.7538(44),0.192(20),0.34(13),98.880
2878248148455033600,356.957,34.705,0.90,1.0,0.108(48),5.23(13),1.5542(54),0.2466(99),-0.07(16),31.750
2878717639920380928,357.621,35.477,1.99,0.9,0.261(37),5.321(66),1.6606(43),0.192(38),-0.04(13),35.700
2879283682251095552,354.569,35.495,1.48,0.8,0.558(36),6.55(23),2.1291(73),0.170(32),0.07(28),59.390
2879353535598180224,355.733,35.873,0.89,1.2,0.068(42),3.71(11),1.3886(36),0.301(27),0.18(10),96.190
2879474275718899712,355.734,36.776,1.33,0.9,-0.107(60),5.54(12),1.6951(46),0.438(27),-0.01(16),48.120
2879756781487646208,357.812,37.559,1.96,1.0,-0.373(46),5.304(44),1.6020(36),0.384(27),0.11(11),83.900
2880135150926429696,359.938,36.468,1.09,1.0,-0.220(56),4.554(86),1.4412(35),0.521(37),0.06(12),69.070
2880785890011736192,2.195,38.501,1.28,0.8,-0.665(50),6.100(89),1.8915(42),0.3014(99),0.26(14),96.270
2881016302121674496,0.743,39.042,0.84,1.1,-0.797(56),3.82(12),1.3457(24),0.438(27),0.38(13),99.960
2882075612854368000,359.517,40.093,2.88,1.0,-0.073(34),5.070(40),1.4813(24),0.329(37),-0.04(12),39.180
2882360970482227456,90.092,-41.092,1.67,1.1,-0.237(65),3.665(27),1.2569(31),0.054(62),0.29(12),99.600
2882758615733638272,89.927,-39.594,1.93,0.9,-0.474(31),5.704(72),1.7233(39),0.053(62),0.05(22),56.040
2884336591015376128,89.663,-37.064,1.27,0.7,0.030(59),7.02(11),2.174(10),0.068(62),-0.12(22),28.500
2884502582911422336,89.797,-36.281,1.15,1.0,-0.394(40),4.54(10),1.4956(34),0.075(62),0.36(13),99.500
2884642083449462144,92.692,-37.836,0.83,1.0,-0.036(48),4.359(76),1.3011(38),0.084(62),0.08(13),73.720
2885499393281538688,93.268,-35.519,2.23,0.6,-0.839(76),8.525(88),2.962(13),0.061(62),0.31(22),92.840
2885590996344347520,94.677,-34.891,6.00,0.6,-1.280(57),9.159(30),3.6407(75),0.009(62),0.36(20),99.720
2885749291656359552,91.672,-36.190,2.11,0.8,0.100(51),6.153(44),1.7698(42),0.065(62),-0.16(16),15.130
2885816701170612736,91.453,-35.906,3.70,0.9,-0.126(21),5.59(11),1.7874(39),0.017(62),0.20(16),90.680
2885872059004028800,92.481,-35.677,0.84,1.0,0.118(46),5.09(14),1.4578(48),0.083(62),-0.07(17),34.260
2885879377628172928,92.193,-35.759,1.91,0.7,-0.685(55),7.659(69),2.8083(94),0.068(62),0.54(20),99.350
2886102509768753536,90.734,-35.031,2.27,0.8,-0.336(27),6.342(57),2.0333(39),0.065(62),0.24(16),93.950
2887184910246706432,85.916,-37.068,1.58,1.0,-0.155(44),5.018(58),1.3709(35),0.068(62),-0.00(14),49.930
2888153064594884224,86.140,-35.715,2.53,0.8,0.412(23),5.907(57),1.8334(47),0.049(62),-0.10(13),21.810
2888652586471733504,88.079,-34.535,1.70,1.0,-0.245(40),4.333(35),1.4519(29),0.073(62),0.32(11),99.770
2889537074856647680,90.343,-33.516,1.40,0.8,-0.255(34),5.920(79),1.8681(51),0.079(62),0.20(16),90.470
2890589715504216832,87.722,-32.603,1.65,1.3,-0.008(38),3.493(42),1.0879(29),0.073(62),0.06(10),75.890
2890676856097956480,88.881,-31.826,1.59,0.9,-0.498(57),5.711(71),1.4684(41),0.073(62),-0.01(15),49.340
2890685583471624192,88.223,-32.166,1.07,0.9,0.412(25),4.97(15),1.5517(45),0.081(62),-0.05(15),37.060
2891002174100809472,90.683,-31.125,1.26,1.2,-0.139(59),3.483(75),1.1680(28),0.247(27),0.10(11),83.660
2892322790646353024,97.001,-32.408,3.50,0.8,0.222(26),6.55(11),1.9547(40),0.027(38),-0.19(17),13.560
2892357768859833600,97.373,-32.077,2.06,0.9,-0.314(38),5.161(54),1.5068(36),0.076(62),0.15(14),86.850
2892484315775519488,94.824,-33.518,0.77,1.1,-0.057(63),4.47(13),1.2927(41),0.078(62),0.04(16),63.040
2892957311933574400,93.805,-31.985,1.78,0.7,-0.643(43),7.184(58),2.7018(84),0.061(62),0.65(18),99.920
2894725223553232128,97.325,-30.965,1.05,0.9,0.284(37),5.192(82),1.5450(41),0.247(37),-0.14(13),14.130
2894848437575059072,97.485,-30.429,0.79,0.9,0.172(52),5.27(13),1.5781(58),0.164(27),-0.06(16),35.190
2896720115602112896,93.687,-29.881,0.74,1.0,-0.24(12),4.426(74),1.3781(35),0.027(27),0.23(15),92.610
2896994752990389504,91.543,-30.765,0.83,1.0,-0.965(41),4.68(11),1.3848(40),0.2192(99),0.31(10),99.860
2897149955928648960,92.513,-29.762,1.35,1.0,0.020(36),4.843(97),1.3785(31),0.110(20),-0.03(13),43.050
2897454142692579712,90.935,-29.309,1.66,0.9,0.284(30),5.10(11),1.5189(38),0.082(37),-0.08(14),26.750
2897684937055691776,93.733,-28.809,2.96,0.8,-0.085(19),6.32(11),2.1950(44),0.027(27),0.29(17),95.630
2897815297902775936,92.234,-28.760,0.80,1.0,-0.38(16),4.61(10),1.4062(40),0.164(0),0.06(20),61.200
2898059630002570752,92.812,-27.483,0.83,1.1,0.051(43),4.221(84),1.1897(31),0.082(27),-0.03(12),39.550
2898144326757867520,95.330,-29.375,1.09,0.9,0.297(31),5.037(69),1.5194(37),0.137(37),-0.08(12),25.420
2900490409692443648,85.061,-34.406,1.39,0.9,-0.173(42),4.413(32),1.4915(35),0.066(62),0.31(12),99.440
2900799406819620992,84.472,-33.464,6.28,0.7,-1.104(42),8.477(45),3.3487(70),0.008(62),0.35(22),98.250
2901332150265734784,85.892,-32.294,0.90,1.0,0.066(43),5.09(12),1.4680(47),0.072(62),-0.03(16),42.560
2901813568857184640,81.726,-32.943,2.16,0.7,-0.639(86),7.167(93),2.0692(57),0.039(62),0.02(22),57.870
2902888032235980288,86.784,-31.643,1.29,1.1,-0.001(43),3.987(56),1.2420(38),0.075(62),0.11(12),85.350
2903514960022216576,87.583,-29.786,2.73,0.9,-0.567(31),5.619(73),1.7020(34),0.027(37),0.30(13),98.740
2903882609222743808,86.991,-30.034,1.35,0.8,0.317(29),5.896(97),1.7848(46),0.055(13),-0.11(14),20.250
2905279229508318848,81.907,-31.014,1.02,1.1,-0.32(10),4.133(63),1.2092(35),0.137(75),0.13(15),81.470
2905918801677932288,82.864,-29.111,3.05,0.9,-0.378(41),5.474(78),1.5846(32),0.082(65),0.14(15),82.990
2908005537309515264,84.927,-27.166,3.82,0.7,-0.385(19),6.919(31),2.6675(52),0.0274(84),0.47(21),99.950
2908252893065345664,83.194,-28.053,3.38,1.0,-0.216(38),4.958(39),1.2669(26),0.023(58),-0.05(13),38.110
2908748016895526656,82.939,-26.263,1.63,0.8,-0.277(34),6.28(11),1.9901(47),0.110(33),0.18(17),85.060
2910084438919834496,92.375,-27.307,0.99,0.9,0.103(16),5.149(66),1.9164(45),0.082(27),0.37(11),99.880
2911328192728836352,89.196,-26.093,4.37,0.6,-0.108(47),8.445(91),2.8559(69),0.0000(99),-0.13(17),20.620
2911508100319488768,89.620,-25.528,3.42,0.7,0.116(23),7.059(40),2.3587(43),0.027(16),0.01(12),53.710
2912321601485992320,95.132,-24.812,1.77,0.7,-0.443(56),6.848(63),2.0540(49),0.082(37),0.07(17),67.400
2912474227443068544,94.046,-24.486,1.19,1.0,-0.142(31),4.363(81),1.4258(33),0.055(27),0.26(11),98.530
2912535593935612288,93.526,-24.339,2.47,0.8,0.450(20),6.40(11),2.0057(34),0.027(25),0.05(24),56.820
2912554526151419520,93.560,-24.194,3.22,1.0,-0.554(37),4.19(10),1.3488(26),0.019(19),0.38(10),99.940
2912580433395187456,94.046,-24.388,0.95,1.2,-0.241(68),3.755(83),1.1366(27),0.055(0),0.16(12),90.230
2912606718594749696,94.745,-24.090,1.31,0.9,-0.040(53),5.815(66),1.6172(39),0.0360(99),-0.10(15),24.870
2912857132367340160,92.219,-25.002,6.69,0.6,-1.542(71),9.307(15),3.4527(64),0.000(37),0.12(19),70.410
2912874548456385280,92.194,-24.721,2.52,1.1,-0.311(67),3.935(72),1.1699(25),0.055(26),0.17(12),92.250
2913678055237567360,91.956,-22.919,3.80,0.8,0.370(22),6.140(74),1.9491(36),0.000(0),-0.06(13),33.690
2914005812780342272,88.259,-26.184,3.85,0.9,-0.285(65),5.358(36),1.3860(27),0.000(33),-0.03(14),42.430
2914205545939388928,85.999,-25.889,3.89,0.9,-0.753(41),5.253(86),1.6176(30),0.000(27),0.12(21),68.740
2914334326239306624,87.125,-25.258,5.09,0.6,-0.650(66),8.94(10),3.2513(71),0.000(27),0.06(22),55.240
2915657927782122624,87.133,-23.382,4.40,0.8,0.309(20),6.571(75),2.1004(42),0.000(20),-0.08(14),29.590
2916023519698085632,87.096,-22.610,1.35,0.9,-0.352(44),5.513(76),1.6410(33),0.082(27),0.17(14),88.940
2916061040532260864,87.359,-22.324,1.14,1.0,0.290(31),4.893(71),1.4932(34),0.082(27),-0.03(12),37.810
2916249675495722496,90.728,-23.534,2.03,0.9,-0.123(56),5.763(90),1.6169(30),0.100(28),-0.06(16),36.200
2916890518978420864,92.101,-21.952,7.08,1.2,-0.353(72),3.706(29),1.1052(32),0.000(0),0.07(19),63.610
2917510884053928448,87.682,-22.350,1.09,1.0,0.030(46),4.259(60),1.6276(28),0.086(34),0.41(19),98.690
2917881763069190400,89.995,-21.208,1.03,1.1,-0.377(72),3.856(87),1.2462(26),0.110(27),0.27(12),98.400
2918135853332237696,88.986,-20.756,1.64,1.0,0.000(42),5.010(62),1.3888(26),0.110(27),-0.07(13),30.770
2918319368695118336,89.740,-19.863,1.31,1.0,0.223(27),4.602(48),1.4989(28),0.137(27),0.07(10),76.020
2918852387023656448,100.926,-27.866,2.61,1.0,-0.521(28),4.547(70),1.4201(31),0.082(46),0.12(20),71.050
2919218116374012416,102.180,-27.426,3.27,0.9,0.147(40),5.788(63),1.6801(35),0.012(16),-0.10(13),22.180
2919286664051008640,102.010,-27.079,2.45,0.9,0.018(30),5.406(31),1.5711(30),0.082(27),-0.03(11),40.900
2919995917769953408,100.033,-26.359,2.29,0.7,0.225(30),7.085(69),2.1085(46),0.055(47),-0.18(24),24.490
2920263717573569152,101.514,-25.808,3.40,0.9,0.106(40),5.297(28),1.4772(30),0.000(22),-0.09(11),21.000
2920535022065679488,100.788,-25.297,1.17,1.0,-0.530(56),4.85(11),1.3404(31),0.192(27),0.11(13),82.620
2920682592841862912,103.643,-26.510,2.45,0.9,-0.138(28),5.723(42),1.7681(38),0.055(37),0.13(13),85.220
2920686170555769600,103.668,-26.457,0.85,1.0,-0.730(44),4.07(15),1.3124(29),0.164(65),0.37(13),99.830
2920946926609879296,103.155,-25.994,3.00,1.0,-0.510(44),4.319(63),1.3048(23),0.024(24),0.289(96),99.600
2921738678061195392,102.635,-25.482,1.64,0.8,-0.175(46),6.434(61),1.8375(42),0.110(87),-0.09(19),30.820
2922078633312511232,101.743,-24.560,1.86,0.9,-0.513(37),5.549(71),1.5843(27),0.055(21),0.18(12),92.040
2922145566083667584,102.940,-24.234,1.21,1.1,-1.014(46),4.26(10),1.2048(23),0.000(27),0.02(20),55.920
2922155564767516160,102.351,-24.325,0.93,1.1,-0.452(85),4.236(93),1.2572(28),0.192(57),0.17(13),90.390
2922159378698573952,102.660,-24.227,1.46,0.7,0.83(19),7.43(13),2.5838(91),0.082(12),0.12(27),64.310
2922244109815491584,102.572,-23.784,1.69,0.9,0.311(28),5.314(75),1.5557(25),0.082(50),0.01(21),49.560
2922710130946775552,104.111,-22.984,0.87,0.9,0.060(44),5.19(10),1.5459(36),0.110(27),0.00(15),51.050
2922893233988494080,98.712,-26.551,1.90,0.9,0.008(39),5.58(11),1.5729(30),0.055(36),-0.08(16),31.220
2923388216079981568,98.265,-24.918,2.68,1.0,0.196(28),5.05(11),1.4483(28),0.055(37),-0.09(14),25.930
2923409729576118912,100.061,-25.656,1.64,0.9,0.294(28),5.048(95),1.5311(31),0.082(37),-0.05(13),34.350
2923820637686349568,99.103,-24.038,1.32,1.2,-0.010(38),3.901(78),1.1080(24),0.082(27),-0.01(10),47.470
2923907499106054400,99.671,-23.915,0.83,1.2,-0.566(37),4.143(63),1.0785(28),0.164(27),0.069(90),79.170
2923937082840609280,99.965,-23.733,1.62,1.0,-0.315(19),5.234(87),1.6916(27),0.127(37),0.16(21),74.550
2924219657327948032,97.992,-24.340,1.00,0.8,-0.427(50),5.78(12),1.7783(52),0.110(27),0.23(16),91.690
2924360635334362880,96.635,-24.321,0.85,1.0,0.115(56),5.19(12),1.4179(42),0.110(27),-0.15(16),16.850
2924413240094412032,97.100,-24.159,1.62,0.7,-0.639(55),6.848(96),2.2679(55),0.082(27),0.37(18),97.220
2924560024896462976,98.415,-24.002,0.70,1.0,0.116(48),4.104(95),1.3799(31),0.1370(99),0.14(12),89.010
2924560162335403264,98.439,-23.983,1.16,0.9,0.435(28),4.880(82),1.5678(32),0.120(26),-0.02(11),41.190
2924585141865497984,98.666,-23.888,0.52,1.3,-0.454(80),3.29(14),1.1756(29),0.088(22),0.16(22),78.210
2925422660489543808,100.738,-23.418,1.69,0.7,-0.556(62),7.50(11),2.7345(72),0.137(37),0.47(22),97.820
2925508491116317696,100.547,-22.769,0.96,1.0,-0.949(40),4.82(15),1.3879(28),0.137(27),0.30(12),98.910
2925667164388959488,102.864,-22.919,1.00,1.2,-0.343(73),3.621(97),1.1699(22),0.192(82),0.05(22),60.810
2926678886884781696,100.224,-21.448,1.19,1.1,0.097(36),4.753(74),1.3267(30),0.192(64),-0.08(21),37.740
2927550868333231232,107.232,-23.635,3.34,0.5,-4.1(1.0),9.393(50),3.1544(82),0.000(0),-0.21(18),14.170
2928954321898302592,105.718,-21.248,2.81,1.0,-0.623(30),4.922(65),1.4302(23),0.028(37),0.04(20),54.980
2929246761935305984,107.237,-20.835,2.16,0.9,-0.307(16),5.594(50),1.9128(36),0.055(37),0.27(20),92.490
2930058918768031104,110.159,-20.206,1.11,0.8,-2.37(15),5.008(84),1.0898(26),0.168(66),0.04(11),65.910
2930086032906896512,109.362,-20.298,0.96,1.0,-0.783(39),4.48(11),1.4147(28),0.301(47),0.31(11),99.720
2930227182714575104,110.829,-20.320,3.78,0.8,0.042(22),6.592(35),2.0802(35),0.027(27),-0.01(12),47.570
2931839307271611392,109.571,-17.149,2.42,0.7,-0.191(47),7.333(74),2.4057(76),0.301(47),0.01(19),53.090
2931872636219991040,104.214,-21.554,1.92,0.9,-0.145(43),5.607(55),1.6040(25),0.11(11),-0.00(18),50.340
2931954098856047360,104.041,-21.220,2.05,0.9,-0.212(33),5.41(11),1.7074(34),0.164(57),0.18(16),88.480
2932400436164247168,104.220,-19.629,1.25,1.0,-0.064(41),4.749(80),1.4898(38),0.221(65),0.11(14),79.060
2932957854195308800,105.235,-18.497,0.77,1.0,-0.36(22),4.720(98),1.7434(51),0.922(41),0.18(18),82.930
2933848419950690432,103.365,-18.255,2.00,0.9,-0.606(30),5.123(51),1.6138(35),0.110(92),0.36(13),99.660
2933937175458047744,103.152,-18.017,0.93,1.2,0.046(41),4.225(82),1.4739(36),1.02(13),-0.19(13),2.700
2934322966603162112,107.372,-18.127,0.84,1.2,-1.052(49),3.747(75),1.3093(33),0.219(37),0.16(20),78.670
2934333721201301376,107.264,-18.099,1.94,0.9,-0.489(23),5.197(37),1.5815(35),0.137(36),0.06(20),58.930
2934608633468133120,106.387,-17.616,4.47,1.0,0.055(29),4.173(37),1.4024(32),0.027(37),0.23(19),87.190
2935080457100785792,108.303,-16.926,1.11,1.1,-0.374(85),3.920(46),1.2432(36),0.493(77),0.07(14),70.010
2935484841156583552,106.363,-16.505,1.93,0.9,-0.898(50),5.75(14),1.8931(46),0.102(47),0.18(24),76.360
2935923718096310400,106.819,-15.804,4.17,0.7,-0.873(60),7.085(37),2.2414(73),0.000(23),-0.03(22),40.980
2936476188320431232,95.371,-23.625,1.04,1.1,-0.715(64),4.142(58),1.1537(26),0.1370(99),0.195(95),97.780
2936568547298042368,96.167,-23.379,2.66,0.8,-0.271(38),6.30(10),1.9048(31),0.0274(99),0.10(17),73.110
2936585658447249152,95.928,-23.244,0.98,1.1,-0.054(43),4.591(79),1.2916(31),0.164(37),-0.05(20),42.430
2936763779330872064,94.973,-22.842,2.75,1.1,-0.525(50),3.832(34),1.2275(22),0.055(18),0.330(88),99.980
2936857993733904384,95.136,-22.748,1.05,0.9,0.055(35),5.331(72),1.5731(36),0.1370(99),-0.03(13),40.640
2937643349975322240,94.962,-22.204,2.28,1.1,-0.390(59),4.31(10),1.2726(23),0.121(33),0.18(12),92.870
2937859236510622464,93.134,-21.768,4.91,0.6,-0.352(34),8.227(57),2.9707(47),0.000(27),0.21(17),89.580
2938147136760942848,95.476,-21.232,0.83,1.0,-0.435(66),4.79(10),1.4155(30),0.2466(99),0.15(13),88.420
2938359651740345088,95.332,-20.838,1.98,1.0,0.153(31),4.921(64),1.3759(29),0.087(55),-0.11(13),19.440
2939386148927335552,100.302,-19.522,0.76,1.1,-0.897(53),4.182(92),1.3560(33),0.401(74),0.33(13),99.880
2939565541119140864,99.257,-19.077,1.16,1.0,-0.237(42),4.963(60),1.3860(28),0.301(19),-0.02(11),45.470
2939766201991052160,97.292,-20.225,1.85,0.9,-0.300(35),5.218(62),1.6334(31),0.247(44),0.19(12),93.210
2941118704370322688,93.427,-20.378,3.76,0.7,-0.251(39),7.192(52),2.2990(39),0.055(37),0.05(18),60.760
2941388806272692864,93.003,-19.850,1.92,0.9,0.348(33),5.552(67),1.5756(30),0.082(16),-0.05(21),40.310
2941526103489002368,94.235,-19.882,2.22,1.0,-0.287(80),4.059(58),1.3756(24),0.0548(99),0.34(12),99.640
2941841117869767808,94.189,-19.295,1.11,1.0,-0.565(34),4.766(88),1.4994(29),0.164(29),0.32(10),99.780
2944323196649187072,93.663,-17.538,2.84,0.7,0.153(34),7.587(76),2.6574(58),0.082(27),-0.00(17),48.830
2945086635677993216,95.066,-16.030,3.73,1.0,-0.795(24),4.735(35),1.3731(19),0.247(37),0.232(77),99.790
2945087769549351680,95.032,-15.971,1.16,0.9,-0.357(41),5.394(51),1.6843(30),0.531(55),0.10(12),81.140
2945212770278044544,94.892,-15.155,1.31,1.0,-0.734(44),5.22(11),1.5607(30),0.356(32),0.22(11),96.430
2946853722662620800,98.678,-16.901,1.51,0.9,-0.448(46),5.67(13),1.9533(45),0.411(27),0.36(15),98.380
2947554695684569856,100.679,-15.156,1.54,1.0,-0.934(53),4.55(17),1.6025(41),0.27(14),0.53(17),100.000
2947988865338734080,102.898,-15.613,1.45,0.8,0.004(50),6.750(90),2.1036(72),0.219(55),-0.08(19),33.220
2948444819070894464,106.284,-13.996,2.14,1.0,-0.59(12),4.852(77),1.3366(29),0.185(85),0.12(16),80.940
2949614184045611648,103.792,-13.410,1.49,0.8,0.331(42),6.15(11),1.9351(65),0.30(19),-0.14(24),24.080
2949627854922212864,103.943,-13.156,1.78,1.1,-0.826(46),3.911(40),1.2326(38),0.219(65),0.34(11),99.990
2951939651136376192,97.601,-13.068,1.90,1.0,-0.872(55),4.56(10),1.4828(40),0.326(46),0.37(11),99.900
2952986042608840064,101.846,-12.176,3.47,0.8,-0.922(79),5.060(57),1.1746(26),0.108(41),0.02(10),59.260
2955632292215593216,78.139,-27.725,1.83,1.0,-0.333(50),4.311(28),1.3936(28),0.082(20),0.300(94),99.810
2955634628677818240,78.061,-27.764,3.69,0.7,0.176(23),6.990(41),2.3691(46),0.0000(30),0.04(12),64.080
2956440639420272384,78.097,-25.792,1.51,0.9,0.216(29),5.376(80),1.5984(34),0.082(27),-0.07(13),28.250
2958072383395683584,79.969,-24.545,1.56,0.9,-0.015(23),5.297(74),1.6432(35),0.137(27),0.08(12),74.650
2958334307681455744,81.427,-24.128,1.46,1.0,-0.126(40),5.064(63),1.3765(28),0.082(37),-0.03(13),41.700
2958681959514067072,80.498,-23.210,1.99,0.8,-0.173(21),6.242(65),2.1708(42),0.137(27),0.32(13),98.990
2959182855779523712,75.570,-26.205,0.59,1.0,0.248(42),4.65(12),1.4757(52),0.0548(99),0.05(14),63.920
2959319229581181952,75.835,-25.445,1.15,0.9,0.089(42),5.73(10),1.6036(48),0.1644(99),-0.17(15),13.330
2959858746193256192,77.314,-24.327,0.80,0.9,-0.634(36),4.76(10),1.5209(38),0.164(20),0.36(11),99.800
2960161558567166976,75.258,-24.791,1.06,0.9,-0.800(39),5.083(96),1.5514(36),0.1918(99),0.33(10),99.740
2960354174963184128,73.724,-24.648,3.70,0.9,0.025(33),5.790(51),1.6527(30),0.027(27),-0.08(13),25.510
2961109578108704896,75.894,-22.235,2.11,0.9,-0.423(28),5.780(71),1.6956(28),0.192(65),-0.05(22),39.530
2961508425949095552,77.978,-23.187,2.56,1.1,-0.626(69),4.040(46),1.2728(23),0.164(30),0.31(10),99.750
2961631743053266176,78.133,-22.692,2.14,1.0,-0.166(47),5.209(71),1.3883(26),0.027(20),-0.04(14),40.310
2961998601980556544,79.906,-22.249,13.21,0.9,-0.145(27),4.938(21),1.5137(28),0.000(0),0.13(19),70.920
2962857939037106176,79.282,-21.273,1.63,0.9,0.208(27),5.709(69),1.6728(37),0.000(55),-0.10(14),22.360
2963035304006238080,78.973,-20.804,3.38,0.7,-0.323(43),7.147(59),2.2202(42),0.024(38),0.04(18),58.850
2963110964149213184,77.810,-21.014,1.51,0.6,-0.12(11),8.50(12),3.158(22),0.192(55),0.13(24),68.630
2963292898963812992,79.163,-19.949,1.61,0.8,0.576(31),6.797(91),2.1477(63),0.137(20),-0.01(24),46.000
2963461880157611520,83.808,-23.957,1.70,1.0,-0.072(43),4.747(32),1.3198(30),0.082(37),-0.01(12),49.960
2963593203077536640,84.789,-23.356,6.47,0.4,-0.23(10),11.583(39),4.270(24),0.000(0),0.25(19),95.950
2964151136511557120,86.110,-22.066,1.18,1.2,-0.157(41),3.779(85),1.0398(24),0.110(27),-0.00(10),51.070
2964625816295087872,82.754,-22.232,2.47,0.9,-0.341(33),5.762(98),1.8328(36),0.027(27),0.28(15),96.370
2965487902131026688,84.393,-20.484,3.07,1.0,-0.350(40),5.114(43),1.3375(27),0.055(33),0.02(12),57.410
2965731959354604160,87.100,-21.216,0.66,1.1,-0.570(81),3.71(17),1.2286(28),0.137(27),0.34(15),98.930
2965746562243382016,87.136,-21.060,1.66,1.0,-0.174(27),5.03(11),1.6462(28),0.110(27),0.26(14),96.650
2966060575889910144,87.006,-20.534,1.43,0.8,0.715(36),6.25(12),1.8677(51),0.110(29),-0.04(24),42.000
2966114550741693440,86.795,-20.310,3.93,0.8,-0.216(39),5.599(29),1.4767(30),0.027(20),-0.07(12),30.000
2966264294778698496,88.456,-20.145,8.22,0.7,-0.391(27),7.157(69),2.5101(47),0.000(0),0.20(23),79.060
2966473820463218304,88.083,-19.897,1.18,1.1,-0.350(72),4.28(10),1.2700(28),0.164(37),0.15(13),87.860
2966627545932980992,88.342,-19.214,2.53,0.7,-0.324(63),7.88(11),2.6600(63),0.079(34),0.06(24),58.870
2966770516804195584,85.594,-20.402,1.29,0.9,-0.146(47),5.384(86),1.4977(39),0.110(27),-0.03(15),43.300
2966904760302074240,86.336,-19.907,0.65,1.1,-0.110(58),3.99(12),1.3041(37),0.1370(99),0.18(13),92.140
2967516398005403008,88.139,-18.069,1.50,0.9,-0.035(30),5.582(82),1.5148(28),0.110(11),-0.14(14),15.860
2968045297461133568,82.130,-20.870,1.15,0.9,0.187(33),5.207(54),1.5619(42),0.1644(99),-0.06(11),28.770
2968060896782415616,82.910,-20.706,1.53,0.8,-0.466(78),6.758(90),1.9907(58),0.082(55),0.05(20),63.290
2968895151225162752,83.425,-19.015,1.60,1.0,-0.987(52),4.28(12),1.2715(26),0.192(55),0.32(12),99.800
2969002113093126144,80.249,-20.547,1.37,1.1,-0.563(57),4.173(78),1.2004(29),0.137(37),0.19(11),96.440
2969417728487042432,79.382,-18.961,1.87,1.0,-0.271(50),5.201(79),1.3900(29),0.055(20),0.00(14),51.800
2969826506292950144,82.044,-17.952,1.13,1.0,-0.706(62),4.159(69),1.4221(32),0.1918(99),0.43(10),99.990
2971012703243993216,85.573,-17.068,0.77,0.9,-0.310(41),4.69(12),1.5716(36),0.274(27),0.28(13),98.050
2974279322227525504,73.515,-20.905,2.06,0.7,-0.009(43),7.23(15),2.2871(55),0.137(27),-0.12(23),30.030
2974659444013613824,75.809,-21.576,1.13,1.2,-0.325(77),3.626(52),1.2252(27),0.164(27),0.25(12),98.320
2974952670020857600,75.600,-20.782,1.03,0.9,0.158(41),5.719(84),1.7268(57),0.274(82),-0.11(16),23.370
2975840727520534272,74.310,-20.011,1.74,1.2,-0.620(57),3.726(73),1.1565(26),0.192(55),0.02(21),54.140
2976799471599333376,76.044,-17.494,0.88,1.0,-0.327(71),5.28(11),1.4664(46),0.1370(99),0.05(16),62.790
2976921448668589696,70.652,-21.502,4.64,0.6,-0.810(92),8.508(30),3.0069(57),0.009(22),-0.01(20),38.900
2976943610699807872,70.738,-21.236,1.09,0.9,-0.190(23),5.72(17),1.6698(40),0.2466(99),-0.00(17),49.840
2977283634670773248,69.803,-20.302,0.97,1.1,0.023(49),4.569(85),1.2771(37),0.164(27),-0.06(13),32.780
2977891458442799744,71.764,-19.106,2.78,0.5,-0.144(93),9.533(87),3.516(15),0.110(37),0.07(20),57.840
2977967737061868672,71.281,-18.625,1.91,0.7,-0.494(59),8.27(10),3.213(14),0.219(27),0.27(26),86.960
2980463731536633344,72.857,-16.728,1.61,1.0,-0.639(92),5.00(13),1.3005(33),0.192(20),0.06(14),68.430
2980598456070014976,71.231,-16.908,2.02,1.0,-0.171(52),4.847(88),1.3703(31),0.192(47),0.01(14),55.340
2980931298856728448,73.015,-16.174,12.45,0.7,-0.633(31),7.572(41),2.7445(71),0.000(0),0.21(23),83.090
2981487445582822272,78.362,-18.623,1.03,0.9,-0.212(55),5.527(86),1.6002(41),0.137(27),0.04(16),61.740
2982138493903524608,81.380,-16.875,2.15,0.8,0.126(36),6.29(10),1.8768(38),0.183(49),-0.15(17),18.080
2982337505508142080,79.396,-16.839,5.25,0.9,-0.521(28),5.176(82),1.4975(32),0.000(13),0.03(21),52.780
2982970854268375552,77.618,-16.525,0.82,1.0,-0.784(51),4.75(11),1.3934(35),0.110(67),0.29(13),98.980
2984007045195409152,80.467,-15.723,3.59,0.7,-0.666(32),7.700(56),3.0602(55),0.050(98),0.45(28),97.390
2984544603302456192,82.701,-14.318,1.22,0.9,-0.192(28),5.292(90),1.7562(39),0.301(20),0.22(13),95.360
2984875556302490112,80.374,-14.898,1.50,0.9,-0.218(56),5.954(83),1.6705(36),0.247(27),-0.08(16),32.940
2985598863155755264,82.341,-12.817,2.15,0.9,0.366(21),5.902(64),1.9378(29),0.294(27),-0.05(11),31.300
2986434285833293440,75.879,-14.822,3.23,1.0,-0.776(33),4.616(32),1.3744(22),0.155(21),0.299(71),99.990
2988932822928377600,80.450,-12.051,1.26,0.8,-0.006(54),6.47(16),2.0304(59),0.274(20),-0.04(21),43.800
2989234428414931840,80.119,-11.257,2.77,1.0,0.204(28),5.02(11),1.4223(24),0.22(14),-0.17(19),14.990
2989246767857777792,79.976,-11.235,3.36,0.8,0.049(54),6.494(22),1.8916(39),0.053(53),-0.11(22),30.410
2989538791273939200,78.053,-11.605,5.78,0.4,-1.258(90),10.494(68),3.592(10),0.000(0),-0.11(19),22.800
2990508113854762880,90.216,-18.528,1.55,1.0,-0.467(58),4.835(56),1.2744(30),0.202(34),0.03(11),62.840
2990638474701728000,90.678,-18.076,3.16,1.0,-0.367(37),4.681(86),1.4575(28),0.06(18),0.28(20),95.230
2990664622462566528,90.719,-17.788,4.26,1.0,0.237(31),4.726(40),1.4191(34),0.000(0),-0.004(97),47.310
2992090998281520128,90.315,-16.625,1.81,0.7,1.68(24),7.518(79),2.7049(97),0.11(12),0.19(29),73.440
2992668860362222848,92.819,-16.580,4.07,0.8,-0.481(26),6.496(40),2.2616(44),0.044(40),0.26(22),89.600
2992963529478960768,92.376,-15.881,1.40,0.9,-0.252(48),5.602(65),1.6913(37),0.525(98),0.00(17),51.640
2994593761625138688,93.686,-12.864,1.07,1.0,-0.798(49),4.55(15),1.6822(40),0.575(55),0.18(21),79.200
2994849844755140480,92.453,-12.616,3.26,0.8,-0.538(32),6.544(26),2.3453(47),0.055(48),0.32(22),94.770
2995158395204088064,87.777,-15.483,5.33,0.6,2.29(18),7.710(78),2.7258(67),0.0000(93),0.12(25),64.960
2995190281041766144,86.584,-15.982,1.65,1.0,-0.760(50),4.58(11),1.3909(33),0.247(27),0.28(11),99.340
2995545595095252224,88.095,-15.160,2.37,1.0,-0.026(39),4.961(23),1.3622(30),0.192(37),-0.10(19),33.850
2995961897685517312,88.471,-13.832,2.50,0.9,0.021(40),5.179(51),1.5325(30),0.274(74),-0.05(14),37.910
2996482241563263232,86.114,-14.002,1.16,0.8,-0.154(56),6.63(11),2.3269(88),0.384(27),0.23(19),89.080
2997385696524087552,90.459,-13.112,2.92,0.8,-0.134(36),5.895(75),1.8318(35),0.366(40),0.03(15),58.950
2998711737609662336,88.406,-11.822,4.05,0.8,0.103(24),5.921(65),1.6904(31),0.0000(99),-0.12(12),15.690
2998785752782454272,88.136,-11.390,1.28,0.9,-0.169(45),5.969(52),2.3616(57),1.699(40),0.09(11),79.440
3000074311694995584,97.050,-12.368,3.59,0.8,0.352(24),6.071(76),1.8600(47),0.0000(99),-0.11(13),19.330
3000477725083569536,96.547,-11.351,2.10,0.9,-0.030(37),4.953(80),1.5481(40),0.379(50),0.03(13),60.830
3000726631324373760,95.317,-11.914,1.71,1.1,0.198(34),3.980(78),1.5100(34),0.548(86),0.07(11),76.510
3007275043405150720,97.003,-6.121,1.77,1.1,-0.61(14),4.24(38),1.3698(39),1.04(50),-0.09(39),33.220
3008810962366562560,83.527,-12.991,1.68,1.2,-1.212(54),3.982(64),1.1985(29),0.301(37),0.34(11),99.960
3008947885923891840,84.585,-12.284,0.99,1.1,-0.47(13),4.218(60),1.4631(31),0.356(27),0.14(19),76.250
3009058936597901568,85.330,-12.639,1.90,1.0,0.150(34),4.638(83),1.5154(32),0.356(45),0.03(12),59.610
3009156861852066432,86.946,-12.056,2.74,0.9,-0.026(43),5.34(11),1.5234(31),0.34(19),-0.12(23),28.630
3010338665053544320,84.670,-10.600,1.87,0.7,-0.101(29),6.914(72),2.7521(73),0.685(36),0.43(15),99.710
3012871287009431040,86.835,-7.568,6.84,0.5,-4.34(98),9.760(23),3.2888(59),0.0000(99),-0.20(18),14.210
3013288139354952960,80.503,-10.705,2.18,1.0,-0.593(27),5.224(62),1.7184(25),0.274(57),0.37(11),99.930
3013664928246096768,83.837,-9.702,0.86,1.0,-0.349(37),4.93(15),1.7599(44),0.4385(99),0.35(13),98.990
3014275088479697408,80.574,-9.428,2.25,0.7,-0.331(30),7.390(79),2.7044(58),0.274(27),0.23(24),81.380
3014334805705264384,79.288,-9.956,1.22,0.8,-0.088(40),6.41(23),2.1933(55),0.384(37),0.14(27),68.270
3014551753093454976,79.645,-8.902,3.96,0.5,-0.14(12),10.68(11),3.974(20),0.027(94),0.21(22),87.970
3014709739169837440,81.619,-8.777,2.15,0.9,-0.100(21),5.407(69),1.9638(42),0.274(37),0.36(12),99.770
3014953968190911872,80.502,-8.539,3.39,0.9,-0.339(48),5.434(34),1.4958(30),0.16(12),-0.12(24),30.900
3015613262849155584,84.286,-7.971,2.77,0.9,-0.353(43),5.38(11),1.6299(30),0.16(25),0.18(27),80.600
3016528228322768256,83.222,-7.051,2.82,0.8,-0.622(57),6.696(41),2.1163(53),0.274(55),0.23(15),93.970
3016561110592428672,83.737,-6.765,4.99,0.6,-0.405(40),8.622(65),3.4460(80),0.0000(99),0.39(22),99.650
3017202224656238592,83.269,-6.189,1.50,0.8,-0.165(24),6.26(15),2.4375(52),0.850(53),0.36(17),98.320
3021646317513025280,92.296,-3.883,1.86,0.8,-0.087(31),6.62(11),2.3050(64),0.36(18),0.18(25),79.850
3021713181563915776,91.961,-3.708,0.64,1.4,-0.703(81),3.72(13),1.6250(44),0.603(55),0.57(15),100.000
3021899033388407296,92.622,-2.758,4.03,0.8,-0.304(26),6.509(75),2.3716(48),0.000(0),0.50(15),99.920
3023715804552652416,87.094,-4.026,1.92,0.8,-0.211(24),7.23(17),2.7267(73),1.104(68),0.22(20),86.700
3025192242511543936,91.637,-1.979,3.48,0.6,-0.161(95),9.17(12),3.528(15),0.063(23),0.23(22),88.280
3027330723914288384,113.395,-16.812,2.24,0.8,-0.397(54),5.954(80),1.9120(46),0.438(70),0.18(16),88.040
3027598489356770176,111.293,-17.662,1.57,0.7,0.091(57),7.59(10),2.759(14),0.280(42),0.10(21),68.370
3027681502483389568,111.000,-17.150,1.19,0.8,-0.448(51),6.056(87),2.0060(70),0.356(37),0.29(15),96.340
3027719951030444928,111.736,-17.047,1.49,1.0,0.211(31),5.196(94),1.7635(51),0.33(11),0.08(17),69.780
3028712771369574144,115.682,-16.442,0.97,1.0,-0.595(34),4.720(87),1.5757(38),0.055(43),0.46(11),99.990
3029348121591873024,116.880,-14.926,0.80,1.1,-0.26(10),3.88(11),1.2411(41),0.027(0),0.25(14),95.590
3029458072753718400,117.144,-14.534,1.91,0.8,-0.331(63),6.56(10),1.8490(60),0.027(27),-0.04(20),43.820
3029592969088456192,115.691,-14.566,1.04,0.9,-0.550(52),5.51(14),1.7044(55),0.247(35),0.26(15),94.510
3029872897880912384,113.398,-15.240,1.02,1.2,-0.412(64),3.818(79),1.1803(36),0.356(65),-0.05(21),39.680
3029937665985668224,114.588,-15.061,1.23,0.8,-0.174(32),6.09(14),2.0684(73),0.479(60),0.18(18),84.670
3030021538108247040,114.408,-14.495,1.70,0.7,-0.462(72),7.756(73),2.561(13),0.356(75),0.07(23),64.390
3030990306625540352,109.963,-16.150,3.25,1.1,-1.123(31),4.599(31),1.2644(34),0.096(70),0.287(96),99.950
3031302808449695616,108.608,-15.586,3.38,0.9,0.020(33),5.458(58),1.5688(41),0.102(35),-0.05(13),34.460
3031685958192348672,111.940,-14.430,1.27,0.9,-0.457(27),5.429(70),1.8251(52),0.356(65),0.34(13),99.440
3032792960242016384,110.633,-13.413,3.61,0.8,0.253(23),5.904(87),1.8760(40),0.0000(99),0.01(13),53.160
3033054987606065024,109.544,-12.917,1.68,0.9,-0.676(51),5.468(76),1.5880(40),0.219(92),0.20(15),92.510
3033197305645005312,112.278,-14.162,0.80,1.0,-0.73(11),4.58(20),1.4650(54),0.301(27),0.32(15),97.460
3033684080059019520,112.325,-12.522,1.21,1.0,-0.605(50),4.653(92),1.4616(41),0.431(44),0.22(11),97.500
3033745652707224960,113.902,-12.990,3.47,0.8,-0.012(47),6.033(25),1.8151(54),0.027(14),0.00(12),50.300
3035058160353378176,113.300,-10.886,2.45,0.8,-0.379(26),6.744(66),2.3827(53),0.164(47),0.40(16),99.030
3035454499933755008,118.111,-14.054,1.88,1.0,-0.235(43),4.881(70),1.3075(34),0.000(0),-0.06(20),40.220
3035804900545162112,117.067,-13.181,4.47,0.7,-0.644(55),7.845(89),2.7430(80),0.027(47),0.36(22),94.320
3035832285256510208,117.204,-13.003,0.71,1.4,-0.441(71),3.039(84),1.1724(33),0.110(27),0.38(13),99.930
3036788173176962048,116.916,-11.963,3.46,1.0,0.073(36),5.160(56),1.4614(36),0.0000(99),-0.00(20),47.370
3036960555984683520,115.938,-11.692,1.27,1.1,-0.074(49),4.469(87),1.2832(36),0.137(37),0.02(13),58.410
3037092050702981120,116.966,-11.122,2.61,0.7,-0.207(39),6.911(75),2.2750(56),0.055(49),0.15(18),79.560
3037319615249909376,119.268,-10.694,1.26,1.2,-0.424(51),3.861(38),1.1490(35),0.082(10),0.200(89),98.150
3037530652762512384,117.524,-10.404,0.92,1.1,-0.532(76),3.811(77),1.2346(36),0.164(27),0.30(12),99.060
3037595867545918976,118.146,-10.199,1.18,0.9,0.106(35),5.286(87),1.5833(52),0.164(67),-0.03(15),41.720
3037916512626508032,121.331,-10.697,1.44,1.1,-1.159(61),4.22(10),1.2306(27),0.1096(99),0.36(11),99.950
3040011528953923968,115.228,-11.444,1.59,0.8,-0.173(48),6.74(11),2.1417(86),0.055(37),0.08(20),66.530
3040662195018112256,117.539,-9.779,1.52,1.3,-0.217(63),3.282(51),1.1660(32),0.247(27),0.17(12),93.410
3041386502606163072,113.693,-9.571,6.42,0.6,-0.698(55),7.601(42),2.3671(42),0.000(0),0.14(16),80.100
3042365377189096192,119.148,-8.456,1.30,1.1,-0.703(56),4.37(13),1.1817(34),0.082(27),-0.07(21),39.410
3043517631015173248,117.760,-6.961,2.19,0.6,1.98(63),8.59(15),3.121(21),0.164(27),0.04(26),50.500
3044464035654890624,106.970,-13.955,1.41,0.9,0.070(36),5.465(96),1.5574(43),0.388(70),-0.18(16),11.280
3045595845433918720,105.764,-12.863,2.34,0.7,-0.037(63),7.71(12),2.687(12),0.219(77),0.02(25),52.310
3047635233349460736,110.396,-9.563,7.48,0.5,-0.670(40),9.502(27),3.221(11),0.000(0),-0.18(18),16.640
3048953066748097280,104.312,-11.647,3.69,0.6,-0.285(58),8.664(56),3.443(11),0.027(15),0.36(21),99.410
3051137487117790208,103.492,-7.846,0.94,0.9,-0.111(44),5.269(89),1.8301(65),0.55(14),0.18(19),86.270
3051268363360154240,106.708,-9.083,1.80,1.1,-1.002(57),4.234(87),1.2508(43),0.247(82),-0.03(21),46.770
3051370205626567040,107.815,-8.557,1.68,0.9,0.247(43),5.508(48),1.6662(51),0.137(55),0.03(21),53.140
3052943434967262208,107.306,-6.381,1.08,1.0,0.034(41),4.201(75),1.4071(39),0.29(10),0.11(14),82.260
3053816618999167616,111.281,-8.364,2.24,1.0,-1.268(36),4.925(67),1.3719(43),0.027(27),-0.02(20),45.000
3054217219185828096,114.339,-7.360,1.31,1.2,-0.314(55),3.957(71),1.0730(40),0.063(59),0.07(12),74.240
3054288309485629312,113.265,-7.651,1.30,1.0,0.115(41),4.825(82),1.4269(53),0.110(47),-0.02(14),45.380
3054574216867690240,111.043,-8.184,1.20,0.9,-0.221(43),5.375(72),1.6598(53),0.192(37),0.15(14),84.900
3055842086911679616,116.201,-6.389,1.53,1.0,-0.529(49),4.079(72),1.3302(33),0.055(44),0.37(11),99.930
3056520348147973632,117.185,-4.576,3.94,0.8,0.412(26),6.084(53),1.9099(64),0.192(74),-0.13(14),14.730
3056966238772240000,114.651,-5.167,1.60,0.8,0.032(20),6.40(17),2.2765(75),0.110(30),0.26(20),90.110
3057130821918099072,113.097,-4.966,1.77,1.1,-0.243(62),4.042(69),1.2410(41),0.000(37),0.22(12),95.890
3058276856635899904,109.556,-5.912,1.15,1.0,-0.762(38),4.759(97),1.4715(49),0.082(27),0.38(11),99.900
3061473824128829184,112.090,-2.717,2.55,0.7,0.583(40),6.83(12),2.0735(69),0.082(30),-0.10(25),34.650
3062607454973102848,124.217,-8.771,1.05,0.9,-0.118(40),5.188(81),1.7482(41),0.1370(99),0.27(14),97.560
3062720704670366720,124.436,-8.054,0.76,1.0,-0.407(36),4.74(13),1.4899(41),0.137(27),0.27(13),97.380
3062722457017009664,124.431,-7.967,1.44,0.8,0.267(35),6.29(11),2.0462(58),0.110(13),-0.02(16),46.600
3062934559681782144,124.207,-7.641,1.04,0.9,0.103(41),5.68(10),1.7071(47),0.301(37),-0.10(15),26.210
3064258131163402624,123.985,-6.226,3.44,0.6,-1.573(74),6.780(69),1.7094(37),0.082(27),0.06(11),71.820
3064445735336498176,123.041,-6.200,1.24,1.2,-0.556(69),3.94(13),1.0773(34),0.137(0),0.13(13),85.640
3064939244256749696,127.003,-5.894,1.27,0.9,-0.350(42),5.568(78),1.7673(43),0.027(27),0.29(14),97.550
3065135816319950592,126.691,-5.677,2.21,1.0,0.016(33),4.863(80),1.3973(26),0.035(20),0.01(13),53.050
3067323844462540160,119.834,-5.978,2.36,0.6,-0.387(52),8.587(64),3.273(14),0.110(27),0.20(22),83.340
3067645314171941376,122.156,-5.001,3.09,0.9,0.031(24),5.658(45),1.5561(35),0.000(11),-0.12(11),13.740
3067760213136743936,122.730,-4.511,1.41,1.0,-0.669(73),4.10(13),1.3829(37),0.082(27),0.21(20),83.520
3068079312030106368,119.527,-5.858,1.06,0.9,-0.159(62),5.08(12),1.5349(42),0.082(37),0.13(16),79.300
3068114118444932608,119.890,-5.584,2.74,0.9,-0.049(28),5.306(56),1.5892(32),0.055(27),0.07(12),70.620
3069389650716400768,125.000,-3.635,4.03,0.6,-0.960(67),8.789(39),3.546(10),0.048(48),0.40(21),99.780
3070420378441541120,121.851,-3.008,1.73,0.9,0.374(22),5.765(83),1.7130(37),0.055(27),-0.15(13),10.800
3071104377752430080,124.095,-1.414,1.21,0.9,0.137(35),5.357(88),1.5787(56),0.164(15),-0.08(13),28.090
3071639908634319872,130.628,-3.693,1.48,0.8,0.042(34),5.92(10),1.8885(43),0.000(20),0.10(16),75.210
3072288654854260864,131.279,-2.063,8.47,0.5,-0.264(50),9.68(13),3.4823(76),0.000(0),0.03(21),48.430
3073051200528102912,128.569,-1.760,1.26,1.0,-0.585(53),4.447(94),1.3492(32),0.082(27),0.30(11),99.250
3073339650531824896,130.366,-1.234,5.73,0.7,-0.067(66),8.224(69),3.3283(64),0.0000(99),0.45(23),99.800
3073365660853834368,129.886,-1.231,3.06,0.8,0.412(18),6.47(12),1.9864(39),0.055(20),-0.19(16),11.710
3073580306139081216,129.422,-0.919,0.92,0.9,-0.465(43),4.854(85),1.5670(41),0.110(27),0.35(12),99.670
3073645482267869312,129.188,-0.702,1.10,1.0,-1.352(71),5.26(11),1.2299(38),0.110(37),0.09(12),79.930
3074476408115507328,134.562,0.076,1.62,0.7,0.117(46),6.98(12),2.1270(65),0.055(27),-0.19(20),17.700
3074622432707882112,132.546,-0.227,1.63,0.9,-0.630(49),5.10(10),1.6017(32),0.082(28),0.37(12),99.660
3075883233243117184,132.628,1.946,2.79,0.6,-1.409(86),8.73(15),3.039(10),0.055(65),-0.08(25),33.220
3076011910463891328,126.795,-1.882,1.28,0.9,-0.200(52),5.496(65),1.4974(35),0.110(23),-0.04(14),38.630
3077495323448798208,124.194,0.337,1.20,0.9,0.484(35),5.81(15),1.6803(56),0.137(27),-0.06(24),39.230
3078643797703187968,129.656,1.462,2.05,0.9,0.192(31),5.678(60),1.6711(36),0.137(37),-0.12(13),16.290
3079183073796765056,129.863,2.683,2.42,0.8,-0.234(24),6.365(41),2.0177(38),0.082(55),0.07(22),57.990
3079263681742946304,131.126,3.147,3.72,1.0,-0.880(86),4.783(66),1.1179(23),0.082(20),0.04(10),69.450
3079375037360765184,128.352,1.639,1.49,0.9,0.230(35),5.573(80),1.5661(34),0.137(37),-0.09(21),35.660
3080624258667365504,118.683,-3.861,1.65,0.9,0.044(28),5.684(45),1.9435(60),0.055(27),0.24(12),98.160
3080706996916800000,118.534,-3.355,3.00,0.9,-0.556(34),6.003(48),1.9635(50),0.0274(99),0.18(20),79.050
3080945797098452992,118.302,-2.872,8.30,0.6,-1.737(94),9.278(51),3.7034(83),0.0000(23),0.38(19),99.930
3081162881925021184,119.374,-2.539,0.93,1.0,0.091(49),4.82(11),1.4196(48),0.027(27),0.02(15),55.770
3081275822385047168,120.157,-2.288,0.81,1.2,-0.415(78),3.421(82),1.0899(39),0.055(0),0.25(13),97.680
3081306746149915904,118.868,-2.948,0.91,1.0,-0.377(61),4.105(92),1.4376(49),0.137(27),0.39(12),99.840
3081351345090310912,119.430,-2.455,1.79,0.9,0.057(43),5.397(85),1.5457(47),0.025(25),-0.05(14),37.720
3081568773513700736,119.710,-1.433,1.54,0.7,-0.099(47),6.844(81),2.1971(87),0.0274(99),0.06(18),63.250
3081851038764634752,117.570,-2.014,2.68,0.8,-0.343(26),6.592(42),2.2158(57),0.027(27),0.32(13),99.100
3083064556003874304,120.635,-0.956,2.23,1.1,-0.321(75),3.955(32),1.2851(35),0.0274(99),0.30(11),99.570
3083750994856412928,122.831,0.674,2.13,0.9,-0.525(38),4.855(85),1.4947(41),0.027(31),0.12(21),69.000
3084994164553515136,115.292,-1.965,1.38,0.8,0.192(39),6.30(16),1.7659(76),0.137(16),-0.28(19),6.360
3086721462959483904,115.588,0.744,1.61,1.0,-0.974(37),4.317(54),1.2614(36),0.082(17),0.340(78),100.000
3087509606637739648,117.619,0.845,3.35,0.6,-0.304(53),8.355(87),3.054(10),0.027(27),0.20(19),85.410
3088929454106731520,117.904,2.708,1.62,1.0,0.132(41),4.747(66),1.3786(48),0.027(17),-0.01(12),45.230
3089271397923439488,117.324,3.649,1.21,1.1,-0.940(59),3.90(12),1.1524(44),0.027(27),0.36(12),99.920
3090596382452538496,122.307,1.246,2.71,0.9,-0.287(37),5.73(11),1.7225(49),0.0000(67),0.17(16),84.940
3091933865330087424,126.866,3.392,1.18,1.0,-0.368(82),3.97(14),1.3230(46),0.055(27),0.33(14),98.840
3093784244616792832,125.244,5.947,1.63,1.2,-0.113(53),4.061(81),1.0876(39),0.0000(99),0.01(12),53.000
3094655951180912000,122.398,4.473,5.55,0.7,-0.617(58),8.39(10),3.2244(74),0.000(20),0.27(24),89.550
3095189008162202880,119.095,4.112,1.18,1.2,-0.319(78),3.89(14),1.0929(40),0.027(23),0.12(14),80.860
3095359569903294208,120.303,5.072,2.29,1.0,-0.848(51),4.50(13),1.2463(36),0.0000(99),0.28(12),99.100
3096231070306064384,123.639,4.951,2.55,0.7,-0.205(47),7.063(98),2.4154(84),0.027(27),0.21(20),85.310
3099639831233821056,100.293,-8.000,1.15,1.3,-0.456(74),3.38(11),1.2389(36),0.438(84),0.22(14),95.590
3100307642808112768,101.905,-6.493,5.22,0.8,-0.206(27),6.111(70),2.0487(55),0.000(0),0.30(14),98.400
3102278934019032704,102.725,-4.683,1.98,1.2,-0.678(55),4.040(51),1.1472(40),0.17(14),-0.05(23),42.260
3104629518079941120,96.588,-4.077,2.00,0.9,-0.164(47),5.85(12),1.8305(47),0.219(69),0.10(18),72.970
3105216726008352640,98.387,-2.729,4.04,0.5,-1.19(11),9.699(89),3.370(18),0.000(0),-0.09(20),26.940
3106143751749816576,102.157,-2.236,1.09,1.1,-0.768(92),4.44(10),1.2998(41),0.384(77),0.17(14),90.920
3106145160498938880,102.340,-2.181,1.56,0.9,-0.404(28),5.351(97),1.6673(51),0.301(57),0.20(14),93.370
3107319679437151360,100.846,-0.898,1.67,1.1,0.040(45),3.86(13),1.3084(44),0.278(25),0.09(11),77.830
3111790701731090048,108.703,1.193,2.52,0.9,-0.568(37),4.753(79),1.5096(42),0.082(55),0.37(11),99.890
3112207214780185856,104.407,-1.200,1.14,0.8,0.105(20),5.50(16),2.1502(69),0.164(27),0.45(16),99.620
3114552816679893376,106.035,1.042,1.49,1.1,-0.530(64),4.612(55),1.1089(44),0.000(0),-0.17(19),21.060
3114644660259673728,106.011,1.413,2.05,0.8,-0.247(57),6.38(10),1.9049(65),0.110(55),0.03(19),57.980
3115060992908854528,109.205,2.714,4.81,0.9,0.001(46),5.73(17),1.6437(54),0.000(27),-0.05(19),40.520
3115270144936935680,108.826,2.945,0.92,1.2,-0.154(70),3.68(16),1.3253(44),0.356(60),0.17(14),91.030
3117464044290715904,96.034,-2.106,1.54,1.1,-0.061(58),4.91(14),1.4266(43),0.438(33),-0.09(16),28.890
3120105693994226304,97.202,0.104,1.25,0.8,-0.405(84),7.01(14),2.414(13),0.72(12),0.18(24),79.730
3120122702064403328,97.677,0.213,1.17,1.0,-0.675(47),4.48(17),1.6633(50),0.61(10),0.16(23),77.480
3120742139429443712,97.814,1.032,1.52,1.0,-0.025(39),5.106(52),1.4495(47),0.47(13),-0.15(17),14.440
3121387930709595520,92.001,-1.008,1.27,1.0,0.068(41),4.673(82),1.7759(38),0.707(59),0.17(12),92.560
3123409451558272384,96.041,0.863,1.81,1.1,0.004(46),4.39(14),1.4193(41),0.42(15),0.02(18),57.710
3124189589418027648,95.982,2.509,2.78,0.8,-0.548(81),6.797(65),2.0853(81),0.110(61),0.16(19),81.630
3125289410284249472,94.688,3.392,1.24,0.9,0.038(62),5.37(18),2.1935(63),1.288(67),0.16(16),84.900
3125337857514655232,95.118,3.931,4.41,0.8,0.125(55),5.960(55),1.7949(50),0.0000(99),-0.04(14),38.270
3126776946439001728,100.756,2.071,0.89,1.0,-0.824(72),4.52(17),1.6242(57),0.44(12),0.47(17),99.880
3129821219257743488,103.061,6.161,1.22,1.0,-0.66(17),4.05(22),1.3856(45),0.164(29),0.41(19),98.430
3134220910735657472,101.795,8.839,1.53,1.0,-0.742(49),4.50(20),1.3494(45),0.346(35),0.22(14),94.420
3135883131801204096,111.668,2.525,2.19,0.9,-0.505(27),5.387(51),1.6008(53),0.164(47),0.21(11),96.740
3136192030145019392,111.108,3.453,0.96,1.1,-0.135(64),4.16(17),1.2448(43),0.192(33),0.06(14),67.460
3137717155853409024,116.172,4.997,7.49,0.7,-0.044(32),7.384(84),2.4181(74),0.000(0),-0.04(19),40.710
3143683105944820608,118.892,5.826,1.48,0.9,-0.87(14),5.13(88),1.5311(45),0.0548(99),0.04(37),55.870
3143862910456124672,117.857,6.205,1.27,1.0,-0.56(17),4.400(69),1.2882(43),0.0274(99),0.25(14),94.120
3144423180349419264,119.123,7.303,4.46,0.6,-0.833(73),9.011(97),3.618(13),0.000(0),0.40(21),99.580
3144682493295790080,117.239,6.446,6.61,0.8,0.183(22),6.187(76),1.9967(71),0.000(0),0.04(13),61.810
3146127698249413504,120.145,8.382,1.49,0.9,-0.157(51),5.393(88),1.4889(50),0.027(26),-0.06(21),38.130
3147020501691147136,119.350,9.357,2.97,0.7,0.132(29),6.892(49),2.2411(63),0.000(12),-0.02(13),42.100
3147042801161881472,120.520,9.273,4.35,0.8,-0.502(46),6.302(67),1.6582(40),0.000(27),-0.03(15),43.020
3147673779099297408,121.531,10.721,2.68,0.7,-0.039(55),7.77(15),2.5613(88),0.0000(99),-0.11(24),32.050
3148642762378898304,117.082,9.125,1.61,0.7,0.233(38),6.823(68),2.2111(86),0.027(0),-0.06(15),34.660
3150427819506835968,118.624,10.442,1.11,0.9,-0.261(56),5.379(71),1.5012(56),0.0822(99),0.04(14),62.440
3150651982439533312,116.928,10.952,1.10,1.0,-0.091(38),4.90(13),1.4109(49),0.027(27),0.06(15),65.340
3151256846975683200,119.590,12.196,1.12,1.1,-0.720(60),4.04(15),1.2683(62),0.1370(99),0.34(13),99.640
3151506337333021440,116.682,11.605,1.66,0.9,-0.738(63),4.83(20),1.4290(47),0.027(27),0.33(15),97.330
3153931241511570816,104.825,6.761,0.90,1.1,-0.38(10),3.89(11),1.3779(39),0.521(20),0.20(14),92.830
3153931894346695808,104.662,6.699,6.93,0.6,-0.848(45),8.458(98),2.9434(87),0.000(0),0.34(19),96.810
3162589689420158208,113.590,12.543,0.93,1.1,-0.029(66),3.58(20),1.2731(48),0.027(27),0.25(14),96.350
3162696342048193280,111.438,11.353,1.88,0.7,-0.453(67),7.717(96),2.948(14),0.082(37),0.51(23),98.600
3163849935902438144,114.978,12.396,1.59,0.8,-0.391(80),6.53(13),1.9324(84),0.000(37),0.09(21),67.960
3164754833972839680,115.814,14.886,1.98,1.0,-0.121(19),4.921(98),1.6659(45),0.0548(99),0.31(12),99.150
3165224153639108736,113.697,14.314,1.59,1.0,-0.911(58),4.27(18),1.3234(43),0.110(27),0.39(14),99.870
3166785460150177664,112.369,14.540,1.42,0.7,-0.304(89),7.05(17),2.496(12),0.082(27),0.34(25),90.630
3168381190824072320,112.165,15.227,0.74,1.1,-0.765(58),4.05(16),1.3468(66),0.1370(99),0.43(13),99.940
3169940577485706496,111.040,17.694,0.90,1.1,-0.010(49),3.88(13),1.3112(40),0.1096(99),0.18(21),80.360
3171753328561821824,65.503,-17.574,0.93,1.0,-0.156(63),4.89(13),1.3657(34),0.137(27),0.00(16),53.650
3172122317792469504,66.350,-16.508,4.03,0.7,-0.256(49),7.01(12),2.1238(48),0.158(40),-0.05(21),42.220
3172503676528429952,68.143,-15.169,10.56,1.1,-0.027(38),4.254(45),1.2262(34),0.000(0),0.06(10),74.740
3172770857854411776,67.401,-14.818,1.20,1.1,-0.016(42),4.115(69),1.2720(29),0.247(27),0.03(19),55.810
3173310546265125632,69.853,-14.950,0.82,1.0,-1.43(12),4.21(12),1.4801(38),0.740(47),0.44(15),99.940
3174867901406619008,69.528,-13.073,2.22,0.8,-0.285(34),6.772(80),2.3281(47),0.466(37),0.22(16),91.150
3177027410962600448,63.804,-13.608,1.99,0.6,-0.486(82),8.694(94),3.057(20),0.082(27),0.13(21),71.710
3181760121325159296,73.119,-10.058,1.99,0.6,-0.98(10),8.892(95),3.431(19),0.219(37),0.20(23),81.950
3182421958606538752,77.793,-9.996,3.60,0.7,-0.003(31),7.28(11),2.4391(34),0.16(12),-0.01(25),49.280
3182586090780111616,77.479,-9.672,3.76,0.9,-0.119(38),5.363(25),1.4561(28),0.164(77),-0.13(21),28.050
3183604586440564224,76.112,-8.608,1.60,0.9,0.178(35),5.69(14),1.6631(42),0.1644(99),-0.13(17),20.930
3183886061417317760,75.406,-8.003,2.06,0.9,-0.003(29),5.501(43),1.5803(37),0.274(27),-0.10(12),18.100
3184078579032750464,70.357,-11.493,1.43,1.0,-0.130(36),4.68(13),1.4609(30),0.164(27),0.09(21),65.060
3184973512776788352,70.806,-9.618,10.50,0.8,0.233(41),6.024(50),1.7784(39),0.000(0),-0.12(12),15.120
3185721283764025216,68.701,-8.699,5.79,0.4,-1.72(18),10.901(25),3.901(18),0.000(0),0.09(18),61.300
3188210097051780736,73.573,-6.013,3.08,0.8,-0.113(28),6.838(51),2.3337(39),0.036(13),0.20(14),91.500
3191657581401600128,65.682,-9.854,0.90,1.1,-0.278(74),4.76(12),1.3305(49),0.274(27),0.01(15),55.040
3191658474754735744,65.470,-9.905,1.35,0.9,-0.095(50),5.999(87),1.7403(62),0.247(27),-0.08(16),31.180
3192861924590928384,63.502,-8.407,0.97,1.1,-0.203(63),4.33(10),1.2227(40),0.192(37),0.02(13),58.280
3192979056939164928,64.966,-7.609,6.93,0.6,0.065(54),8.389(66),3.0236(78),0.000(0),0.06(22),54.610
3196398057065254784,63.332,-6.437,1.39,1.0,-0.622(56),4.16(11),1.4818(35),0.192(27),0.47(12),99.980
3198818769353393792,66.075,-7.319,2.59,1.0,-0.068(47),5.086(57),1.3788(36),0.174(18),-0.10(13),23.990
3199181436392025728,65.780,-6.675,1.12,0.9,0.381(31),5.168(93),1.7267(47),0.137(37),0.05(13),65.210
3199345332343378560,67.265,-6.399,1.94,1.2,-0.676(71),4.16(11),1.1302(33),0.137(27),0.16(12),91.170
3202781100021466368,66.611,-5.175,1.98,1.0,-0.458(40),4.655(93),1.4710(38),0.110(37),0.31(12),99.210
3205400819617452160,68.504,-1.585,2.19,0.9,0.085(40),5.703(63),1.6555(34),0.082(20),-0.08(13),26.180
3206074274785211008,67.220,-1.920,1.83,1.0,0.368(33),4.618(60),1.4554(38),0.192(47),-0.05(11),31.660
3206718863478347264,79.504,-8.655,3.40,0.7,-0.239(25),7.033(27),2.2436(32),0.118(79),0.06(18),64.830
3206726143446402688,79.177,-8.704,8.41,1.0,-0.329(63),4.230(79),1.3880(26),0.000(0),0.21(20),83.900
3206774491894650240,79.122,-8.631,3.44,0.8,-0.445(23),6.441(33),2.3632(36),0.027(47),0.40(22),98.260
3207255287713450368,79.907,-7.450,1.62,0.9,-0.476(62),5.700(88),1.6549(37),0.4385(99),0.05(14),64.860
3207651313760339968,79.709,-6.381,1.95,0.9,0.090(30),5.238(76),1.6424(33),0.329(37),-0.00(13),48.280
3208554532499652096,77.894,-6.263,1.34,0.9,-0.660(32),4.911(77),1.5592(28),0.274(57),0.32(11),99.770
3208829887146528384,81.640,-6.847,4.09,0.9,-0.144(43),5.638(78),1.5389(28),0.138(70),-0.14(22),27.440
3209114974192489600,80.630,-6.376,3.73,0.6,-0.827(46),8.657(62),3.2915(76),0.219(27),0.16(22),75.770
3216414528809116032,86.481,-1.803,2.22,0.7,0.244(43),7.84(11),3.1159(97),2.63(16),-0.17(26),26.130
3217190440422008704,82.657,-1.978,2.35,0.7,-0.356(31),6.991(96),2.5907(54),0.877(57),0.31(17),96.810
3217339080650325504,84.226,-1.852,2.39,0.8,-0.226(26),6.294(47),2.0282(42),0.329(37),0.13(13),84.310
3217995450437124992,87.776,-1.310,3.01,0.8,0.164(18),6.355(77),1.9454(33),0.56(30),-0.24(31),15.120
3218563867883801088,89.762,-0.148,1.36,0.9,-0.018(53),6.58(10),2.4092(85),1.069(65),0.08(17),68.850
3221952287842673664,82.756,1.177,4.66,0.7,-0.576(21),7.884(17),2.8005(48),0.000(29),0.36(14),99.480
3222459776882349312,84.458,0.996,2.70,1.0,-0.785(39),4.72(12),1.3514(27),0.44(37),-0.15(35),28.500
3223302930502043264,85.114,2.775,3.47,0.8,0.550(22),6.285(43),1.9090(40),0.082(27),-0.01(21),45.000
3224059295718854400,84.921,2.924,0.91,0.9,-0.029(64),5.50(12),2.1941(58),0.904(65),0.31(16),97.130
3225820919505112960,71.942,-2.707,1.76,0.9,-0.324(61),5.521(60),1.5517(34),0.164(27),0.04(14),61.990
3226711008527314944,72.889,-0.915,0.92,1.1,-1.554(77),4.73(21),1.2930(35),0.1918(99),0.30(14),98.510
3227051582254046720,76.521,-1.234,1.93,0.7,1.80(52),7.90(14),2.8607(85),0.219(11),0.12(28),63.640
3228032896381628800,74.193,-0.669,1.52,1.0,-0.386(32),4.70(12),1.5491(32),0.1918(99),0.32(12),99.230
3228615427089325056,75.647,0.657,1.70,0.8,-0.070(19),6.05(11),2.0775(37),0.301(46),0.20(15),91.380
3229063344935793024,75.761,1.955,9.52,0.9,-0.556(30),6.01(22),1.9053(33),0.000(0),0.12(26),65.870
3230909699835966464,70.246,1.112,3.31,0.6,0.034(62),8.34(13),3.0642(76),0.082(27),0.06(21),59.140
3234500223776387072,79.112,2.163,1.54,0.7,-0.441(81),7.142(87),2.2814(72),0.164(27),0.14(21),75.750
3234642954129747200,79.963,2.830,0.96,1.0,-1.097(62),4.45(11),1.3287(34),0.274(27),0.32(11),99.850
3235656390316898816,77.579,3.702,3.64,0.9,0.196(28),4.747(62),1.5043(22),0.164(57),0.03(12),62.120
3236163097674579072,81.354,3.503,1.16,1.1,-0.044(46),4.53(15),1.2224(27),0.247(27),-0.12(14),21.330
3237337955911613696,78.865,4.829,2.65,0.9,0.177(22),5.683(47),1.6764(33),0.247(55),-0.15(12),11.250
3237663651873463424,81.471,5.883,1.05,0.9,-0.560(59),5.76(14),1.8982(52),0.3563(99),0.33(16),97.310
3239425932790814592,74.952,4.564,1.90,1.0,0.012(31),4.946(54),1.4633(25),0.192(37),-0.00(12),49.540
3239757057588784512,74.613,5.725,0.99,1.0,-0.950(70),4.54(14),1.4222(30),0.164(27),0.09(21),66.170
3240841103036916864,78.371,6.543,2.08,1.1,0.227(32),4.10(16),1.4453(38),0.274(30),0.10(12),80.110
3242227866373985408,79.489,8.373,1.91,0.7,-0.39(11),7.97(16),2.937(12),1.261(75),0.13(26),70.610
3245817977997302528,59.574,-4.449,1.66,0.8,-0.273(63),6.72(11),2.0471(70),0.329(27),-0.02(19),47.380
3250665587324812544,56.058,-2.319,3.35,0.6,-0.436(46),8.889(37),3.363(15),0.411(20),0.08(20),57.290
3253539985598168576,62.449,-1.034,0.88,1.2,-0.230(70),4.277(91),1.2958(47),0.329(55),0.06(13),70.730
3253873309421802624,64.476,-2.109,12.24,0.4,-0.758(47),9.768(20),3.3455(70),0.000(0),-0.14(17),19.630
3254803668055562624,65.533,0.148,2.49,1.0,-0.020(32),5.322(50),1.5348(31),0.219(77),-0.06(15),32.610
3260390939471955072,61.419,3.697,9.25,1.0,-0.682(58),4.15(13),1.3000(55),0.000(0),0.14(20),74.890
3261805564258966272,48.993,-3.126,1.96,0.7,0.389(35),6.88(12),2.2215(87),0.274(30),-0.01(25),47.380
3267713549472672512,49.602,0.941,4.14,0.9,-0.212(17),5.739(55),1.8680(48),0.329(65),0.18(13),91.460
3274047939040922752,58.640,6.346,4.20,0.8,0.099(30),6.072(42),1.9231(50),0.685(75),-0.15(14),14.000
3274353981229091584,53.611,3.692,4.19,0.7,-0.533(47),7.597(80),2.5903(61),0.247(37),0.25(20),89.190
3278719931448895744,67.243,0.723,2.78,0.8,0.166(27),6.447(69),2.0104(50),0.274(37),-0.12(14),18.350
3278793396865760896,68.088,1.052,4.49,0.7,-0.412(62),7.283(60),2.2589(56),0.137(37),0.03(19),58.910
3280267257843415680,65.752,3.090,1.71,0.8,-0.735(87),6.80(14),1.9774(80),0.795(37),-0.06(18),37.910
3281445556351560192,71.822,3.818,1.91,0.8,-0.455(44),7.001(79),2.5177(65),0.301(30),0.23(24),82.500
3281924458088654464,72.033,5.551,5.01,0.4,0.18(18),10.84(14),3.955(24),0.274(27),0.04(20),51.270
3282947557954169728,69.223,6.227,0.80,1.2,-0.066(63),4.05(17),1.3695(31),0.411(37),0.08(13),74.390
3283448419860700672,64.370,3.523,2.18,0.8,-0.162(60),7.02(14),2.2032(69),0.438(20),-0.08(22),37.000
3285029929897944320,64.875,5.836,1.57,1.0,-0.35(15),5.02(16),1.7118(44),0.685(27),0.17(18),83.090
3287127282687725184,67.882,7.867,1.04,1.0,-1.222(59),4.710(79),1.5395(31),0.4933(99),0.03(20),56.320
3287177379186168576,67.519,7.989,1.19,0.9,-0.64(13),5.89(17),2.1629(98),0.521(27),0.50(19),99.030
3287503143865329792,67.729,8.770,2.30,1.0,0.036(32),5.17(11),1.6279(32),0.493(20),-0.03(13),42.630
3287662160735287808,73.040,5.303,1.44,1.3,-0.612(56),3.430(89),1.1601(27),0.247(27),0.05(22),58.810
3288319325091588352,74.229,6.849,1.70,1.0,-0.55(11),4.42(71),1.4385(24),0.1370(99),0.34(26),90.020
3289660351320216448,72.855,8.465,1.28,0.9,-0.227(19),5.57(15),1.9093(39),0.4111(99),0.26(15),94.890
3289673992136331264,71.924,8.212,2.15,0.6,-0.801(58),8.711(88),3.311(16),0.301(46),0.50(20),99.560
3289773601018010368,73.161,8.950,1.47,0.9,0.320(25),6.13(12),2.0359(41),0.493(34),0.06(23),57.660
3291370263701597952,73.699,9.630,2.83,0.8,0.199(24),6.567(73),2.1720(29),0.630(70),-0.12(15),19.930
3292187784954860544,70.510,7.791,1.25,0.8,-0.421(48),6.531(99),2.3124(69),0.411(27),0.38(17),98.420
3292617139948630912,70.641,9.119,1.60,0.9,-0.756(73),5.42(16),1.7388(32),0.521(47),0.27(15),96.260
3293779705992844288,68.605,10.352,6.26,0.9,-0.302(43),5.362(30),1.6124(27),0.241(58),0.12(13),83.740
3294595131303740416,73.481,10.576,5.37,0.7,-0.549(32),7.899(44),2.9816(48),0.757(95),0.16(26),70.470
3297673832581223936,63.498,7.723,1.11,0.9,-1.052(64),5.19(20),1.7692(56),0.4933(99),0.45(14),99.830
3298757298212548736,62.130,8.655,1.17,0.8,-0.150(34),6.35(14),2.430(12),0.603(27),0.39(18),98.710
3301184023453638784,59.542,7.712,4.56,1.0,-0.470(47),4.73(18),1.5107(41),0.274(20),0.27(14),95.750
3305264757779978624,63.136,13.168,3.85,0.9,-0.270(39),6.61(14),2.3890(58),0.959(89),0.20(19),86.240
3308238352617549440,69.899,13.318,1.58,0.9,0.207(30),6.24(11),2.3272(56),1.041(30),0.04(14),60.560
3308550850141499648,71.060,13.899,6.67,1.0,-0.114(44),5.044(72),1.4428(30),0.0009(91),0.06(13),68.260
3313739548592178048,66.390,16.787,4.17,0.9,0.321(35),5.62(15),2.0356(28),0.850(87),-0.02(17),45.170
3314042708860465920,65.732,17.628,1.55,0.9,0.304(34),6.40(11),2.4928(55),1.151(65),0.07(15),68.790
3314774876229636352,89.927,0.851,2.79,1.0,-1.033(67),4.70(23),1.4947(34),0.247(55),0.41(16),99.460
3316861611860535040,89.543,4.277,2.60,1.0,-0.268(43),4.600(43),1.5251(27),0.74(25),0.04(22),64.380
3316943117456776576,93.171,2.871,3.23,0.5,-1.05(14),10.07(23),3.351(28),0.47(27),-0.39(32),7.920
3319261884398674048,87.233,3.123,2.58,0.8,0.518(35),6.67(10),2.1004(38),0.42(15),-0.07(28),38.670
3319734983636406144,88.380,3.818,1.93,0.8,-0.724(67),7.124(95),2.3955(68),1.343(88),0.07(17),67.720
3321855288732628224,89.991,6.389,1.42,0.9,-0.269(28),6.03(11),2.2434(82),0.711(99),0.35(17),98.420
3322140440202908672,92.008,7.019,0.90,1.1,-0.26(11),4.19(20),1.6141(50),0.493(47),0.33(16),97.770
3322894773897606016,87.770,7.180,2.73,0.7,0.276(28),6.889(81),2.2328(43),0.79(21),-0.27(25),9.140
3323122368506789504,90.099,7.602,2.52,0.9,-0.027(38),5.701(72),1.7307(47),0.438(47),-0.07(14),31.740
3325256799754450176,94.701,7.877,1.54,0.9,-0.654(65),5.75(11),1.8175(62),0.22(12),0.33(18),96.620
3326921529075782784,99.836,9.982,2.69,0.9,0.342(25),5.508(56),1.6591(44),0.082(28),-0.11(11),15.170
3327356729526437248,96.509,9.444,0.97,1.2,-0.916(50),3.925(73),1.3923(42),0.592(97),0.38(15),99.940
3329035958658172288,93.463,9.427,2.14,0.9,0.266(48),5.858(86),1.7418(51),0.158(85),-0.15(17),15.800
3329385672073897728,91.201,9.133,2.45,0.9,0.207(34),5.62(15),1.5351(45),0.110(57),-0.13(24),30.290
3329463634320589184,92.474,9.386,1.68,0.8,0.182(33),5.935(61),1.8952(68),0.166(83),0.09(23),63.010
3330323860431850496,93.347,11.553,2.68,1.0,-0.451(95),4.61(15),1.3458(40),0.22(17),0.14(20),80.630
3331788444281926656,94.999,12.235,4.16,0.9,-0.772(30),5.040(56),1.4424(45),0.000(0),0.02(20),52.620
3333381847083227648,86.550,6.866,2.91,0.9,-0.076(35),5.846(62),1.6680(25),0.658(84),-0.23(16),5.010
3334079281052285696,82.205,6.825,1.96,1.0,-1.101(58),4.902(83),1.8729(30),0.830(94),0.17(21),78.710
3337031985170809216,87.156,10.977,2.06,1.0,-0.081(61),5.48(14),1.7302(53),0.6303(99),-0.03(17),44.770
3338239936131547264,82.801,10.291,2.50,0.7,-0.033(52),7.86(12),2.8051(73),0.16(22),0.05(32),55.150
3339031584503529856,82.277,10.754,1.04,1.0,-0.337(74),5.01(15),2.0647(41),0.658(37),0.53(15),99.920
3339624255630723328,85.543,10.937,6.34,0.7,-0.383(23),8.16(12),3.0641(47),0.000(0),0.22(25),79.510
3339822133364249472,83.901,11.169,1.19,0.8,-0.489(66),6.21(14),2.1305(65),0.658(20),0.28(17),94.030
3341306542781547392,85.216,13.235,1.33,0.9,-0.500(32),6.052(93),2.3413(50),0.904(27),0.27(21),89.240
3343443993386920192,89.781,12.629,2.28,0.8,-0.369(43),7.058(79),2.4935(74),0.192(77),0.20(25),77.170
3343804873719856640,89.752,13.556,1.04,1.2,-0.468(57),3.82(13),1.2143(36),0.521(37),0.09(13),74.400
3344282920757796608,91.757,13.195,1.61,1.1,-1.004(49),3.98(14),1.2390(34),0.30(23),0.34(23),98.610
3344548212298786432,94.612,13.950,1.97,0.8,-0.444(51),6.693(96),2.2067(78),0.25(12),0.26(22),89.030
3345807221831622272,93.689,15.696,2.19,0.9,0.363(28),5.61(13),1.6681(46),0.21(17),-0.19(21),14.150
3346130959286515712,92.468,16.382,1.23,1.1,-0.68(14),5.22(15),1.5470(60),0.567(79),0.09(17),74.600
3347622824766400640,85.319,14.326,3.07,0.8,-0.241(36),6.740(76),2.3212(42),0.43(12),0.12(26),66.550
3351230769093703552,101.132,11.787,1.57,1.0,-0.419(61),4.56(14),1.6422(43),0.269(62),0.43(14),99.600
3352169988243869568,98.899,12.038,6.98,0.8,-0.266(26),6.101(43),1.8295(47),0.000(20),0.12(12),83.220
3353115091506000384,105.304,13.151,1.33,0.8,0.034(58),6.40(10),1.8984(88),0.027(27),-0.09(18),29.980
3353857674171392896,104.667,14.520,3.71,0.5,-0.18(12),9.99(13),3.377(23),0.027(27),-0.19(21),16.760
3354436154728610304,101.612,14.608,1.74,0.8,-0.093(62),6.27(19),1.8537(62),0.027(27),-0.02(23),46.470
3354571837034987904,101.963,15.088,1.86,1.2,-0.253(57),3.621(76),1.0787(37),0.0000(25),0.16(11),91.530
3363321273831412352,109.294,19.797,2.84,1.1,0.174(36),4.163(81),1.1380(34),0.000(36),-0.01(20),49.020
3363639445008582272,109.754,19.737,3.93,0.8,-0.788(79),6.670(27),1.9535(65),0.027(27),-0.12(21),29.540
3363671159047035136,110.162,20.016,1.46,0.8,0.055(51),6.01(13),1.7068(65),0.0822(99),-0.15(18),20.360
3364398382908942592,105.165,18.411,1.35,0.9,-0.412(92),5.94(15),1.6497(62),0.103(37),0.03(20),57.600
3364795787642919936,105.809,18.824,1.36,0.9,-0.601(50),5.23(16),1.5761(49),0.000(0),0.32(15),97.540
3365678759903416064,101.817,19.441,2.77,0.8,0.286(58),6.12(26),1.8263(49),0.000(27),-0.14(23),28.270
3370941267370036480,95.515,19.330,1.01,0.9,0.324(71),5.34(20),1.9245(69),0.625(40),0.05(18),59.630
3373066279749330560,98.625,21.042,2.45,0.8,-0.488(46),6.156(79),1.8591(54),0.012(45),0.22(16),91.730
3374231620338197760,94.642,20.146,2.24,1.0,-0.129(42),4.454(47),1.4922(41),0.054(37),0.29(11),99.460
3375001866888130048,93.040,20.380,1.90,0.8,-0.376(42),6.19(15),1.9159(52),0.22(15),0.15(24),78.160
3375440292853211392,92.756,21.769,1.96,1.2,-0.138(57),4.266(87),1.1586(42),0.124(62),-0.02(14),45.370
3378036896938700544,100.885,20.746,0.94,1.0,-0.199(72),4.53(19),1.6227(54),0.137(25),0.39(17),98.300
3378502093435769728,102.991,22.137,3.71,1.0,0.058(41),4.870(45),1.3166(46),0.000(17),-0.08(12),26.130
3378842976401197824,100.008,21.175,1.20,1.1,0.066(44),4.081(90),1.2653(45),0.164(67),0.04(13),64.390
3378965395851267968,99.819,21.929,1.87,1.0,-0.010(56),4.77(25),1.3246(43),0.055(37),-0.03(19),45.500
3379150938439271552,99.498,21.988,3.68,0.9,-1.392(63),5.139(74),1.4906(38),0.000(0),0.435(88),100.000
3381501831736755456,102.735,24.715,1.68,1.1,-0.314(71),3.97(13),1.2939(36),0.110(30),0.26(13),97.210
3382619489605169024,97.875,23.776,1.02,0.9,-0.617(92),5.15(25),1.6622(75),0.247(27),0.34(19),95.370
3384867578566252544,100.357,26.347,1.22,1.0,0.036(34),4.85(10),1.6846(45),0.1370(99),0.26(13),97.130
3386031617783053824,99.818,27.744,1.74,1.1,-0.693(54),4.07(13),1.2126(38),0.247(75),0.22(14),96.560
3389467351100917248,81.433,13.923,1.25,0.9,0.255(32),5.83(13),2.0900(44),0.69(11),0.04(18),60.060
3389767036738482432,83.316,14.706,1.85,0.9,0.261(27),6.416(81),2.3038(42),0.858(55),0.11(22),66.590
3391489146824536960,76.522,13.733,1.27,1.0,0.156(40),5.49(11),1.9175(57),0.630(47),0.05(15),63.920
3391932146931937920,77.841,14.053,1.96,0.8,-0.112(56),7.23(14),2.5494(83),0.740(65),0.08(22),64.390
3393264995543158400,75.030,15.693,1.28,1.1,-0.947(66),4.35(13),1.7437(76),0.758(55),0.54(14),100.000
3393718849031314688,79.551,15.942,4.17,0.9,0.091(21),6.116(62),2.1371(32),0.50(19),0.16(28),72.750
3395178592451565184,78.776,17.369,1.51,1.1,-1.060(49),4.67(15),1.5978(34),0.548(62),0.41(13),99.940
3395274456121556608,78.597,17.765,2.34,0.6,-0.692(86),8.67(12),3.150(15),0.55(11),0.26(27),83.490
3396213439053484672,84.047,16.205,2.00,1.0,-0.396(77),5.33(17),1.7387(29),0.820(28),0.07(16),70.630
3396443855459250816,86.319,16.758,3.45,0.7,-0.169(37),7.654(78),2.5494(46),0.027(61),-0.01(21),47.850
3396631287832143744,84.853,16.764,0.95,1.0,-1.193(71),4.79(14),1.6915(39),0.603(37),0.12(21),70.750
3397958187910974464,84.416,19.270,1.75,0.7,-0.268(52),7.49(13),2.7622(98),0.795(36),0.24(21),87.030
3398518633900725120,87.073,19.237,1.35,1.0,-0.174(52),5.360(67),1.6374(35),0.47(19),0.01(22),55.080
3399966244037528448,86.520,20.577,1.94,0.7,-0.109(49),7.22(11),2.3163(66),0.384(89),-0.08(23),37.330
3400202909617500416,87.155,21.685,1.88,0.9,-0.624(70),5.62(12),1.5400(28),0.575(94),-0.04(16),41.320
3400704802317280256,81.960,18.971,2.22,0.9,-0.422(35),5.692(69),1.9059(30),1.014(87),-0.09(22),35.500
3403056073573564160,85.479,21.090,2.91,0.6,-0.532(61),9.02(11),3.219(12),0.314(75),0.12(22),69.830
3403177402106367104,86.539,21.583,2.66,1.0,-0.231(47),5.329(68),1.5049(29),0.27(12),-0.11(24),32.210
3403672624718653440,82.640,21.273,1.04,1.3,-0.191(62),3.99(12),1.6114(36),0.685(31),0.26(12),98.510
3405500459719574272,74.861,16.794,5.42,0.8,-0.339(15),6.533(27),2.3696(46),0.045(62),0.35(23),95.810
3406961852408514816,72.841,19.182,1.94,0.8,0.185(47),7.60(13),2.891(10),0.877(47),0.09(20),67.810
3408478525619813248,73.460,19.550,2.48,0.9,-0.274(51),6.086(59),2.0836(39),0.856(51),0.12(14),80.850
3409894937114442752,71.669,18.931,1.20,0.9,-0.811(81),6.51(12),2.4700(83),1.014(37),0.49(15),99.850
3413309229956064128,73.990,22.835,2.15,0.9,0.207(29),6.727(63),2.5460(53),1.1510(99),0.04(12),63.180
3413708799353022720,73.284,24.322,9.59,0.7,-0.016(28),7.48(11),2.5424(58),0.000(0),0.06(27),54.570
3413776041362226176,79.336,20.113,1.38,1.2,-0.306(67),4.650(62),1.7273(36),0.90(10),0.18(14),91.180
3414985843452941184,77.187,21.800,3.66,0.9,0.277(33),6.234(72),2.1075(44),0.82(10),-0.14(16),18.040
3418662064878235904,75.908,23.542,1.36,1.0,-0.524(56),5.61(13),2.2247(57),0.987(50),0.46(14),99.780
3418769439060150272,76.166,24.221,6.80,0.5,1.41(20),9.089(56),3.423(11),0.000(0),0.17(19),82.480
3422596426721076352,78.669,28.713,6.65,0.6,-0.695(32),8.451(52),3.1367(60),0.000(0),0.15(21),74.090
3424252497390338816,87.979,22.186,1.60,1.0,0.005(36),4.901(72),1.5945(36),0.521(90),0.02(14),58.910
3424368358427633536,88.381,22.681,1.49,0.9,-0.237(80),5.62(17),1.6956(57),0.549(46),-0.03(19),46.300
3426084318121011328,94.147,25.468,2.06,0.9,-0.330(58),5.692(83),1.7627(44),0.301(60),0.14(16),82.100
3426128023710565248,91.443,23.643,1.52,0.9,0.269(34),5.55(13),1.7077(48),0.403(23),-0.15(15),15.270
3426631943633978112,90.886,25.399,5.75,0.8,-0.107(33),6.31(12),2.0083(50),0.000(21),0.13(18),76.850
3427165168116134656,93.111,26.757,2.37,0.8,-0.161(58),6.71(15),2.0487(60),0.36(13),-0.08(25),38.050
3428282344945526784,88.749,25.265,1.69,0.9,0.347(30),6.20(19),1.8569(55),0.25(10),-0.24(21),11.440
3430035374498386432,90.135,26.992,2.63,1.1,-0.316(71),4.038(35),1.4279(38),0.329(75),0.28(13),99.060
3430842695210454528,88.966,27.274,4.78,0.7,-0.563(48),7.356(52),2.3001(40),0.000(0),0.14(17),79.380
3432490519541894016,98.080,27.258,0.91,0.9,-0.284(34),4.89(12),1.7414(59),0.329(37),0.36(13),99.410
3434103193861882240,98.600,28.129,2.86,0.8,-0.407(42),6.74(11),2.1582(55),0.03(10),0.22(22),84.580
3434579282396832000,99.786,29.017,1.07,1.0,-0.466(54),4.03(10),1.4059(47),0.219(20),0.37(11),99.850
3435106566940983680,99.735,31.058,2.76,0.7,-0.500(81),7.549(97),2.4576(93),0.219(37),0.12(23),71.130
3436037337894761600,97.362,31.157,4.37,1.0,0.132(41),4.219(75),1.4155(47),0.0000(99),0.20(11),94.930
3436964806015151488,94.954,29.650,6.71,0.7,0.147(28),6.677(94),2.0759(48),0.000(0),-0.09(16),29.340
3439298656883180160,97.220,32.958,3.29,1.1,0.040(37),4.502(69),1.2660(32),0.27(19),-0.12(20),22.800
3440816124666163584,84.646,25.379,1.69,1.0,-0.396(51),5.392(84),1.7703(29),0.598(88),0.18(15),89.310
3445610991795416320,80.459,28.481,1.74,1.0,-0.365(43),5.69(20),2.1830(52),1.069(37),0.16(23),73.880
3450249796993393664,90.357,32.417,3.87,1.0,-0.248(38),5.004(64),1.4716(23),0.042(15),0.15(12),88.640
3450921701678789632,88.992,31.881,0.92,1.0,-0.009(58),5.069(95),1.7011(47),0.548(59),0.07(15),69.400
3451775884773584128,89.915,34.290,1.81,0.8,0.205(28),6.40(17),1.9208(51),0.30(10),-0.11(27),34.130
3451983383233496192,90.213,35.219,1.88,0.9,-0.510(37),6.048(85),1.9852(43),0.52(10),0.03(24),53.850
3453559666294122368,91.514,35.842,2.05,0.9,-0.508(42),5.190(64),1.6471(35),0.438(92),0.22(14),94.990
3454119283353158144,92.066,37.827,1.82,1.0,0.047(39),5.044(68),1.5501(40),0.301(55),-0.00(14),48.780
3454323453217307648,87.587,33.613,1.17,0.9,0.146(44),5.216(91),1.7735(49),0.88(18),-0.09(20),30.130
3455327444771149440,88.506,36.345,1.25,1.0,-0.564(55),4.83(11),1.6430(36),0.474(57),0.32(12),99.220
3455424029995014144,86.114,34.732,1.14,1.0,-0.646(47),5.52(13),1.6477(37),0.603(58),-0.15(22),27.230
3456157095012986752,88.188,37.336,0.98,0.9,-0.41(15),5.47(12),2.0339(56),1.01(11),0.25(19),91.580
3456928814736888064,89.371,37.708,3.52,0.7,-0.339(26),7.96(10),3.1520(80),0.278(73),0.37(28),92.810
3458366907226107776,90.525,39.901,2.08,0.8,-0.205(18),6.49(16),2.1535(49),0.411(39),0.14(19),77.870
3459276375139950208,179.480,-39.528,1.89,1.0,-0.048(34),5.125(70),1.4284(25),0.173(62),-0.07(14),31.320
3459443088591155712,181.567,-39.163,6.91,0.9,0.112(32),5.200(23),1.4469(35),0.010(62),-0.09(13),22.010
3459451266208854016,181.270,-39.179,1.08,1.2,-0.366(73),3.852(83),1.2644(25),0.189(62),0.24(13),97.040
3460226628064294784,178.055,-38.719,2.57,1.0,-0.084(19),5.31(15),1.8034(37),0.137(62),0.26(17),94.520
3460567098712146688,179.943,-37.618,1.27,0.8,-0.043(59),6.24(16),1.8985(62),0.168(62),-0.03(21),44.860
3460937084374636032,180.169,-36.256,2.82,0.6,-1.016(91),9.136(82),3.815(16),0.100(62),0.52(22),100.000
3463660643395858944,176.350,-37.023,1.66,0.7,-0.572(91),7.153(90),2.2580(75),0.161(62),0.16(21),78.760
3464764449991601024,174.601,-35.748,1.45,1.1,-0.140(56),4.112(60),1.3474(31),0.154(62),0.20(12),94.970
3466095099578873600,181.654,-33.879,8.27,0.8,0.003(29),6.353(76),1.8425(39),0.007(62),-0.11(17),24.110
3467751513846090368,180.110,-30.314,2.40,0.8,-0.097(37),6.497(87),2.0257(44),0.192(47),0.01(17),53.450
3469192939229975808,183.647,-33.163,0.73,1.2,-0.428(88),3.81(23),1.0906(35),0.125(62),0.13(16),80.850
3469605737126228864,186.257,-31.978,1.67,0.8,0.611(24),6.76(11),2.1690(58),0.082(38),0.04(25),53.190
3470244965699005824,188.926,-31.455,0.90,1.2,-0.042(63),3.41(19),1.1778(35),0.122(62),0.14(13),87.120
3472183335979319552,188.858,-27.992,3.03,0.7,-0.449(46),7.39(13),2.5161(60),0.164(27),0.25(23),86.040
3473446709200409216,181.890,-30.761,1.03,0.9,0.230(39),5.229(89),1.6219(46),0.114(62),-0.01(15),46.060
3474329544020730496,181.817,-28.674,5.28,0.9,0.045(29),5.625(23),1.5808(36),0.0060(77),-0.090(97),17.700
3474907818417986688,184.632,-28.516,2.16,0.9,0.237(26),5.73(15),1.6535(35),0.192(31),-0.08(24),37.400
3476087491315472000,184.478,-26.944,3.54,0.8,0.203(27),6.00(16),1.6723(34),0.137(37),-0.15(25),28.220
3476098044050559616,183.981,-26.954,1.25,1.0,-0.147(52),4.87(12),1.3390(33),0.164(37),-0.02(15),45.600
3477253940011371008,174.564,-33.670,1.02,0.9,0.164(29),5.46(14),1.6135(48),0.116(62),0.01(24),50.400
3477926428809967744,172.907,-33.820,1.31,1.0,-0.598(48),4.062(64),1.3458(30),0.106(62),0.39(11),99.990
3479188771237120384,178.047,-31.624,3.06,0.9,-0.155(16),5.61(10),1.8652(35),0.301(37),0.14(22),71.450
3479650428681811328,178.877,-30.662,2.14,0.8,0.258(33),5.984(93),1.8209(40),0.192(27),-0.13(14),17.920
3479986776160479104,177.817,-29.806,2.23,0.8,-0.455(53),6.414(67),1.8224(41),0.027(37),0.05(16),64.590
3481912398978709376,173.278,-30.504,1.89,1.0,0.007(38),5.04(11),1.4191(43),0.192(27),-0.08(14),30.220
3482193667796615296,172.582,-29.825,5.48,0.6,-0.540(37),8.313(91),2.9949(79),0.012(18),0.30(19),94.800
3482383814588898048,173.172,-29.023,1.49,0.9,-0.133(60),5.891(85),1.7211(50),0.274(27),-0.05(16),38.670
3484588369762730496,176.214,-26.360,1.14,0.8,0.339(37),5.99(12),1.7465(67),0.247(20),-0.25(15),4.530
3484820057478249472,173.453,-27.682,2.41,0.9,-0.354(66),5.45(11),1.4783(36),0.247(37),-0.03(16),44.950
3484855825966068096,173.863,-27.299,1.77,1.1,-1.635(88),4.31(11),1.0486(33),0.192(37),0.19(12),96.390
3485872427544306560,179.864,-29.254,1.71,0.9,-1.045(50),5.39(11),1.5328(31),0.219(27),-0.08(22),35.850
3489566065058932864,180.776,-24.247,4.28,0.6,-0.609(48),8.470(89),2.9086(70),0.082(27),0.16(20),78.710
3489748240391225984,182.732,-24.273,7.38,0.6,-1.048(37),8.778(37),3.4626(66),0.000(0),0.33(19),99.780
3490825212031175040,177.155,-25.064,1.90,0.8,0.117(23),6.089(60),1.9540(48),0.082(27),0.04(13),63.890
3491070123950475520,178.844,-24.755,1.53,1.1,0.058(38),3.986(74),1.3234(32),0.110(37),0.15(11),91.890
3491167744262904192,177.927,-24.728,2.10,0.7,-0.775(45),7.783(55),3.181(11),0.19(11),0.50(28),98.500
3491374108851425152,178.309,-23.859,1.39,0.8,-0.38(11),6.37(21),1.8008(67),0.110(27),-0.02(25),49.120
3494029910469026432,177.720,-22.064,1.73,1.0,0.370(35),4.01(20),1.3926(40),0.219(47),0.03(13),63.980
3494116600088695808,178.655,-21.644,0.96,1.0,-0.437(61),4.58(16),1.5485(43),0.164(27),0.38(14),99.100
3494419893499313152,181.141,-20.766,1.35,0.9,-0.285(47),5.86(12),1.5754(39),0.027(27),-0.04(17),41.520
3496965052462801664,191.400,-25.197,1.84,1.0,0.270(28),4.785(81),1.5281(30),0.329(27),-0.04(12),36.010
3497977844406838016,194.209,-24.750,1.89,0.9,-0.909(47),5.66(18),1.6645(43),0.329(27),0.24(15),93.480
3498475579576935552,191.653,-24.981,3.15,0.7,-0.171(18),6.704(53),2.4545(46),0.356(27),0.35(13),99.550
3499592992628376960,187.767,-26.272,1.24,1.0,-0.484(50),4.63(13),1.3698(29),0.1644(99),0.20(13),93.900
3499917932674097280,189.950,-25.284,1.41,1.0,-0.344(97),4.693(94),1.4973(36),0.219(20),0.23(15),93.490
3500676625761310976,187.757,-24.363,2.11,1.0,-1.502(78),4.95(10),1.1367(28),0.219(27),-0.33(21),4.850
3501353375168388224,187.540,-23.261,1.84,1.1,-0.71(11),3.93(22),1.2681(30),0.329(37),0.28(17),96.080
3501526724344019840,188.522,-22.412,1.05,1.0,-0.239(47),5.38(12),1.4845(44),0.247(27),-0.04(16),41.060
3503082292778926592,189.092,-21.702,1.86,0.9,0.412(27),5.833(82),1.8069(39),0.192(27),-0.14(12),12.970
3503717741780413568,191.397,-20.093,2.24,0.9,-0.339(43),5.876(49),1.6600(29),0.219(37),0.01(14),54.320
3505923499544817664,197.170,-20.413,1.14,1.1,-0.26(12),4.07(15),1.3699(44),0.247(27),0.23(16),92.310
3509370326763016704,195.321,-18.869,7.98,0.7,-0.442(42),7.374(40),2.3238(73),0.0000(90),0.09(16),71.790
3509376408436706176,195.230,-18.772,5.07,0.8,-0.092(30),5.92(17),1.8462(52),0.192(47),0.07(19),64.310
3510221456137907584,194.557,-18.096,2.19,0.8,0.210(37),6.32(13),1.8413(54),0.219(27),-0.13(24),30.550
3511764929945230080,195.375,-17.555,0.93,1.1,-0.082(60),3.99(13),1.2487(38),0.274(37),0.05(13),66.330
3512930854651304192,185.449,-23.798,1.75,0.9,-0.761(49),5.498(70),1.8154(36),0.219(55),0.45(12),99.970
3514256045336793984,183.712,-22.190,1.63,0.9,-0.521(38),5.73(12),1.6685(37),0.0822(99),0.19(15),88.720
3514680869141889920,186.697,-20.796,0.99,1.0,-0.825(56),4.96(12),1.4158(42),0.137(37),0.26(12),97.620
3515493957990609408,188.688,-20.435,1.24,1.1,-0.79(12),4.634(93),1.1966(30),0.137(27),0.12(13),82.950
3515653662054334720,189.747,-20.294,1.12,0.9,-0.216(26),5.12(12),1.6787(37),0.219(27),0.24(14),95.690
3516037902713526528,189.117,-19.030,3.50,1.0,0.183(31),4.619(64),1.3265(27),0.110(47),-0.08(12),26.650
3516524440904105600,186.396,-19.501,1.92,0.8,-0.311(31),6.548(68),2.1691(45),0.1918(99),0.24(14),94.560
3516832235440182656,188.163,-18.879,1.57,0.8,0.263(30),5.99(11),1.7502(41),0.137(65),-0.19(16),10.540
3517300386875515008,188.246,-17.253,1.24,1.0,-0.819(70),4.72(16),1.4317(32),0.082(55),0.36(14),99.250
3517344332981096320,182.816,-21.520,2.64,1.1,-0.476(51),4.554(57),1.2644(24),0.219(37),0.09(10),83.290
3518178278190773120,183.296,-19.818,1.02,1.0,-0.783(56),5.17(18),1.4394(41),0.192(27),0.19(14),90.270
3519441857569457024,182.659,-17.921,2.83,0.7,-0.017(47),7.20(13),2.4685(79),0.164(55),0.08(23),64.250
3522999464879839232,189.874,-17.573,1.07,0.9,-0.484(58),4.87(13),1.5127(38),0.192(55),0.26(14),95.900
3523155698610016000,190.224,-17.094,2.56,0.9,-0.151(24),5.09(13),1.5744(30),0.164(37),0.14(15),83.130
3527088548623441664,190.795,-14.355,1.87,0.8,0.021(49),5.909(73),1.8319(35),0.219(27),0.00(15),50.450
3528033815090029824,188.426,-14.155,2.11,1.1,-0.657(48),3.98(12),1.1693(22),0.110(27),0.25(12),98.740
3529368660861660928,192.835,-11.996,1.86,0.7,-0.252(55),7.132(96),2.1698(68),0.1370(99),-0.06(20),39.350
3531028339305166464,169.881,-28.446,1.66,0.8,0.285(25),6.104(73),1.9734(54),0.274(27),-0.06(13),31.430
3532304906664883456,166.241,-27.457,1.61,0.8,-0.581(67),6.04(10),1.6236(43),0.192(27),0.01(16),55.290
3532322292692470016,166.033,-27.295,1.12,1.0,-0.062(48),4.414(93),1.3533(42),0.164(27),0.09(13),77.750
3532922935278534528,167.918,-25.530,1.19,1.0,-0.74(14),5.066(97),1.2438(43),0.164(27),-0.25(21),13.340
3533638030153988992,172.914,-25.891,2.31,0.8,0.291(18),5.98(12),1.8291(36),0.192(27),-0.14(15),17.390
3533798283973293056,173.593,-24.949,5.62,0.7,-0.187(22),7.103(25),2.2431(46),0.000(0),0.02(12),55.070
3533879304236243968,173.282,-24.492,1.23,0.9,0.361(36),5.41(12),1.5399(50),0.0274(99),-0.18(14),10.650
3535381993034509184,166.166,-26.611,0.71,1.1,-0.829(68),3.95(15),1.3809(45),0.1644(99),0.20(21),83.360
3536144607427156736,168.257,-24.376,2.62,0.9,0.154(18),5.518(53),1.8672(52),0.274(84),0.11(14),80.110
3536696665343967104,164.930,-24.370,2.32,0.7,-0.464(45),7.354(63),2.9053(90),0.192(27),0.66(18),99.980
3537311773379650304,165.373,-23.603,0.79,1.1,-0.64(26),4.67(15),1.2445(47),0.192(20),0.08(18),70.430
3537473642107179264,166.304,-22.897,1.80,0.7,0.201(47),6.96(12),2.2157(97),0.219(37),-0.15(19),21.900
3538585317082494848,169.934,-21.716,2.07,0.7,-0.214(76),7.59(16),2.492(11),0.1644(99),-0.01(26),48.160
3540607456405025920,176.250,-22.134,3.10,0.9,-0.203(27),5.928(93),1.9584(49),0.192(27),0.23(15),94.170
3543823115599666304,177.340,-18.954,1.30,1.0,-0.896(62),4.342(91),1.3758(42),0.110(55),0.42(11),99.960
3545012714164524672,173.214,-19.827,4.27,0.8,0.051(32),5.900(94),1.6807(47),0.217(62),-0.16(16),14.720
3545241863556304640,172.757,-19.312,1.90,1.0,-0.587(43),4.566(92),1.5543(40),0.137(27),0.45(11),99.990
3545375316779875584,173.052,-18.900,2.12,1.1,-0.201(69),3.930(84),1.2631(34),0.082(27),0.22(12),95.840
3545473619992291072,170.202,-20.386,0.83,1.1,-0.55(11),3.87(11),1.3709(37),0.164(37),0.42(15),99.780
3545844017971129344,169.085,-19.268,3.32,0.7,-0.213(33),7.14(19),2.5871(71),0.164(27),0.25(29),80.310
3546845810503071616,175.121,-17.875,2.33,0.7,-0.463(46),7.955(93),3.114(10),0.082(27),0.36(25),94.720
3548517480493736960,174.617,-15.512,1.56,1.0,-0.120(32),4.87(13),1.6587(39),0.027(27),0.33(15),98.510
3548939624239146112,162.667,-23.767,0.85,1.2,-0.045(59),3.45(10),1.2257(38),0.1918(99),0.16(11),91.860
3549018892156002944,164.086,-23.431,0.82,1.0,-0.578(55),4.232(77),1.4127(45),0.137(0),0.39(10),99.990
3549488314901078912,164.007,-22.750,2.27,0.8,0.211(38),6.066(72),1.9469(49),0.164(65),-0.01(15),47.280
3550054735188201472,161.277,-22.592,0.82,1.1,-0.600(84),3.74(10),1.2353(32),0.137(27),0.35(13),99.570
3556552230432755968,163.976,-16.708,0.99,1.1,-0.49(16),4.431(92),1.2743(48),0.137(55),0.16(16),85.360
3558368211325949952,168.282,-17.440,6.44,0.8,0.187(17),6.233(21),2.2272(51),0.0000(63),0.248(83),99.930
3560207659919304448,171.566,-16.167,2.77,0.8,-0.045(53),6.152(79),1.7695(41),0.082(27),-0.09(16),28.130
3560656359445758336,171.565,-14.601,2.05,0.8,-0.841(65),6.079(38),1.6177(37),0.0548(99),-0.20(20),19.650
3561517590583849088,169.498,-14.777,1.43,1.2,-0.409(92),3.51(13),1.1693(40),0.110(55),0.28(15),97.710
3562207946447390080,171.491,-13.180,3.50,0.6,-0.164(81),7.19(15),1.9241(54),0.137(30),-0.43(28),7.060
3562473684664214784,165.888,-16.007,1.98,0.8,0.319(34),6.535(92),2.1821(72),0.164(37),-0.02(16),45.900
3562680663431744384,165.734,-15.640,1.20,0.9,-0.632(62),5.48(10),1.4814(52),0.082(27),0.12(14),81.120
3571596122186232192,177.604,-15.522,3.45,0.6,-2.445(65),8.454(45),2.6446(79),0.164(0),-0.38(21),6.020
3575957854748658304,185.427,-13.690,1.46,0.8,-0.403(85),6.14(14),1.7536(57),0.137(37),0.04(20),59.940
3576887182592338432,187.372,-11.432,2.64,0.8,0.311(21),6.430(86),2.0669(42),0.0822(99),-0.07(14),32.170
3577655844299407232,185.672,-11.282,3.04,0.8,-0.169(58),6.07(13),1.7295(50),0.192(37),-0.07(19),35.240
3580124419702540416,188.265,-8.499,2.50,0.7,-1.039(53),7.655(51),2.5159(61),0.000(39),-0.06(24),34.980
3580258044725032064,188.813,-7.965,2.17,0.8,-0.105(33),6.74(11),2.0019(43),0.082(30),-0.11(19),29.540
3581127758422590592,185.334,-9.511,2.15,0.9,-0.156(59),5.73(13),1.6502(41),0.0274(99),0.02(18),55.530
3581331923987810304,183.438,-9.314,2.71,0.8,-0.425(33),6.334(52),2.0093(54),0.164(55),0.23(15),94.140
3582395873287146880,182.533,-8.290,2.78,0.8,0.109(30),6.05(14),1.6978(48),0.000(0),-0.10(24),34.010
3583017848974352640,185.078,-7.987,1.85,0.8,-0.325(37),6.37(17),2.0784(59),0.000(27),0.27(21),89.740
3583030016617769600,185.014,-7.936,1.89,0.7,-0.563(75),7.81(12),2.870(12),0.000(0),0.45(24),96.750
3583697179657730816,186.676,-6.471,2.40,0.8,0.189(20),5.95(21),1.7010(50),0.000(27),-0.17(20),20.330
3585338235123589888,174.919,-12.606,1.67,0.7,-0.56(10),7.19(11),2.3558(85),0.082(37),0.25(23),85.530
3585582120545634432,176.734,-12.278,1.16,1.0,-0.734(79),4.05(15),1.3673(39),0.0274(99),0.48(13),99.950
3585642628044795648,176.258,-12.149,1.69,0.9,-0.249(67),5.71(13),1.5752(38),0.164(27),-0.04(18),42.220
3587131916544856064,177.230,-11.690,1.67,1.0,-0.537(46),5.082(93),1.6707(38),0.0274(99),0.23(21),84.690
3587677377391907456,177.087,-9.723,4.39,0.8,-0.049(12),6.408(70),2.3994(42),0.027(27),0.44(22),98.850
3588412607072828672,176.548,-9.787,4.21,0.8,0.089(28),6.567(43),2.1055(41),0.027(27),0.08(22),59.600
3594793588444992768,180.286,-7.287,1.19,1.0,-0.63(14),4.30(13),1.3491(32),0.0548(99),0.35(14),98.450
3596382485826334208,183.786,-5.678,1.53,0.9,0.054(56),5.889(79),1.7159(47),0.0274(99),-0.07(15),32.220
3596406709441703296,182.129,-6.492,1.53,0.8,-0.169(22),5.90(17),2.0020(48),0.164(55),0.27(19),92.940
3597400771032885120,182.318,-5.127,2.36,0.8,-0.487(31),5.899(42),1.9006(43),0.055(37),0.15(21),73.030
3597514707925243648,181.966,-4.578,5.66,0.5,1.87(23),9.126(40),3.4012(92),0.00(12),0.14(23),71.220
3604506330566284160,200.701,-16.394,1.50,1.1,-0.660(62),3.549(79),1.2522(30),0.137(55),0.44(13),99.990
3604717196280697728,203.174,-16.107,0.81,0.9,-0.362(42),4.81(11),1.6902(39),0.219(55),0.41(13),99.660
3605212010872913536,205.113,-16.407,3.71,0.7,-0.530(78),7.30(15),2.3051(61),0.219(27),0.11(24),68.660
3607091454202072832,205.875,-12.888,10.78,0.8,0.123(32),6.46(11),2.0118(71),0.000(0),-0.04(17),40.480
3607204566460614400,204.115,-13.071,1.73,0.9,-0.144(34),5.18(11),1.5730(38),0.164(27),0.10(15),75.570
3607277202947677440,205.319,-12.703,4.45,0.7,-0.047(42),7.07(12),2.3401(79),0.164(27),0.03(21),56.750
3607661516621326080,200.265,-15.264,3.33,0.8,-0.235(27),6.594(51),2.3430(49),0.055(37),0.30(22),91.950
3607734737223982208,199.357,-15.460,8.05,1.0,0.038(41),4.66(11),1.5197(34),0.000(0),0.22(21),83.490
3609270445730028160,200.453,-13.279,2.49,0.9,-0.205(36),5.350(41),1.4832(29),0.1644(99),-0.10(19),31.900
3609738425366536960,202.068,-13.640,1.57,0.8,-0.460(64),6.115(71),1.7525(45),0.2192(99),0.06(15),66.640
3610086180278660608,202.558,-12.837,2.33,0.8,-0.192(32),6.512(77),1.9114(42),0.192(37),-0.06(16),34.880
3614032288855332224,208.099,-10.265,6.08,0.8,0.192(20),6.02(12),1.8918(59),0.000(0),0.11(23),65.580
3614302395054079744,211.425,-11.103,1.03,1.0,0.107(38),4.756(93),1.4896(51),0.274(27),0.01(13),54.720
3617536986464523904,203.888,-10.494,2.34,0.7,-0.236(31),7.10(13),2.5235(54),0.1370(99),0.30(21),91.110
3618751220962948736,208.159,-8.865,1.47,0.8,0.002(51),6.36(11),1.9213(72),0.110(20),-0.06(18),37.790
3619399009406031360,210.426,-7.288,5.67,0.6,-0.282(55),8.282(57),3.0626(79),0.0822(99),0.14(22),68.680
3623765616756619392,201.386,-10.173,2.18,1.0,0.121(29),4.27(11),1.4059(31),0.164(37),0.11(12),82.780
3630169069397705088,203.128,-8.061,6.64,0.7,-0.792(31),7.683(38),2.8227(50),0.0000(99),0.23(22),85.980
3633619813626022784,203.293,-4.721,4.17,0.9,-0.235(68),5.35(18),1.3834(28),0.110(65),-0.09(20),32.870
3633910260790279936,205.692,-4.003,4.49,0.6,0.478(33),8.00(10),2.5660(58),0.000(0),-0.21(25),19.880
3634176372668113152,204.817,-3.702,3.04,0.9,-0.659(29),5.11(14),1.4504(28),0.137(27),0.21(13),94.160
3635198854058206080,201.358,-4.826,1.64,1.3,-0.067(41),3.85(12),0.9837(27),0.082(55),-0.10(12),19.190
3635427586836625664,201.562,-4.379,1.44,1.1,0.158(36),3.663(91),1.3208(26),0.027(37),0.22(10),98.370
3636598635439511936,199.567,-2.985,2.45,0.8,-0.206(51),6.38(17),1.8483(40),0.000(0),-0.02(22),47.350
3638395477957700736,202.897,-1.771,1.95,0.8,0.258(22),6.162(96),1.7871(35),0.000(37),-0.06(23),38.840
3640369170048983808,211.823,-7.267,2.22,0.7,-0.222(84),7.61(16),2.617(10),0.137(27),0.11(27),64.750
3646310793446255488,214.874,-3.017,4.75,0.7,-0.505(47),7.573(97),2.8082(87),0.1644(99),0.25(26),83.090
3651881911489895296,221.942,0.362,4.63,0.9,0.021(39),5.254(61),1.5546(41),0.0274(99),0.03(13),60.440
3657119336344892032,209.167,-3.588,3.01,0.9,0.127(34),5.77(16),1.6646(47),0.055(55),-0.12(18),25.180
3657174483724934912,208.755,-3.440,2.05,1.0,-0.061(40),4.404(91),1.3395(44),0.055(27),0.12(12),84.570
3657710147750732800,209.965,-2.452,1.31,1.0,-0.288(86),4.40(14),1.3887(46),0.2740(99),0.17(15),87.910
3658412018421553280,205.907,-2.417,0.88,1.1,-0.642(85),4.239(87),1.1851(35),0.137(37),0.18(12),92.920
3659801217003580160,212.665,-0.479,2.01,0.9,-0.029(56),5.435(53),1.6060(53),0.082(27),0.02(20),51.110
3660153954077709696,211.799,0.443,2.93,0.9,-0.472(29),5.539(50),1.7441(42),0.137(84),0.30(14),98.510
3663255057904285440,205.263,1.102,2.18,0.9,-0.215(47),5.290(41),1.4585(33),0.000(0),-0.05(20),39.960
3663316763699146112,206.166,1.269,5.04,0.8,-0.272(44),5.968(73),1.6927(34),0.000(49),0.03(16),59.300
3666047847503176960,213.972,0.886,1.21,0.8,-0.044(61),6.55(12),1.9483(91),0.082(47),-0.09(21),33.200
3667512847963414784,212.348,2.921,4.07,1.0,0.312(65),5.11(14),1.4074(35),0.000(57),-0.17(17),14.210
3668390253947402240,217.526,3.741,2.83,0.9,0.212(30),4.97(18),1.5055(49),0.110(17),-0.03(16),42.890
3671264793954303744,212.949,5.126,1.63,0.9,-0.170(61),5.32(11),1.4877(45),0.000(37),0.03(17),59.660
3674248731073204992,212.409,7.511,2.65,0.8,0.016(53),6.253(72),1.8044(41),0.0000(99),-0.11(16),25.030
3677106224355037184,191.395,-5.388,1.30,0.8,-0.124(82),6.161(99),1.7690(55),0.055(37),-0.05(19),39.660
3677228098346938368,194.460,-6.696,1.66,0.9,-0.934(59),5.41(18),1.5052(39),0.082(47),0.25(16),93.600
3677916976741448704,195.990,-5.070,4.72,0.6,-0.917(65),8.309(99),2.8668(91),0.027(47),0.36(21),96.160
3680995471860730880,186.943,-4.592,1.61,0.7,-0.707(84),7.33(10),2.621(11),0.19(10),0.49(24),97.480
3689407491726948736,194.972,0.200,1.60,1.0,-0.321(68),4.96(11),1.3501(40),0.000(20),0.08(15),71.640
3694143706783907584,184.502,-2.877,1.78,0.7,-0.273(73),7.30(12),2.4015(89),0.000(75),0.11(25),67.270
3694892130604751488,186.252,-1.049,2.54,1.0,0.208(28),4.90(10),1.4632(34),0.000(0),-0.01(13),47.390
3695243080972307584,188.705,-2.003,0.98,1.1,-0.42(16),4.64(16),1.2727(44),0.027(37),0.13(18),77.450
3697174751104247808,187.756,0.683,3.40,0.9,-0.221(44),5.611(58),1.5178(35),0.000(27),-0.02(14),45.230
3698186645399385088,184.917,-0.221,2.46,0.8,-0.017(22),6.60(15),2.2101(40),0.0000(99),0.17(26),73.130
3700956723209802240,184.092,1.993,1.95,1.1,-0.222(69),4.144(77),1.1965(40),0.000(0),0.14(12),86.770
3705341476798349184,192.551,3.712,2.73,0.7,-0.619(45),7.041(62),2.5697(58),0.082(55),0.30(24),90.200
3706034512721027456,194.174,5.824,4.46,0.6,-0.609(36),8.351(51),2.8653(63),0.055(55),0.18(18),84.080
3707251362855448064,190.237,4.810,1.79,1.0,-0.048(42),4.948(39),1.3974(31),0.000(0),0.02(11),57.400
3710688126966409344,190.606,7.940,1.43,1.1,-0.187(40),4.045(50),1.2354(25),0.0000(99),0.192(96),97.170
3711125320276535680,203.046,0.822,1.35,0.8,-0.099(60),6.06(17),1.7465(43),0.027(27),-0.04(21),43.990
3713957593510243712,207.800,4.548,1.29,1.1,-0.413(74),4.533(74),1.1308(23),0.082(20),-0.16(20),23.590
3714580020170717312,204.098,4.866,1.59,0.8,-0.496(66),6.071(98),1.6548(41),0.027(37),0.05(17),62.440
3716772171478876032,199.382,4.551,1.99,0.7,-0.639(61),7.314(91),2.6979(91),0.000(0),0.59(19),99.730
3727207533258624640,208.393,11.425,5.24,0.7,0.224(29),7.251(85),2.3686(70),0.0000(99),-0.12(16),24.720
3727822160258535296,209.667,12.764,2.25,0.8,0.381(25),6.22(12),2.0101(46),0.000(0),-0.03(15),41.970
3728607898755442816,209.245,13.230,2.09,0.9,-0.213(36),5.655(80),1.8104(40),0.000(79),0.25(17),94.240
3731153233814778368,197.226,9.026,1.47,1.0,0.166(38),3.974(42),1.3658(31),0.110(20),0.156(94),94.990
3733111292225070080,200.859,10.830,2.71,1.0,-0.196(47),4.860(84),1.2959(35),0.0000(99),0.01(14),56.280
3737761607935166336,196.432,13.223,1.33,0.8,-1.124(92),5.64(20),1.2300(38),0.137(55),-0.08(17),32.660
3741852512744964224,204.307,15.226,1.38,1.0,-0.568(39),5.01(13),1.4365(37),0.000(37),0.25(13),96.050
3742147044422151040,205.714,15.657,1.90,1.0,0.091(36),5.09(15),1.4047(33),0.000(0),-0.09(16),30.620
3743243394954392064,202.242,14.423,1.20,0.9,-0.220(97),5.834(82),1.6617(51),0.0000(99),0.03(18),57.060
3746213107141075712,200.785,17.058,3.72,0.8,-0.439(19),6.885(33),2.4098(35),0.110(30),0.22(22),83.860
3746641641798252416,203.620,18.457,2.53,0.9,0.509(23),5.306(74),1.6645(37),0.000(0),-0.05(10),31.820
3746914114524143104,202.736,18.903,1.18,1.0,0.021(35),4.49(14),1.3850(24),0.000(0),0.13(14),82.670
3758021346627221120,162.905,-10.837,1.28,1.2,-0.68(13),4.27(10),1.1146(44),0.055(55),0.14(14),85.780
3761226629180556160,162.614,-9.781,1.82,0.7,-0.75(10),6.899(82),1.9953(78),0.055(37),0.11(18),75.390
3767655370588875008,154.029,-10.594,1.56,0.8,-0.095(77),6.47(18),1.8260(80),0.164(27),-0.17(23),22.620
3769341746547957120,153.869,-8.267,1.23,1.0,0.414(28),4.22(11),1.4669(56),0.082(37),0.10(12),79.320
3772123820203876736,150.885,-8.476,1.40,1.0,0.001(49),4.51(11),1.3554(47),0.301(27),-0.02(13),47.220
3773956053252333696,151.664,-5.481,0.76,1.2,-0.53(12),3.69(13),1.1023(43),0.055(20),0.23(15),94.440
3777369998201386112,161.977,-3.951,2.86,1.0,-0.775(43),4.637(79),1.4194(41),0.082(37),0.37(10),99.960
3781994475389073408,155.548,-2.852,2.55,1.0,0.069(36),4.43(13),1.3506(42),0.082(37),0.08(21),65.550
3785142725072026368,168.687,-5.761,0.82,1.2,0.026(50),3.92(16),1.1000(44),0.000(27),-0.00(14),50.750
3790465770099314816,170.035,-2.780,1.12,1.1,0.003(60),4.19(14),1.2103(46),0.082(47),0.01(15),55.870
3797110806060705920,173.090,-0.926,3.23,0.7,0.105(44),7.91(13),2.8396(90),0.082(32),0.02(21),51.680
3797967737935625856,169.286,-0.212,3.94,0.9,0.224(39),5.477(68),1.6026(50),0.055(37),-0.10(13),22.820
3799394319912877056,176.268,1.690,1.25,1.0,-0.046(52),4.985(97),1.3591(49),0.027(27),-0.04(15),39.980
3800121745638465280,174.072,2.601,2.67,1.0,-0.220(40),4.331(45),1.3689(36),0.055(37),0.24(10),98.720
3803660115790901632,164.764,-1.261,2.75,0.9,-0.086(64),5.30(16),1.4138(45),0.027(27),-0.08(19),34.170
3806065125677817984,159.859,-0.505,2.45,0.9,0.025(47),5.81(14),1.6399(53),0.027(27),-0.10(18),29.200
3821128778575937152,145.550,-5.935,1.65,0.9,-0.380(59),5.183(93),1.5602(36),0.110(47),0.21(15),91.500
3821386094361343616,148.988,-6.595,1.36,0.8,-0.527(81),6.10(18),1.8368(74),0.192(37),0.17(20),81.090
3824171535272113664,145.346,-5.278,5.57,1.1,-0.333(38),4.321(45),1.2014(41),0.0000(99),0.138(92),92.330
3824566779637593216,144.641,-4.397,0.87,1.2,-0.475(60),3.602(91),1.0814(23),0.137(20),0.19(12),95.320
3834941599558128768,151.723,0.876,1.50,0.8,-0.351(52),6.041(76),1.8705(67),0.027(30),0.21(16),91.070
3837186218186674688,140.768,-3.896,2.90,0.7,-0.368(52),7.45(12),2.3941(52),0.137(20),0.06(23),61.210
3841203210903620096,144.316,1.177,1.58,1.0,-0.049(20),5.128(89),1.6988(31),0.137(11),0.22(13),95.050
3841643329088169728,137.529,-1.994,1.66,0.9,0.226(34),5.660(86),1.6742(47),0.027(27),-0.09(14),25.070
3843748893854953600,138.005,1.936,0.94,1.1,-0.493(79),4.09(13),1.1373(39),0.0000(99),0.18(13),92.280
3844807929711076480,142.019,2.440,1.25,0.9,0.120(28),4.97(12),1.7370(37),0.301(27),0.17(14),89.710
3846596766409971968,145.947,1.954,1.01,1.0,-0.070(44),4.51(11),1.3327(30),0.192(37),0.03(13),62.490
3849078295434222848,151.582,4.745,1.46,0.9,-0.114(79),5.558(62),1.6561(54),0.000(0),0.09(16),70.190
3851889776731286784,143.195,4.719,1.26,1.0,-0.073(50),4.921(96),1.3848(37),0.027(27),0.02(15),55.950
3858881884705215232,158.974,4.844,1.55,1.1,-0.649(65),3.81(16),1.2193(38),0.027(27),0.38(14),99.590
3890232873927997184,156.904,17.077,6.92,0.6,-0.322(53),7.769(97),2.5949(63),0.0000(38),0.07(22),60.570
3890642338929824640,157.017,17.644,1.56,1.0,0.071(35),4.700(90),1.3552(30),0.000(0),0.01(13),53.510
3893353154784712704,179.991,4.495,3.16,0.8,0.269(29),6.315(93),1.9948(68),0.000(0),-0.05(15),36.970
3896299261831792896,178.784,4.570,2.11,1.0,-0.322(26),4.962(78),1.6065(48),0.027(27),0.34(12),99.630
3906148309035700864,180.762,9.900,5.80,0.5,-0.815(94),10.12(14),3.759(16),0.0000(99),0.17(21),78.760
3907623372603776768,188.374,12.015,0.99,1.0,-0.019(64),4.76(14),1.3832(52),0.000(47),0.06(17),63.700
3908794867883221120,185.734,13.220,1.47,0.9,-0.574(48),4.97(14),1.4248(41),0.027(27),0.24(14),94.810
3920808269367546368,182.878,13.379,1.68,1.1,0.061(52),4.481(83),1.2460(42),0.000(0),-0.02(13),44.580
3929600136141991808,195.155,13.451,1.45,1.0,-0.664(48),4.462(61),1.3721(34),0.000(0),0.372(90),99.970
3930679474307449344,193.134,14.129,1.85,1.2,-0.054(40),4.19(10),1.1292(29),0.0274(99),-0.02(12),45.160
3934530861677044992,192.426,16.209,17.37,0.7,-0.545(29),7.687(42),2.8572(75),0.000(0),0.26(23),90.130
3936856878525523712,198.990,16.560,2.14,0.8,-0.228(49),6.303(93),1.8059(41),0.000(0),-0.01(18),48.660
3937223840532441728,197.689,17.550,1.40,1.2,-0.589(60),3.82(22),1.1225(30),0.000(0),0.27(15),96.700
3937745146481718272,195.974,17.630,3.04,0.8,0.260(42),6.065(36),1.7837(47),0.000(0),-0.15(11),9.610
3937934709158172032,196.636,17.727,1.44,0.9,-0.454(32),5.36(13),1.6281(38),0.000(0),0.28(14),96.600
3939220892949168256,201.942,19.772,5.60,0.8,-0.250(19),6.60(14),2.2604(41),0.000(0),0.22(25),80.260
3940481521685438080,198.927,20.959,4.80,0.8,0.291(25),6.367(78),1.9389(42),0.082(27),-0.16(14),12.720
3940872703011474304,194.699,18.216,1.67,0.8,-0.454(58),5.978(88),1.6630(41),0.027(27),0.07(16),69.130
3943493461991184640,198.378,21.206,11.12,0.9,0.188(35),5.533(41),1.5972(47),0.000(0),-0.09(11),18.620
3948380138341925888,188.974,19.859,2.24,1.1,-0.117(61),3.668(81),1.2282(40),0.000(20),0.25(12),98.260
3954520601544854272,190.205,20.674,2.08,0.8,0.277(42),6.47(38),2.0487(53),0.055(27),0.04(33),55.790
3959659890691902592,190.033,24.911,2.85,1.0,0.215(32),5.17(10),1.4406(37),0.000(0),-0.03(21),44.620
3961077573496841344,191.803,25.592,1.79,0.9,-0.010(29),5.62(14),1.5165(44),0.000(0),-0.13(17),22.590
3974591189877435008,177.646,17.930,2.75,0.7,-0.146(38),7.00(17),2.6023(86),0.027(26),0.40(24),94.100
3976178541070744192,177.459,20.188,3.68,0.9,-0.321(34),4.871(38),1.4803(40),0.000(0),0.250(98),99.160
3981295977423773312,163.134,15.357,5.94,0.6,-0.638(71),7.935(42),2.6556(97),0.000(0),-0.08(22),31.040
3989332720228225792,162.202,22.378,1.54,0.7,0.144(39),6.931(79),2.3392(75),0.000(0),0.05(16),63.340
3991797309901225856,167.564,22.716,1.21,0.9,-0.382(29),5.57(12),1.8507(61),0.000(0),0.40(15),99.270
3995868457861692928,164.944,23.972,4.04,0.8,0.191(45),6.047(46),1.7206(51),0.000(0),-0.18(12),7.690
3996593104743909504,166.271,25.650,1.38,1.0,-0.723(46),4.291(97),1.2929(32),0.000(0),0.35(10),99.900
4001700920370760064,183.420,23.517,1.49,1.0,-0.331(38),4.962(81),1.6212(41),0.000(67),0.36(14),99.230
4002724359537817088,182.333,24.208,1.71,1.0,0.141(30),4.517(72),1.4737(42),0.000(0),0.16(11),91.770
4005730424327879040,176.703,26.017,1.45,1.0,0.078(43),5.099(97),1.3994(42),0.000(0),-0.09(14),27.480
4008948832301476224,188.020,27.164,1.72,0.7,1.42(46),7.64(11),2.820(16),0.000(0),0.24(26),81.500
4016629539496668032,184.347,33.957,2.87,1.0,0.311(25),4.262(37),1.3927(31),0.164(27),0.028(89),63.290
4017686238890245888,174.523,26.494,3.07,0.9,0.507(21),5.11(14),1.5564(42),0.000(0),-0.09(13),24.670
4023075392054579584,170.221,30.032,1.17,1.1,-0.306(75),4.213(75),1.2160(38),0.000(37),0.17(13),90.190
4028369231304934784,180.271,34.760,2.03,0.8,-0.151(44),6.177(77),1.7974(50),0.000(0),-0.00(16),49.720
4029061064636970624,184.220,34.728,3.31,0.6,-0.762(69),8.26(13),2.7710(80),0.000(30),0.22(23),83.420
4030183253692024192,182.595,36.100,7.69,0.8,-0.005(48),5.850(58),1.6623(43),0.000(0),-0.07(14),29.720
4035360849655487232,270.012,-40.418,1.65,1.2,-0.422(70),3.80(24),1.1706(33),0.222(62),0.16(16),86.680
4035658301911176320,270.156,-39.868,1.25,1.0,0.005(45),4.33(11),1.5927(34),0.234(62),0.30(13),98.410
4035847761507069696,271.614,-39.392,3.78,0.9,0.360(20),5.44(10),1.5396(35),0.082(62),-0.05(23),41.850
4035945691120684672,272.261,-38.960,1.14,1.0,-1.165(37),4.521(98),1.3669(36),0.195(62),0.03(21),56.830
4036801931504603136,268.598,-38.125,1.46,0.9,-0.071(65),5.583(98),1.8036(59),0.333(62),0.10(17),72.170
4036964938446119552,270.549,-37.869,1.45,0.9,-0.432(50),5.31(56),1.6824(41),0.238(62),0.24(27),82.870
4037066437114342784,271.017,-37.568,1.56,0.9,-0.141(89),5.803(61),1.7302(46),0.220(62),0.01(18),52.180
4037114609474235264,270.855,-37.110,6.46,0.6,-1.144(61),9.18(12),3.4427(78),0.018(62),0.16(22),74.490
4037136079894123520,270.525,-37.199,2.78,1.0,0.192(31),4.642(50),1.4507(32),0.138(62),0.03(13),58.790
4037254174321256960,269.332,-37.173,1.34,0.9,-0.665(70),5.830(92),1.6382(48),0.310(62),0.09(15),74.880
4037427592356364032,269.515,-36.456,3.22,0.7,-0.980(43),7.327(55),2.8515(66),0.103(62),0.44(25),98.010
4038264286259776768,274.830,-35.598,1.48,0.9,-0.099(21),5.57(14),1.9153(52),0.205(62),0.27(17),94.810
4039744877394943232,267.391,-38.231,1.98,0.7,0.144(53),8.04(12),2.748(11),0.369(62),-0.19(22),19.170
4039808034953040256,267.005,-38.097,1.35,0.9,-1.086(68),5.27(26),1.8037(37),0.423(62),0.49(17),99.640
4040127576266563584,266.812,-36.811,4.24,0.5,-4.0(1.1),10.667(93),3.870(25),0.079(62),0.09(20),62.190
4042154044984306048,270.632,-34.367,1.34,0.9,0.053(56),5.389(72),1.6756(45),0.261(62),0.01(16),53.930
4042620169018457600,270.987,-33.658,2.88,0.8,-0.243(46),5.96(17),1.8214(34),0.146(62),0.11(20),71.930
4042628351004347392,271.080,-33.533,4.23,0.9,-0.164(37),5.543(57),1.6289(25),0.083(62),0.06(15),67.060
4042703323935193216,271.875,-33.256,2.44,0.8,-0.103(24),6.69(11),2.1524(56),0.183(62),0.05(19),61.510
4044812045446069248,277.186,-33.781,2.64,0.7,-0.594(60),8.45(11),3.370(15),0.220(62),0.34(26),93.760
4045241851413184384,276.857,-32.423,1.84,0.7,-0.631(91),8.12(14),3.036(16),0.288(62),0.44(27),94.750
4045519826089395072,274.859,-33.141,1.32,1.0,-0.34(11),4.72(12),1.4403(41),0.251(62),0.16(17),83.320
4046598442607890176,278.420,-31.772,1.12,0.9,-0.202(34),5.49(14),2.0705(66),0.315(62),0.47(17),99.690
4047060241821870848,280.081,-30.983,0.98,1.0,-0.548(51),4.234(86),1.5710(42),0.318(62),0.47(12),99.990
4047145935014201344,279.472,-30.561,4.59,0.6,-0.499(40),8.604(47),3.210(11),0.000(19),0.16(20),76.820
4050347949053017728,271.842,-29.221,1.80,1.3,-0.225(52),3.506(97),1.1696(30),0.21(18),0.15(17),89.380
4050589738535139840,273.256,-28.904,3.83,1.0,-0.086(39),4.854(56),1.4821(36),0.0000(99),0.16(12),90.350
4050971307819527296,272.670,-27.671,1.89,1.0,-0.470(67),4.60(17),1.5278(40),0.19(10),0.35(17),98.300
4051579505158405248,277.114,-28.178,1.65,1.0,-0.675(57),4.83(13),1.8790(53),0.364(67),0.38(22),96.840
4054452121044148608,262.856,-33.405,1.73,0.8,-0.259(71),6.42(11),2.1920(57),0.560(62),0.18(19),83.530
4055726558125681280,267.244,-31.339,5.55,0.6,-0.413(39),8.433(48),3.1374(61),0.050(62),0.30(18),95.960
4056072285820538624,268.400,-31.181,0.84,1.0,-0.288(93),4.706(98),1.8769(51),4.06(93),-2.08(70),0.000
4056236452294494848,269.553,-30.152,2.70,1.3,-0.389(48),3.659(56),1.1400(22),0.205(62),0.17(11),94.620
4059178573616510720,259.420,-30.233,1.66,0.8,0.083(33),6.780(74),2.5642(69),0.82(13),0.18(20),84.950
4060289183436093184,263.937,-28.960,1.43,1.0,-0.340(82),4.89(11),1.9545(49),0.90(17),0.35(19),98.030
4064989939242619648,273.176,-25.027,2.93,0.8,0.247(37),6.631(90),2.3034(55),0.22(12),0.07(20),65.870
4065680952327206784,271.611,-25.277,0.81,1.2,-0.41(11),3.81(19),1.7008(46),1.644(65),-0.19(15),10.660
4065778224715865344,272.355,-24.927,10.34,0.4,-2.6(1.2),11.06(20),3.848(14),0.000(0),-0.02(22),41.770
4066545198443754368,271.599,-23.484,3.30,1.0,-0.852(58),4.98(14),1.6136(37),0.082(49),0.18(22),76.250
4067985970987796352,265.876,-25.079,8.72,1.0,-0.723(51),4.110(31),1.2615(32),0.000(0),0.13(18),74.710
4068666259452845184,267.733,-23.260,1.94,0.8,-0.650(53),6.861(78),2.6813(53),1.53(12),0.36(17),98.650
4069603799270384896,271.803,-22.833,1.30,0.9,-0.594(74),4.63(13),1.7452(47),0.630(65),0.41(14),99.700
4069921356289901312,270.447,-22.119,6.55,0.6,-0.345(62),9.27(14),3.5131(91),0.000(0),0.20(22),82.250
4070367070835847680,268.890,-21.950,1.66,0.9,-0.759(81),5.85(12),2.2597(60),1.37(13),0.34(16),98.730
4071306294281214592,281.774,-29.220,1.43,0.8,-0.397(85),6.82(12),2.0897(89),0.274(20),0.05(21),60.380
4071380820557119104,281.101,-28.972,21.00,0.6,-0.552(31),8.375(64),2.9685(85),0.000(0),0.25(16),94.130
4073494562945250688,281.008,-24.901,1.43,0.9,-0.613(58),5.97(12),2.0893(63),0.603(32),0.14(22),71.030
4076788008245472640,280.325,-24.066,1.10,1.2,-0.257(88),4.35(13),1.5144(46),0.575(27),0.16(14),87.130
4089301481365299840,275.634,-24.105,1.08,1.2,-0.100(62),3.87(21),1.4992(49),0.61(17),0.15(18),87.420
4090204214772158208,275.841,-22.046,3.96,0.8,-0.390(54),6.542(69),2.0569(80),0.055(28),0.20(16),88.510
4090718481357761792,273.906,-22.105,2.43,0.7,-0.34(12),8.27(12),2.833(15),0.027(65),0.05(26),54.820
4092084555809372288,279.818,-20.647,1.34,0.9,0.012(69),5.79(10),2.1178(72),0.795(30),0.15(16),82.260
4092970276789980800,276.713,-19.556,1.95,1.0,-0.799(88),5.05(22),1.9219(41),0.74(12),0.49(18),99.670
4094478570562161664,275.038,-19.961,1.45,0.9,-0.477(47),5.42(23),2.1454(52),0.71(14),0.53(20),99.670
4097404370969380608,274.913,-16.705,0.93,0.9,-0.38(11),5.02(10),1.8787(76),0.612(46),0.38(15),98.900
4097417079769076352,274.814,-16.649,1.72,0.8,-0.017(35),6.60(11),2.3316(84),0.526(60),0.15(18),80.030
4098123378553263360,274.657,-15.402,2.90,1.2,-0.453(83),4.258(77),1.5327(34),0.438(75),0.17(21),79.620
4098604621042979712,281.124,-18.209,2.47,0.7,-0.437(76),7.944(84),2.790(13),0.72(11),0.13(26),70.500
4100726407934791936,284.879,-15.692,1.88,0.7,-0.328(85),8.40(18),3.310(24),0.713(27),0.35(28),89.130
4102314137091636992,283.752,-13.758,1.20,0.9,-0.453(97),5.61(23),2.2434(69),0.904(13),0.48(18),99.030
4102373059709946880,284.978,-13.500,2.70,0.8,0.406(35),7.21(16),2.7425(90),0.871(69),0.04(20),60.330
4103786688065123584,279.561,-14.224,3.58,0.9,-0.247(21),6.039(99),2.3802(70),0.932(67),0.30(22),91.620
4105284673924967296,282.026,-13.018,1.28,0.8,-0.30(11),7.28(15),2.883(16),1.343(27),0.33(22),92.810
4107496788307588736,259.217,-28.823,1.70,1.0,-0.348(99),5.35(18),1.9124(31),0.767(55),0.24(18),90.650
4107698789222761216,258.122,-28.160,2.33,0.9,-0.424(83),6.417(73),2.1024(44),0.74(12),0.11(20),73.910
4107822243738384512,259.056,-27.638,2.26,0.7,-0.115(82),7.396(88),2.9877(71),1.56(30),0.20(36),74.550
4108563722506463616,258.168,-27.591,1.89,0.7,-0.69(12),7.550(91),3.0323(96),1.588(54),0.18(23),77.240
4111830204091975808,256.270,-26.655,3.75,0.5,-2.31(91),9.83(21),3.625(19),0.247(82),0.04(24),51.080
4112838765478151424,257.546,-23.830,1.20,1.1,-0.622(59),4.59(15),1.8989(34),0.822(37),0.51(13),99.980
4113121477395306496,255.602,-24.423,2.14,0.7,-0.029(65),7.94(12),2.889(12),0.466(39),0.06(23),59.750
4113659207302692224,256.927,-23.419,2.59,1.0,0.157(17),5.35(16),1.9963(40),0.397(37),0.25(16),94.480
4114650515784425472,260.612,-22.662,1.65,1.0,-0.665(86),5.00(17),2.0124(34),0.850(47),0.51(15),99.900
4115368020167591168,258.366,-21.930,3.31,0.6,-3.38(29),9.682(92),4.259(22),1.0(1.2),0.56(97),87.740
4116522434329842048,264.578,-23.313,1.76,0.9,-0.557(38),6.053(84),2.3450(38),1.014(45),0.45(12),99.960
4118231487716467968,265.016,-20.534,2.57,0.9,0.090(30),6.149(96),2.1394(40),0.646(39),0.05(15),64.470
4120150346069882624,266.010,-18.747,1.66,1.0,-0.172(83),5.78(13),2.1368(42),0.96(74),0.17(59),72.570
4122822674660975744,260.893,-18.201,1.43,1.0,0.149(27),5.35(10),1.8963(37),0.735(85),0.05(15),63.460
4125754694175641728,253.490,-22.968,2.68,0.7,-0.475(40),7.501(80),2.7186(59),1.041(94),0.23(19),89.630
4126263287032194048,254.048,-21.641,1.59,0.8,-0.086(25),6.39(12),2.1906(46),0.904(27),-0.01(22),46.570
4127063662769778688,252.833,-21.487,1.52,0.8,-0.296(41),6.038(67),2.3859(52),0.822(94),0.34(23),94.700
4128901045476001408,254.994,-19.438,1.31,1.0,-0.531(77),5.37(11),1.6797(53),0.685(34),0.10(14),79.460
4129482893281612416,256.295,-17.976,4.86,0.6,0.143(48),8.87(11),3.4487(98),0.645(89),0.13(27),65.750
4130082165781722496,250.995,-20.133,2.32,0.7,-0.659(51),8.027(58),3.1145(96),0.767(71),0.22(25),81.390
4132519572597637504,253.728,-17.670,2.44,1.0,-0.990(31),5.455(80),2.0950(32),0.85(11),0.23(23),83.600
4133160420382492544,254.701,-15.935,1.79,1.0,-0.20(13),5.50(10),1.9256(47),0.987(27),0.07(17),68.690
4134946542695800064,259.796,-17.592,2.20,0.9,-0.833(46),6.340(66),1.8962(38),0.27(13),0.23(18),91.620
4135227364823334400,259.057,-17.031,1.64,1.0,-0.072(38),4.965(51),1.9201(32),0.850(37),0.23(11),98.250
4136109654176592000,258.889,-16.067,2.19,1.1,-0.956(47),4.61(13),1.7128(37),0.763(23),0.12(20),72.030
4138142376286842368,260.623,-14.031,0.96,1.2,-0.516(72),4.31(14),1.7804(32),1.033(54),0.11(22),69.900
4138652927642390784,260.825,-12.915,2.54,0.8,-0.032(45),7.63(10),2.7676(67),0.904(44),0.03(20),57.640
4139238829894731520,255.928,-15.445,2.53,0.7,-0.411(39),7.830(98),3.279(12),0.932(47),0.63(20),99.850
4141393907043926656,258.533,-13.132,2.04,0.8,0.053(39),7.487(89),3.068(11),1.51(12),0.27(26),85.800
4145326619707093248,269.871,-15.805,1.15,1.1,-1.236(94),4.56(12),1.7431(45),0.795(20),0.53(14),100.000
4146489147021460224,273.356,-14.501,1.59,0.9,-1.32(10),5.81(20),1.9451(57),0.795(62),0.36(15),98.730
4147462558398071424,273.846,-13.014,0.99,1.2,-0.498(97),4.60(14),1.8774(50),1.041(53),0.35(15),98.970
4147912945927457024,266.861,-16.245,1.66,0.9,-0.703(52),6.102(91),2.3618(44),1.019(97),0.49(15),99.900
4148118760739459840,266.241,-16.083,2.33,0.9,-0.314(45),5.775(56),1.8803(33),0.850(70),0.05(14),65.430
4153140642625156352,277.970,-11.696,1.27,1.2,-0.745(93),5.455(89),2.2190(65),1.233(84),0.46(14),99.860
4156164982469304192,277.653,-9.051,8.76,0.6,-0.454(38),8.554(72),3.4324(86),0.000(0),0.40(22),99.540
4156212781189884800,276.419,-8.982,1.57,0.9,-0.363(92),7.46(23),3.169(17),2.06(10),0.35(23),93.580
4156994224705597696,273.452,-10.993,2.31,1.2,-0.428(91),4.74(10),2.1939(51),1.29(24),0.48(23),99.710
4159414215444516224,274.974,-8.380,2.97,0.6,0.210(56),9.458(98),4.476(34),2.856(89),0.48(26),97.990
4160111408904509696,277.505,-6.497,1.83,0.9,-0.282(49),7.450(91),3.037(12),1.343(77),0.41(19),98.420
4161847228521963392,264.107,-12.548,1.16,0.9,0.077(49),6.43(12),2.6622(75),1.544(13),0.20(15),89.640
4163244158035804928,264.592,-10.913,4.94,0.5,0.54(32),10.571(61),4.184(21),0.88(30),0.13(32),68.020
4163589026732759552,267.481,-11.753,2.56,0.7,-0.648(64),8.12(11),3.495(13),1.72(13),0.37(28),92.260
4167652752976371840,261.647,-8.579,3.57,0.8,0.381(27),6.678(59),2.7651(42),1.833(83),-0.01(13),47.000
4168258132908819584,265.494,-8.611,8.78,0.7,-0.049(13),7.34(15),2.8597(48),0.000(0),0.42(22),96.820
4169119810725675136,265.956,-6.681,3.02,0.8,-0.133(21),7.79(14),3.1247(61),1.80(10),0.12(26),66.650
4170737295415256704,269.433,-7.985,3.52,0.7,0.436(34),8.53(15),3.648(14),2.58(16),0.12(29),66.530
4171421363445546112,270.981,-6.404,5.05,0.9,-0.114(51),5.80(12),1.8866(39),0.027(98),0.21(20),86.390
4178801865302309632,269.857,-2.052,1.67,0.8,-0.156(65),7.95(14),3.260(15),1.186(61),0.37(23),94.480
4179145879304348160,269.085,-1.143,2.34,0.9,-0.299(27),6.40(13),2.4771(51),1.124(47),0.33(15),97.800
4180663991323400192,292.041,-16.927,1.69,0.8,-0.282(68),6.798(82),2.1178(88),0.411(37),0.01(18),52.410
4183289869908406784,295.305,-14.180,1.78,0.9,0.374(27),5.921(76),1.9884(58),0.44(10),-0.06(16),35.440
4183520011435814528,295.617,-13.170,1.21,1.0,-0.991(68),4.79(20),1.6765(47),0.548(27),0.44(14),99.820
4185554760790410112,289.592,-14.120,3.50,0.8,0.459(26),6.77(12),2.1809(64),0.22(13),0.02(29),51.580
4186448934317757568,291.419,-13.487,2.78,1.1,-0.202(46),4.599(62),1.4712(39),0.411(39),0.11(11),85.080
4189200672619773056,298.793,-12.364,1.38,1.1,-0.955(64),4.659(92),1.4971(41),0.274(27),0.40(10),99.990
4189255167165669120,299.140,-11.938,4.06,0.8,-0.502(41),6.700(50),2.1447(57),0.027(27),0.27(15),96.330
4189709673493983360,296.917,-11.952,1.77,1.1,-0.183(47),4.471(63),1.4565(39),0.521(45),0.08(11),75.820
4190460747304209920,298.106,-10.688,1.31,1.0,-0.293(58),4.516(53),1.6450(40),0.740(30),0.20(11),96.330
4191272564843395584,302.267,-10.083,1.02,1.0,-0.434(62),4.421(94),1.6460(49),0.466(37),0.39(12),99.800
4192162482068298752,299.612,-9.278,1.32,0.9,-0.146(25),4.89(14),1.8400(61),0.3014(99),0.42(14),99.650
4192464229290454912,301.995,-8.681,5.65,0.7,0.125(25),7.020(50),2.4427(61),0.000(0),0.11(13),80.900
4193423106508658432,296.889,-10.627,2.86,0.6,-0.262(80),8.58(11),3.238(15),0.575(37),0.16(24),73.390
4193616173881319808,297.605,-9.477,0.95,1.2,0.296(74),4.14(11),1.4769(41),0.384(27),0.05(13),65.730
4193774640991075840,295.631,-9.631,1.07,0.9,0.154(45),5.32(11),1.8061(67),0.548(47),0.02(15),56.500
4194108170973731456,293.720,-9.815,1.23,1.0,-0.236(93),4.987(96),1.9244(54),0.835(67),0.29(15),97.090
4195942843564260224,300.311,-6.686,1.03,1.1,0.206(41),4.93(11),1.5621(49),0.301(20),-0.02(14),43.610
4197343827539855616,297.863,-5.007,2.64,1.1,-1.302(65),4.545(86),1.4955(39),0.219(63),0.51(11),100.000
4197800124877880960,286.656,-12.906,2.73,1.0,-0.864(55),5.74(12),2.0905(44),0.822(94),0.45(15),99.800
4201271489247822080,288.583,-8.726,2.54,0.7,-1.47(21),7.80(16),2.736(13),0.630(56),-0.02(29),45.580
4201349932521184256,289.870,-9.053,1.92,1.0,-0.400(87),4.719(87),1.7849(44),0.704(49),0.34(13),99.210
4205743340506712960,285.158,-6.580,2.26,0.9,-0.452(41),6.19(10),2.2080(58),0.627(63),0.36(16),98.590
4208238613379148416,293.876,-5.971,3.80,0.8,-0.420(53),6.58(10),2.1395(61),0.575(65),0.14(18),79.810
4209666775906751104,297.004,-3.996,1.69,1.1,-0.489(86),4.206(85),1.6337(59),0.548(47),0.41(13),99.900
4212627137946990336,289.414,-4.390,8.10,0.4,1.9(1.4),10.074(89),3.342(13),0.000(0),-0.24(19),12.100
4215744188986566528,302.397,-8.414,2.15,0.9,-0.877(44),5.09(14),1.6543(44),0.212(62),0.14(23),71.090
4216151523680471808,305.467,-7.221,4.16,0.9,-0.029(22),5.80(14),1.8876(55),0.027(27),0.17(17),83.750
4216438668014641792,304.956,-6.592,1.44,1.2,-0.543(92),3.780(71),1.2324(38),0.137(17),0.32(13),99.260
4219066363366395392,304.946,-4.957,1.42,0.9,-0.397(45),5.55(36),1.8515(59),0.2740(99),0.31(23),90.970
4219168995905254272,304.428,-4.209,3.26,0.6,-0.294(82),8.68(14),3.324(13),0.384(84),0.24(25),83.800
4219338973528946688,306.638,-4.344,1.46,1.1,-0.203(70),4.41(16),1.2635(46),0.1918(99),0.04(15),62.390
4220988103536975872,302.132,-3.843,4.53,0.6,-0.422(80),8.481(35),3.152(11),0.630(84),0.03(26),49.640
4221087197020898432,298.995,-5.477,1.39,0.9,-0.457(65),5.596(91),1.7990(57),0.4659(99),0.21(14),92.490
4221141038730558336,300.200,-5.293,1.95,0.7,-0.098(49),7.63(12),3.001(12),0.713(21),0.34(21),94.470
4221198522573616768,300.332,-4.739,1.90,0.9,-0.877(53),6.21(11),1.9854(66),0.822(65),0.20(14),92.550
4224295159630787968,303.907,-0.579,1.51,1.1,-0.681(54),4.39(10),1.4253(41),0.219(27),0.36(11),99.880
4225676077514817280,308.672,-2.528,2.22,0.8,0.193(28),6.596(76),2.1633(44),0.137(65),-0.01(16),47.040
4225958686362989952,307.931,-1.886,1.95,0.9,-0.123(17),5.947(51),2.1227(33),0.204(89),0.30(23),92.590
4226266206020639744,310.322,-1.105,1.28,1.1,-0.297(51),4.641(80),1.2830(30),0.219(24),0.03(12),61.300
4227688149432619392,313.330,0.520,1.05,1.2,-0.351(57),4.079(89),1.2145(27),0.2740(99),0.10(11),82.960
4228370705635864320,312.390,0.516,1.54,1.0,0.196(26),5.155(65),1.5643(32),0.192(82),-0.05(14),34.030
4228485634664394496,312.830,0.968,9.97,1.1,-0.730(65),4.403(47),1.1816(32),0.000(0),-0.04(19),44.380
4228771889940775808,312.123,1.678,1.75,0.8,-0.087(49),6.33(11),1.8766(45),0.219(47),-0.08(18),33.240
4229011755275894528,306.375,-1.381,1.82,0.8,-0.110(46),6.88(12),2.1151(55),0.384(74),-0.12(21),29.080
4229548282589368320,307.603,-0.344,0.80,1.1,-0.647(90),4.395(86),1.4308(32),0.384(0),0.28(12),98.800
4229668812256245376,308.366,0.002,1.78,0.8,0.435(26),6.32(11),1.9543(49),0.219(26),-0.20(15),8.520
4230198158385687424,306.404,0.071,3.81,1.0,0.130(31),5.184(72),1.5020(38),0.000(51),-0.04(14),39.110
4232317677503293696,308.195,1.838,1.71,1.0,-0.201(45),4.562(68),1.5395(30),0.16(11),0.20(22),81.180
4232521495173419392,308.850,2.802,2.05,0.7,-0.69(12),7.74(12),2.4966(85),0.206(61),0.15(26),73.220
4232673919270919168,307.395,2.808,1.38,1.0,0.015(44),4.881(76),1.4808(30),0.219(20),0.02(13),57.840
4232840701439397760,309.299,2.648,2.97,0.8,-0.153(21),6.66(14),2.4996(45),0.0572(99),0.46(19),98.680
4233085205337522688,309.938,3.791,1.33,0.9,-0.957(65),5.787(78),1.5082(43),0.1644(99),0.11(12),82.470
4233101904170398336,310.056,4.130,1.35,1.1,-0.528(90),3.95(11),1.3598(32),0.164(37),0.38(14),99.590
4233571189482553984,299.479,-3.596,1.62,0.8,-0.553(56),6.331(51),2.4829(74),0.822(85),0.56(15),99.970
4233885203132760320,297.982,-3.090,8.01,0.9,0.050(41),5.327(25),1.6038(50),0.0000(99),0.05(11),65.210
4234283295060461184,299.119,-2.419,1.00,0.9,0.042(56),5.48(12),2.0190(67),0.907(62),0.11(16),76.020
4236558528218225920,301.307,-0.057,0.99,1.0,-0.722(54),4.610(74),1.5940(46),0.548(37),0.34(10),99.920
4236844985355568128,299.264,-0.655,3.47,0.6,-0.253(66),8.628(86),3.257(13),0.521(65),0.15(22),74.560
4237048944761436160,298.726,-0.426,2.77,0.8,-0.300(65),7.01(11),2.2779(66),0.392(19),0.08(20),65.910
4237613470960339456,300.186,0.788,5.92,0.8,0.143(53),6.329(24),1.9778(53),0.000(0),-0.02(12),42.080
4237986003552772480,294.922,-1.681,1.85,0.8,0.424(35),6.80(11),2.4883(80),0.795(65),-0.01(16),48.050
4238162303370941056,296.132,-0.783,2.42,0.9,-0.153(30),5.105(72),1.7923(41),0.329(55),0.30(13),98.680
4238635127725660672,297.955,-0.110,1.99,0.9,0.065(43),5.574(74),1.8723(57),0.685(47),-0.00(14),49.510
4240540718818313984,297.428,1.492,2.08,0.8,0.231(28),6.48(28),2.0060(76),0.52(17),-0.24(27),16.160
4241312301103094400,297.280,1.780,3.53,0.6,-0.628(57),8.527(70),3.170(13),0.22(11),0.38(24),95.770
4242223109051882112,297.361,3.826,2.37,1.1,-0.423(70),4.504(64),1.3477(39),0.192(66),0.18(13),92.530
4242224346002260352,297.628,3.794,1.47,0.9,-0.276(25),6.02(13),1.9177(67),0.336(54),0.14(17),81.430
4243112820103383936,305.749,2.014,2.86,1.0,-0.653(37),4.529(37),1.4820(33),0.129(57),0.410(95),100.000
4243158140598580352,306.184,2.510,2.38,0.8,0.129(25),6.24(16),1.7664(31),0.137(37),-0.16(25),27.320
4244010983668315008,301.989,2.777,2.05,0.9,-0.212(18),5.298(87),1.6506(36),0.137(27),0.09(21),63.680
4244103858038603008,303.482,2.753,1.02,1.2,-0.424(79),3.71(13),1.3761(36),0.301(37),0.35(14),99.540
4245803359418070272,305.188,4.151,1.55,0.8,0.093(39),6.702(89),2.1629(60),0.301(71),-0.06(18),38.300
4246017970343178752,305.974,4.944,7.16,0.6,-0.648(32),8.495(64),3.0736(66),0.000(0),0.06(21),54.980
4246210586739954688,305.080,5.030,1.35,1.0,-0.137(53),4.255(56),1.4624(26),0.349(35),0.19(11),95.840
4246609709458563072,307.144,6.403,1.05,0.9,-0.062(20),4.80(12),1.7813(39),0.274(37),0.36(13),99.430
4246859337255440000,306.550,6.591,1.92,0.9,0.027(14),5.70(11),2.0872(42),0.164(37),0.34(15),99.000
4247422424659753472,300.945,4.218,1.84,0.9,-0.017(39),5.499(69),1.6357(35),0.12(14),0.00(20),51.840
4248400543330589056,298.465,4.899,2.69,0.9,-0.432(32),5.583(76),1.8040(49),0.082(20),0.34(13),99.370
4248992183666150016,300.148,6.330,1.75,0.7,-0.205(60),7.419(87),2.5227(99),0.192(30),0.11(21),69.370
4248995482201087488,300.103,6.363,1.02,1.0,-0.37(14),4.38(11),1.5003(36),0.247(37),0.32(16),96.790
4250019466814983424,304.551,7.001,3.39,0.9,-0.033(23),6.091(65),2.0481(39),0.055(34),0.21(13),94.230
4250333759644258816,302.704,6.594,2.02,0.8,-0.519(43),6.274(98),1.9452(53),0.247(33),0.21(16),90.350
4250822591342540160,302.145,8.079,4.40,0.8,-0.182(23),6.136(33),1.9778(58),0.000(27),0.21(12),96.040
4250917630378839808,303.609,7.772,0.96,1.2,-0.408(66),3.765(67),1.3833(28),0.384(23),0.31(12),99.590
4251521507183314688,281.065,-8.796,1.92,1.0,-0.666(94),5.49(11),2.1907(56),1.088(54),0.46(13),99.790
4252879197786625408,278.830,-7.340,1.64,1.0,-0.041(87),6.212(65),2.9097(86),2.119(78),0.32(21),93.590
4254154219022518016,284.044,-5.370,2.42,0.8,0.252(42),7.24(18),2.5115(79),0.95(19),-0.17(27),24.390
4254362164119828096,286.151,-5.111,6.44,0.6,-0.155(55),8.75(12),3.1943(91),0.000(0),0.08(23),58.270
4256411000941348352,278.193,-5.318,1.88,1.0,-0.670(72),7.089(69),2.7396(98),1.51(12),0.36(18),97.760
4258404346796582784,281.873,-3.473,3.25,0.6,0.211(81),9.265(89),3.744(23),1.357(78),-0.01(21),46.090
4258960935896561408,283.018,-2.180,2.91,1.1,-0.631(47),4.72(17),1.6295(42),0.46(15),0.36(17),99.090
4259908444345968128,281.551,-1.681,4.74,0.9,0.005(43),5.546(28),1.7651(89),0.0000(99),0.15(11),90.000
4263071704959743360,288.965,-0.824,4.36,0.5,0.22(25),10.63(17),3.858(35),0.154(43),0.05(21),54.810
4266476445766478976,282.506,0.276,3.24,1.0,0.040(43),5.065(95),1.4759(44),0.14(34),-0.04(32),44.310
4269381183747093248,286.956,4.348,2.69,1.0,0.121(34),5.034(70),1.6624(43),0.63(20),-0.05(21),41.090
4270541885709183232,274.294,-3.426,3.10,0.9,-0.563(54),6.53(11),2.8294(71),1.71(32),0.30(34),86.890
4275448971746242304,270.623,0.263,4.91,0.7,-0.839(42),6.557(71),1.8172(42),0.21(16),0.08(21),67.390
4276058346008276352,272.735,1.624,3.22,0.7,-0.013(17),7.32(10),2.5523(53),0.66(16),0.00(25),52.690
4277397241934534144,273.890,1.963,2.11,0.8,-0.677(58),6.984(60),2.8793(88),1.23(17),0.35(27),92.490
4277855016732107520,274.224,3.498,5.36,0.9,-0.891(33),5.11(22),1.6404(29),0.000(0),0.19(24),76.600
4278140030761799936,274.935,3.102,2.09,0.8,-0.411(64),6.94(10),2.3901(81),0.71(11),0.20(21),84.020
4279372682068135936,282.067,2.538,3.21,0.7,0.082(48),7.79(13),2.7695(88),0.110(20),0.02(21),52.270
4282624973039687040,284.658,6.219,1.72,1.0,-0.279(40),5.521(78),2.1480(51),0.97(19),0.33(20),97.420
4283689437766825216,280.919,4.857,2.14,1.0,-0.318(42),5.42(13),2.0192(57),0.932(49),0.13(21),71.850
4284442530180765440,276.225,4.967,1.87,1.1,-0.450(60),4.421(94),1.6726(42),0.767(37),0.29(12),99.310
4284659138284570624,279.079,5.380,2.47,0.9,-0.332(25),6.218(59),2.2207(59),0.748(56),0.28(13),98.270
4285978139909143936,283.112,7.315,1.74,1.0,-0.128(61),5.761(58),1.8692(57),0.831(53),-0.03(15),42.240
4286289336073658368,282.339,8.111,2.48,1.1,-0.797(48),4.763(60),1.5774(39),0.55(11),0.30(14),99.500
4286781745493267840,279.873,7.781,0.75,1.2,-0.22(14),4.20(14),1.6910(61),0.658(37),0.32(17),97.110
4287620604134241152,293.403,1.090,1.60,0.8,0.386(38),6.767(97),2.439(11),0.752(57),-0.03(16),44.030
4290363198452600064,296.948,4.547,1.04,0.9,-0.577(86),4.88(21),1.7637(51),0.394(81),0.45(17),99.290
4291186423441153024,292.862,4.930,1.00,1.1,-1.070(52),4.536(85),1.5945(55),0.632(36),0.07(20),64.430
4291424845652060672,295.437,5.340,1.60,0.8,-0.259(43),6.61(10),2.4170(85),0.411(47),0.38(18),98.190
4295030419172426880,293.262,6.746,3.06,0.9,0.340(27),5.805(82),1.8728(52),0.29(13),-0.07(18),32.420
4296460540178667520,298.121,5.105,1.94,0.9,-1.102(42),5.91(13),2.030(11),0.232(54),0.22(24),81.580
4296507613022201856,297.917,5.244,1.17,1.1,-0.381(66),4.474(95),1.3699(42),0.274(12),0.16(12),90.970
4296618663693623296,299.196,5.965,1.44,0.9,-0.342(44),5.606(97),1.8111(47),0.301(37),0.23(15),93.370
4297680895013547264,296.894,6.893,1.37,1.0,-0.591(31),5.036(75),1.7640(36),0.808(38),0.04(20),58.520
4297719412274703488,297.223,6.786,0.85,1.1,-0.001(44),4.39(10),1.7145(39),0.568(43),0.26(12),98.400
4297937321740049920,295.464,7.273,1.64,0.8,0.023(69),6.99(20),2.258(11),0.339(62),-0.07(25),39.130
4298154990679697024,298.008,7.636,2.32,0.8,-0.692(48),6.309(59),1.9981(43),0.22(12),0.31(18),96.450
4299051917285929600,299.993,8.404,2.10,0.8,-0.280(20),6.62(13),2.0954(54),0.247(92),0.10(20),70.340
4299233332396920960,300.755,9.269,3.24,0.7,-0.700(88),7.275(86),2.2107(61),0.219(74),0.10(21),72.160
4299287315847098240,302.749,8.817,1.12,1.1,-0.558(57),4.192(57),1.3190(28),0.384(37),0.20(10),97.820
4299295321666115584,302.931,8.952,2.29,0.9,-0.593(27),5.346(52),1.6209(29),0.237(39),0.25(10),99.270
4299621704828764800,301.186,9.596,1.72,0.9,-0.200(50),5.656(64),1.6993(41),0.329(75),0.03(16),58.170
4299945614081802752,299.512,9.391,1.66,0.8,0.350(43),6.918(91),2.2924(80),0.274(37),0.05(24),54.950
4300125074994455808,298.782,9.467,2.14,1.0,0.326(32),4.876(82),1.5423(36),0.137(37),-0.01(12),44.940
4302609245419595264,293.701,10.388,1.10,1.2,-0.133(46),3.973(97),1.5715(39),0.850(27),0.11(11),86.670
4302634332346971264,295.297,9.814,0.61,1.3,0.131(57),3.95(12),1.7320(47),0.493(27),0.35(11),99.820
4303315754662344064,298.083,10.507,3.24,0.8,-0.457(45),6.521(76),2.0912(55),0.30(14),0.20(22),84.670
4304290849682651136,299.729,12.912,5.93,1.0,0.082(34),4.44(11),1.3329(36),0.000(0),0.06(13),69.200
4304897299066844672,297.888,12.254,1.18,1.0,0.316(37),5.566(83),1.7629(58),0.274(47),-0.07(14),28.760
4304935060421185792,298.419,12.667,2.33,1.0,-0.236(29),5.057(41),1.5660(36),0.201(60),0.17(12),92.410
4305216707201604480,297.665,13.287,1.65,0.7,0.528(43),7.33(13),2.461(11),0.411(44),-0.21(18),12.960
4305383077052666880,297.991,13.857,1.85,0.9,0.237(35),5.958(77),1.9581(62),0.337(38),-0.02(13),43.920
4305418982981146112,298.375,14.196,1.60,0.8,-0.560(39),6.242(71),2.0360(43),0.521(63),0.25(15),95.290
4309665193786244736,289.014,10.313,1.13,1.2,-0.150(88),4.80(14),2.0285(54),1.52(17),0.08(19),72.290
4310408532383335680,284.351,8.889,2.86,0.8,-0.249(39),6.568(76),2.2450(59),0.66(33),0.14(34),72.020
4311610848375672320,282.898,10.512,1.57,1.0,-0.459(44),4.69(16),1.8687(49),0.553(87),0.51(14),99.970
4312826014853748224,288.558,11.553,2.23,0.9,0.314(55),5.859(66),2.2839(55),1.10(23),0.07(24),63.900
4313542518508449536,285.978,11.894,1.35,0.9,-0.36(22),5.44(12),2.3052(72),1.435(51),0.33(19),95.220
4313576946968085376,286.126,12.267,1.49,1.1,-0.184(89),5.02(15),1.8319(46),1.10(14),0.06(19),65.710
4314070936941431936,288.179,13.174,1.89,0.9,-0.101(25),6.374(63),2.5756(58),1.83(60),0.03(51),56.330
4314677970430858752,292.702,10.727,1.57,0.9,-0.530(49),6.101(68),2.0074(48),0.384(84),0.30(16),97.070
4314780156268993024,292.238,10.845,1.20,1.0,-0.340(29),5.54(11),1.8407(45),0.90(19),-0.07(27),40.320
4315357434270063104,293.716,12.187,1.22,1.1,-0.147(66),4.377(72),1.5586(43),0.400(58),0.24(13),96.720
4315806138056614912,291.365,12.026,2.74,0.9,0.113(30),5.691(78),1.8885(42),0.70(15),-0.06(19),36.960
4316096683982851968,290.778,12.770,3.02,1.0,0.393(26),5.031(64),1.7838(46),0.493(72),0.02(13),57.500
4316443201950261504,291.644,12.990,1.72,1.0,-0.884(43),5.455(54),2.1327(44),0.93(23),0.53(21),99.960
4316729727829331968,295.412,12.484,1.52,1.1,-0.029(48),4.575(98),1.3912(42),0.356(55),-0.01(14),49.490
4316999383068993792,294.412,12.808,0.94,1.2,-0.288(82),3.912(92),1.4990(41),0.466(49),0.31(14),99.090
4317160732049475968,295.763,13.713,2.31,1.0,0.342(28),4.720(60),1.5665(47),0.219(67),0.03(12),57.600
4317453687509570688,297.799,14.470,3.08,1.0,-0.85(11),4.906(78),1.1552(33),0.068(23),-0.24(20),12.150
4317819206417106048,296.734,15.522,1.45,1.1,-0.272(67),4.65(12),1.5839(37),0.343(98),0.26(16),95.120
4318374631585360640,293.834,15.414,2.75,0.8,0.077(38),6.615(49),2.1939(56),0.11(11),0.06(20),63.620
4320350110407373696,288.818,14.879,1.51,0.9,0.233(69),6.366(95),2.4660(74),1.584(55),-0.06(15),35.290
4320517407962107520,288.474,14.903,1.31,1.0,0.022(77),5.90(12),2.3818(71),1.487(85),0.13(17),78.470
4320637632685061248,288.168,15.538,6.20,0.5,-0.110(69),9.06(17),3.1298(91),0.0000(99),-0.11(23),28.500
4320854442599582848,290.153,15.524,2.08,1.0,0.106(49),5.287(59),2.1479(47),1.23(12),0.14(15),85.020
4320878116460393856,289.847,15.819,2.20,0.8,0.064(53),7.453(87),2.5301(88),0.64(19),-0.11(28),34.070
4321800263146299392,293.891,16.234,3.14,0.9,0.173(30),5.783(79),1.6879(40),0.41(13),-0.13(25),29.460
4322079951389695744,293.123,16.798,4.66,0.7,-0.430(25),6.894(47),2.6290(78),0.035(57),0.45(24),98.610
4322637609934234496,290.392,16.654,1.75,1.0,0.154(62),5.630(54),2.2612(54),1.84(11),-0.12(15),18.690
4323227188690094208,291.992,18.109,2.05,0.8,-0.129(22),6.982(79),2.7573(75),1.12(11),0.31(19),96.080
4324827356048522240,246.430,-16.701,1.62,0.9,-0.612(53),6.515(84),2.3512(53),1.480(37),0.16(12),89.470
4325176107393184384,247.433,-16.496,1.73,0.9,-0.497(60),5.907(67),2.2824(45),1.288(37),0.30(12),99.090
4325295541844088192,248.337,-16.088,2.52,0.7,0.146(53),8.67(13),3.473(16),1.507(77),0.03(23),56.380
4325373126133628416,248.019,-15.575,2.86,0.9,-0.909(63),5.55(11),2.1753(33),1.124(61),0.18(21),77.820
4325760562247077120,250.450,-16.451,1.04,1.1,-0.831(63),5.243(61),1.6735(34),0.767(27),0.185(95),97.090
4325945181420334848,250.682,-15.660,2.09,0.7,0.283(46),8.30(16),3.269(11),1.069(37),0.18(29),71.840
4330080302913536640,244.822,-13.024,3.41,0.9,-0.346(21),5.524(77),2.0531(45),0.795(32),0.33(11),99.730
4330418510117592448,248.528,-13.096,2.40,0.8,0.028(50),6.955(84),2.5146(57),0.932(37),0.06(16),63.960
4331019736817757568,249.263,-11.783,2.69,0.7,-0.721(36),7.59(16),3.1541(60),1.370(37),0.34(26),91.210
4333515761355480448,254.817,-11.242,13.61,0.8,-0.172(21),6.668(80),2.1651(53),0.000(0),0.09(23),63.060
4333529887503364736,254.447,-11.419,1.19,1.1,-1.041(70),4.79(12),1.7210(36),0.932(37),0.35(13),99.860
4333847818163955200,252.708,-11.687,4.86,0.7,0.003(17),7.250(83),2.8781(40),1.09(40),0.28(43),79.850
4333863383125689344,252.412,-11.605,3.66,0.7,-1.054(60),8.162(18),3.1153(56),1.754(65),-0.03(22),41.410
4335115756931563392,255.326,-10.500,2.56,1.0,-0.077(46),5.16(10),2.2012(49),1.178(47),0.32(12),99.270
4335237635219676800,255.707,-10.007,1.57,0.8,-0.014(77),6.78(10),2.4808(86),1.124(37),0.06(18),62.610
4337861241763687040,251.424,-9.551,2.55,0.7,-0.560(71),7.570(72),2.6985(63),1.343(37),0.14(16),81.660
4337967065458574208,251.885,-9.279,3.55,0.9,-0.337(31),5.83(15),1.9823(33),0.9317(99),-0.03(22),44.760
4338141887807361920,249.291,-10.219,3.14,0.9,-0.041(43),6.328(48),2.2911(41),1.206(47),0.03(14),58.330
4338503940668821376,248.003,-9.241,0.95,1.0,-0.75(13),4.83(34),1.8300(36),0.767(82),0.43(21),98.020
4338638837001403776,248.690,-8.779,1.65,0.8,-1.12(11),7.316(58),2.4542(65),0.877(27),-0.11(22),30.760
4338791772196426112,250.250,-8.584,1.91,1.0,-0.235(60),5.391(90),2.0754(37),1.096(0),0.23(12),95.460
4339577235815113984,252.119,-8.490,3.08,0.7,0.341(24),7.33(10),2.6220(54),1.398(65),-0.09(24),35.560
4340357889070538240,251.856,-8.117,1.94,0.8,0.303(32),7.079(74),2.5781(64),1.124(37),0.05(22),55.770
4340986947161755008,253.012,-6.667,1.83,0.8,-0.177(39),6.72(14),2.4867(52),1.178(27),0.14(17),79.910
4341192246597973248,252.446,-6.418,2.01,0.8,-0.183(54),6.97(11),2.3751(53),1.069(47),-0.03(18),42.860
4342322853790668672,242.603,-12.380,1.97,0.7,-0.226(80),8.33(11),2.990(18),0.822(57),-0.00(25),49.570
4342333196071836544,242.375,-12.422,1.37,1.0,-0.952(67),4.95(11),1.8074(43),0.795(47),0.42(12),99.990
4343172260884246656,241.999,-11.761,1.84,1.0,0.172(33),5.03(11),1.8470(47),0.740(37),0.08(13),73.570
4343416008867217536,242.740,-10.531,1.62,0.9,-0.463(62),5.384(70),1.8253(43),0.713(27),0.22(12),95.240
4343557708431977344,241.495,-10.491,2.31,0.6,-0.288(98),9.48(11),3.655(35),0.685(37),0.14(21),72.700
4345345102017356928,242.824,-9.164,2.66,0.9,-0.901(32),5.088(87),1.7642(46),0.603(27),0.11(20),68.480
4345677601205528192,245.322,-8.088,3.85,0.6,-0.774(76),9.15(14),3.799(16),0.713(27),0.33(25),93.780
4346259930053416064,238.274,-11.285,11.74,0.8,0.300(30),5.984(46),1.7853(57),0.000(0),0.02(20),49.350
4346821883572929536,239.809,-10.022,0.97,0.9,-0.777(71),4.73(10),1.7096(53),0.795(27),0.34(12),99.730
4347912496029353600,239.809,-8.234,1.62,1.0,0.015(47),5.52(11),1.6973(46),0.384(88),-0.02(23),45.980
4350265279115076352,241.512,-5.745,1.66,0.8,0.346(41),6.85(13),2.327(11),0.548(0),-0.11(17),26.980
4351456011547825536,248.301,-6.761,12.02,0.9,-0.026(30),5.582(60),1.5583(29),0.000(0),-0.05(20),38.610
4352142970093804800,246.394,-6.253,1.63,1.0,-1.341(97),5.43(19),1.8877(42),0.9591(99),-0.01(22),49.560
4353132633639000960,249.735,-5.628,1.24,0.9,-1.226(69),5.852(99),2.1684(46),1.507(20),0.28(10),99.720
4353149401190124288,249.577,-5.498,1.90,0.7,-0.477(43),6.99(12),2.7640(58),1.425(37),0.18(23),77.250
4354174764502776576,248.682,-4.925,3.43,0.6,-1.22(13),9.61(11),3.995(14),0.767(47),0.32(23),95.700
4354580209415815552,250.948,-3.860,1.97,0.8,-0.179(22),6.431(53),2.4224(51),0.7399(99),0.32(12),99.700
4354935592189759488,249.807,-2.894,1.64,0.9,0.090(30),6.00(12),2.1326(45),0.987(37),0.04(22),56.100
4355777543218680192,246.224,-4.785,1.56,1.0,-0.653(42),5.288(95),1.6384(41),0.685(20),0.13(11),89.660
4357622008333542912,246.903,-3.481,1.73,0.9,-0.409(33),5.66(13),2.0772(36),0.685(20),0.21(22),80.670
4359019998711438848,247.143,-1.683,2.30,1.0,-0.075(41),5.357(97),1.5711(37),0.411(37),-0.07(15),31.820
4359107757780081792,248.693,-1.249,3.44,0.8,-0.619(30),6.315(28),1.8299(33),0.384(37),0.08(11),77.750
4359791516575963264,257.808,-8.612,2.89,0.6,-0.421(74),9.25(13),4.083(29),1.562(57),0.59(26),99.220
4360795267611449856,258.586,-7.298,3.27,0.8,-0.358(83),7.09(14),2.6824(66),1.699(80),0.11(19),73.250
4361572519253341056,258.271,-5.688,5.72,0.6,-0.520(50),9.739(66),4.125(14),0.814(94),0.38(23),98.860
4361992017300954240,262.508,-5.758,6.07,0.5,-1.291(84),10.121(79),4.318(12),0.000(0),0.72(19),100.000
4363088161672695296,260.586,-4.766,1.46,0.9,-0.261(59),5.86(13),2.5501(40),1.973(25),0.22(13),95.200
4363474811808484736,261.973,-4.174,1.81,0.8,0.274(44),7.10(14),2.9162(73),1.8635(99),0.03(15),56.470
4366500702166868608,259.471,-3.290,6.04,0.6,-0.541(51),9.979(43),4.207(15),0.000(0),0.85(13),100.000
4366668274610711552,258.691,-3.391,2.35,0.8,-0.238(59),7.138(84),2.6783(60),1.507(27),0.11(16),74.150
4368113445206990848,259.991,-1.318,2.63,0.9,-0.875(44),6.173(41),2.0952(33),1.069(57),0.23(10),98.880
4368701065456733696,265.430,-3.362,3.95,0.7,-0.564(44),7.974(78),3.1665(65),1.32(10),0.44(20),98.690
4369730861173022336,262.917,-2.783,1.52,0.8,0.553(57),7.15(10),2.8415(93),1.261(20),0.05(14),64.090
4369839575386496000,263.491,-2.410,2.81,0.8,-0.068(14),6.844(75),2.6980(48),0.879(55),0.34(14),99.030
4372034814769907456,266.356,-0.248,4.50,1.0,-0.375(65),5.409(30),1.9811(30),0.80(16),0.15(25),72.720
4372981532941444096,267.112,2.103,2.90,0.8,0.050(56),6.891(75),2.4868(41),1.261(75),-0.05(17),37.890
4373465352415301632,262.171,-0.581,2.10,1.0,-0.320(63),5.68(12),1.9374(35),0.959(47),0.09(15),74.190
4375186839728870528,261.319,1.708,4.54,0.9,0.084(34),5.659(26),1.7961(26),0.548(35),-0.07(11),25.710
4376707984005940608,262.512,2.325,3.07,0.6,-0.922(64),8.76(11),3.0092(91),0.384(37),0.22(21),85.800
4376789622744664960,262.394,2.861,1.53,0.8,0.246(35),6.891(92),2.4511(66),0.521(59),0.03(17),58.520
4376901429333834880,263.038,3.061,1.56,1.1,-0.068(58),5.033(64),1.5950(28),0.466(27),0.03(13),61.490
4377035844628282624,264.163,3.148,1.31,1.0,0.138(38),5.52(11),1.7988(47),0.548(47),-0.04(15),39.040
4377404009226029184,264.878,4.138,1.64,1.0,-0.160(85),4.98(12),1.8191(45),0.685(44),0.22(16),91.850
4377690603802567424,254.369,-3.528,2.97,0.9,-0.076(30),6.138(33),1.9891(38),0.740(37),-0.04(12),36.780
4377787257745609088,252.390,-3.995,2.67,0.9,0.155(22),5.840(85),2.0526(38),0.603(47),0.07(14),69.490
4379132235348929792,251.438,-1.776,2.66,0.7,-0.279(47),8.125(59),2.8686(79),0.630(27),0.04(19),57.840
4379198515279686144,253.279,-2.114,1.79,0.7,0.089(43),7.252(90),2.5182(81),0.658(27),-0.03(17),42.630
4380881867581403904,254.470,-1.041,2.73,0.8,0.233(17),7.17(13),2.5171(54),1.014(47),-0.14(17),19.940
4383900576755995392,251.345,1.398,2.80,0.8,-0.211(35),6.17(11),2.0026(43),0.2466(99),0.16(16),83.590
4383998708168576128,249.434,0.999,3.33,0.8,0.324(19),6.000(46),1.8617(37),0.219(27),-0.13(10),9.670
4384513795007410048,253.904,1.430,1.02,1.2,-1.129(62),3.72(10),1.3705(34),0.301(27),0.18(21),81.270
4384724901239698816,253.549,1.736,3.84,0.8,0.429(20),6.786(52),2.2876(56),0.219(65),-0.07(15),31.040
4385759541680773376,250.608,2.439,4.92,0.6,0.185(32),8.27(16),2.9672(60),0.027(21),0.07(27),54.680
4386858125596433280,257.718,0.940,1.30,0.8,0.161(52),6.86(13),2.4295(86),0.6577(99),0.03(18),56.960
4387343663059498112,260.829,2.804,1.02,1.1,-0.168(56),4.51(11),1.5884(29),0.521(27),0.19(13),93.860
4387414100523234432,259.806,2.510,0.87,0.9,-0.482(58),4.95(14),1.8486(36),0.603(0),0.41(13),99.730
4388059960524440960,257.205,2.538,1.52,0.7,-0.61(11),7.96(11),2.652(12),0.438(27),0.11(24),68.270
4388390329409936256,259.612,3.532,1.32,0.9,-0.016(50),5.91(12),1.7889(38),0.3563(99),-0.07(17),34.740
4389299144490975488,261.624,4.445,3.21,0.8,0.239(20),6.544(56),2.1158(37),0.274(55),-0.09(14),24.980
4389814265688543232,262.632,5.157,2.02,0.6,-0.417(73),8.42(13),3.139(15),0.356(65),0.27(26),84.780
4389995513307890944,260.107,4.364,3.57,0.7,-0.346(40),8.053(71),3.0566(55),0.192(37),0.35(20),97.060
4391491467595797888,256.137,4.232,2.60,0.5,-0.09(14),9.89(20),3.685(27),0.329(39),0.05(23),52.950
4394587383102116352,258.118,7.239,2.30,0.8,-0.548(50),6.802(46),2.1228(41),0.575(19),0.09(13),76.220
4394889405202049152,257.229,7.698,3.67,0.9,-0.769(24),5.261(90),1.5935(28),0.301(37),0.28(10),99.250
4395039488539148416,258.206,7.700,1.02,0.9,0.080(50),5.90(13),1.9574(46),0.6851(99),-0.04(16),41.030
4395360099258143104,257.849,8.697,2.88,0.8,0.101(24),6.797(54),2.3275(36),0.438(20),0.10(22),64.560
4396043583176084352,236.312,-7.660,3.32,0.6,-0.742(59),8.359(66),2.8956(99),0.466(27),0.21(19),85.150
4398678013035200640,240.092,-4.577,3.58,0.7,0.440(37),7.715(90),2.808(10),0.877(27),-0.13(16),20.810
4400757601837495296,235.915,-4.953,2.53,1.0,-0.508(40),4.460(55),1.5543(42),0.548(27),0.282(90),99.830
4405232094470951168,243.918,-2.773,4.96,0.8,-0.003(15),6.11(17),2.3569(69),0.5207(99),0.36(17),97.910
4407480393887247232,246.703,-0.508,2.76,0.8,-1.402(88),6.201(49),1.9184(56),0.3014(99),-0.02(21),42.710
4407791933635739264,246.070,0.540,2.82,0.9,-1.269(40),5.696(31),1.4899(33),0.274(27),0.148(75),97.260
4408266201105973504,242.430,0.067,3.36,0.6,-0.435(54),8.257(64),2.8437(97),0.247(27),0.08(20),64.310
4408648247035697664,246.028,1.159,5.71,0.6,-0.885(49),8.748(42),3.3998(83),0.10(13),0.26(26),88.260
4408682881651761664,245.236,1.167,1.39,1.0,-0.544(36),5.09(11),1.5093(34),0.2740(99),0.19(12),93.370
4409774971576589568,241.821,0.028,1.91,0.9,-0.304(25),6.29(10),2.2065(66),0.438(27),0.19(23),77.970
4409782874316274048,241.475,-0.038,1.16,1.1,0.066(45),4.218(93),1.3940(41),0.384(27),0.04(11),63.200
4412358445945274368,243.001,3.056,4.95,0.6,-0.533(35),8.440(67),3.3986(84),0.219(20),0.37(23),98.570
4413047805375144832,241.785,3.007,1.52,0.8,-0.176(91),6.273(87),1.8106(67),0.247(20),-0.08(18),32.890
4415669350331115136,230.709,-0.705,1.86,0.8,0.155(32),6.188(55),1.9864(55),0.274(27),-0.03(12),38.930
4423284945826033536,238.992,2.356,1.59,0.9,-0.455(54),5.80(12),1.8140(59),0.2740(99),0.22(16),90.510
4427081765631570560,233.762,2.930,1.03,1.0,-0.560(79),5.357(87),1.4079(54),0.2192(99),0.02(14),58.510
4429564978284010624,236.945,6.401,4.85,0.6,-0.036(63),8.697(89),3.084(11),0.110(37),-0.04(23),36.980
4429836007899676544,236.076,6.775,1.65,0.9,-0.485(44),5.39(14),1.6282(47),0.137(0),0.24(15),92.990
4432485590405689088,247.973,2.506,1.21,1.0,0.145(37),4.939(55),1.5041(41),0.192(27),-0.02(12),43.820
4432850903143768192,247.165,2.297,2.42,1.0,-0.144(59),4.82(13),1.4873(34),0.2192(99),0.12(15),77.920
4436102090312566656,244.886,3.002,0.99,1.0,-0.380(44),4.92(17),1.7243(48),0.1644(99),0.43(15),99.300
4436704072926402048,245.597,4.265,1.59,0.9,0.050(39),5.472(63),1.5411(42),0.216(34),-0.14(13),14.970
4437684665498789248,242.894,5.380,1.59,0.7,-0.657(95),7.231(83),2.2933(90),0.329(47),0.16(19),80.550
4440420971984037120,247.697,8.698,0.76,1.1,-0.195(68),4.020(82),1.3854(35),0.219(37),0.25(12),98.020
4440676470996146432,253.064,5.730,1.21,1.0,-0.737(55),5.31(12),1.5824(35),0.356(27),0.22(13),94.480
4441259727555202688,255.247,6.767,2.46,0.6,-0.785(91),9.088(69),3.771(20),0.329(27),0.42(21),99.850
4441857140325537792,252.701,7.051,1.31,1.1,-0.089(53),3.95(11),1.4748(26),0.2740(99),0.29(12),99.030
4442024850209092608,251.363,7.353,1.59,0.9,-0.098(44),5.639(73),1.6464(36),0.356(49),-0.10(21),32.410
4442742659502644992,253.093,9.009,1.82,0.8,-0.025(24),6.50(12),2.3399(51),0.329(23),0.25(17),92.560
4443146077191666048,255.547,8.495,1.26,1.2,-0.414(73),4.107(84),1.2285(30),0.2466(99),0.14(12),88.060
4444928832216451200,256.096,11.201,1.96,0.7,-0.623(55),7.968(62),3.047(11),0.329(27),0.53(19),99.650
4445836960100878592,252.234,9.517,0.88,1.0,-0.124(69),4.67(32),1.4114(36),0.1918(99),0.08(20),68.980
4445914162136830848,251.143,9.377,1.67,0.8,-0.294(54),6.85(22),1.9641(54),0.1370(99),-0.11(25),33.860
4447752000118911232,252.993,11.202,1.55,0.9,-0.178(24),5.076(68),1.6597(32),0.110(55),0.26(13),97.890
4447780896658839552,253.299,11.338,2.02,1.0,0.191(32),4.752(83),1.4310(31),0.2466(99),-0.07(12),29.140
4448242828981821824,253.156,12.029,5.52,0.4,-0.15(11),10.990(55),3.699(22),0.000(0),-0.14(19),19.780
4448894598860100352,252.061,12.504,2.13,0.8,-0.188(21),6.56(11),2.3017(53),0.219(27),0.29(17),95.940
4449101478843219584,253.241,12.759,0.92,0.9,0.180(30),5.40(17),1.6242(53),0.1644(99),-0.07(17),34.710
4449298428864135040,252.092,12.955,1.18,0.9,-0.067(48),5.527(82),1.5937(44),0.219(27),-0.05(15),37.230
4449437688884044800,252.855,13.486,2.47,0.7,-0.107(50),7.55(12),2.5985(64),0.192(27),0.06(23),59.790
4450066781334190208,241.372,6.468,2.02,1.0,-0.528(34),4.848(84),1.5036(38),0.219(27),0.27(11),98.860
4450112789024083072,241.960,6.965,3.64,1.0,0.084(30),5.094(91),1.4426(28),0.1918(99),-0.11(13),20.660
4450203185197371008,243.038,6.558,1.18,1.0,-0.040(54),4.52(11),1.3890(31),0.219(37),0.06(14),69.010
4450537299293392000,242.492,7.589,1.50,0.7,-0.247(59),7.172(91),2.2220(80),0.137(10),-0.03(20),44.870
4450898733679886848,240.746,7.033,2.07,0.7,-0.490(67),7.71(14),2.935(15),0.219(27),0.50(25),97.470
4451219859794548992,240.695,8.016,1.10,0.9,-0.398(35),4.390(94),1.5557(43),0.137(37),0.44(11),99.960
4451603761151131392,240.826,8.258,1.43,1.1,-0.128(43),4.300(47),1.2618(42),0.1370(99),0.07(10),76.380
4452064765761368832,245.489,8.611,1.92,1.1,-0.366(53),4.161(59),1.2471(37),0.1096(99),0.19(10),96.290
4453497326331809280,244.710,9.644,1.12,0.9,0.293(35),5.82(18),1.7419(72),0.192(0),-0.16(18),18.120
4456287474527322112,239.222,11.695,1.39,0.9,-0.665(37),5.332(90),1.5442(42),0.1370(99),0.23(11),97.180
4456978139627871104,242.936,11.579,0.76,1.1,-0.235(88),3.75(12),1.2951(35),0.164(0),0.26(14),97.420
4457688183620652672,241.250,12.212,2.57,0.7,-0.077(31),7.108(45),2.2809(66),0.1096(99),-0.02(14),44.310
4461062584811363840,251.050,13.321,2.37,0.9,0.076(32),5.801(42),1.7515(33),0.1644(99),-0.05(11),32.410
4461863647748516992,252.000,15.180,0.84,1.0,0.103(44),4.18(16),1.4115(36),0.137(55),0.16(14),86.550
4462168934022698368,249.394,14.524,1.74,0.9,0.426(26),4.868(64),1.5966(34),0.2192(99),-0.021(99),39.740
4462182677918089472,249.350,14.639,1.22,1.0,-0.097(48),5.001(91),1.4082(35),0.0822(99),0.01(14),52.810
4462279263141868032,248.393,14.488,1.76,0.8,-0.606(76),6.371(84),1.9098(43),0.219(27),0.17(16),84.870
4462982125951199232,250.619,16.333,2.15,1.2,-0.567(60),3.578(55),1.2351(30),0.247(55),0.33(12),99.840
4463782295536949632,247.048,14.141,3.51,0.9,0.062(38),5.329(37),1.5106(25),0.164(27),-0.10(12),18.360
4464636203754757248,243.237,14.818,1.99,0.9,0.071(38),5.73(11),1.6202(45),0.082(20),-0.13(16),21.270
4465361812709674880,247.906,15.039,0.77,1.0,0.116(24),4.513(97),1.6557(39),0.274(37),0.25(12),97.890
4465420396063544704,247.078,15.213,3.16,0.5,-0.418(55),9.319(89),3.283(13),0.164(37),-0.10(21),26.880
4465538043807424384,247.820,15.640,4.16,0.7,-0.226(40),7.082(88),2.2237(49),0.22(16),-0.02(27),49.320
4465818006955657216,247.038,16.218,2.13,1.0,0.042(34),4.855(58),1.4006(27),0.164(27),-0.04(12),38.050
4466767229088016256,245.632,16.797,1.33,1.0,0.147(30),4.57(23),1.4255(26),0.0000(99),0.08(17),69.040
4466772176890387712,245.948,16.908,1.67,0.9,-0.031(22),5.891(86),1.9355(39),0.192(37),0.14(14),84.370
4467425080638797952,246.832,18.698,1.59,0.8,-0.086(43),6.39(11),1.9301(47),0.164(27),-0.04(18),41.510
4467708651565828480,269.846,1.047,1.21,1.0,-0.012(49),5.079(67),1.9665(48),0.987(51),0.17(12),91.230
4469103038467333504,267.725,2.637,2.00,1.0,-0.308(74),4.628(68),1.7697(26),0.69(13),0.32(16),98.440
4469548576892021376,269.324,3.202,2.91,0.9,-0.345(21),5.875(50),1.9926(42),0.33(10),0.31(16),98.420
4469900528001481600,272.486,2.913,5.61,1.1,0.076(35),4.644(96),1.3490(47),0.000(0),0.05(21),59.310
4470909776598153600,273.802,5.527,2.81,0.9,-0.283(30),5.451(40),1.8302(35),0.192(49),0.32(13),99.370
4471428879219155072,271.543,5.388,4.31,0.8,-0.841(55),6.684(60),1.9586(52),0.251(67),0.16(15),86.770
4471861575703848320,272.468,6.186,2.07,1.0,-0.951(41),4.825(61),1.5504(41),0.350(37),0.07(20),62.380
4472067665416926464,272.786,7.005,2.20,0.8,0.172(37),6.278(66),2.0893(47),0.493(58),-0.03(15),39.780
4472164113196505728,266.651,2.927,3.99,0.6,0.074(48),8.99(10),3.5249(98),1.040(71),-0.00(21),47.110
4473766960628851712,267.202,4.941,1.31,0.9,0.009(24),6.002(98),2.2768(57),0.802(27),0.23(14),95.510
4473921029698159872,268.024,5.788,1.07,0.9,0.370(44),6.016(99),2.0841(65),0.548(27),-0.02(14),42.880
4474053074170737536,266.475,5.624,1.29,1.0,-0.168(72),4.47(10),1.5913(33),0.493(37),0.22(13),94.420
4474838327337670912,269.445,6.535,1.72,0.7,-0.112(45),7.20(12),2.2843(61),0.438(13),-0.11(20),30.100
4475270027386979072,270.438,7.298,1.41,1.1,-0.173(68),3.98(14),1.4884(37),0.521(27),0.21(13),94.710
4475544802213621376,267.964,6.541,3.94,0.7,-0.232(42),8.086(53),3.0002(70),0.283(55),0.20(20),84.200
4476965886644017920,274.941,6.046,1.36,0.9,-0.013(77),6.346(74),1.9493(64),0.384(27),-0.08(17),31.690
4477338346213720064,277.992,7.192,2.50,0.7,1.37(41),8.12(18),3.062(15),0.47(10),0.16(32),68.190
4478705176596889472,275.865,8.761,1.14,1.0,-0.368(97),4.70(11),1.6012(40),0.593(28),0.19(14),90.670
4479600453961940864,280.846,9.755,2.28,0.8,0.059(42),6.42(10),2.1152(74),0.402(98),0.00(19),51.190
4480392548989051008,277.060,9.896,0.94,0.9,-0.408(39),5.319(82),1.7681(54),0.386(39),0.29(13),98.350
4480455289872970624,276.653,10.095,3.15,1.0,0.094(33),4.493(44),1.5904(33),0.329(75),0.18(12),94.040
4480555207994976512,278.771,9.979,1.47,1.2,-0.597(62),4.07(12),1.3509(35),0.301(37),0.31(13),99.420
4481742676244742016,273.852,9.078,2.90,0.8,-0.210(36),7.068(65),2.5288(66),0.44(17),0.25(26),86.120
4482006597693227008,273.278,9.509,1.09,1.0,0.109(45),4.455(84),1.5857(40),0.521(15),0.10(11),81.840
4482559652038246016,270.328,9.325,0.77,1.0,0.064(46),4.485(99),1.5997(37),0.521(37),0.12(12),84.370
4482912934572480384,273.510,10.295,4.01,0.9,-0.613(22),5.574(34),1.6196(36),0.19(15),0.20(18),90.900
4483847592477313024,275.211,11.450,3.52,0.7,0.058(43),8.009(66),2.9977(86),0.31(16),0.11(26),66.400
4484424801728757504,277.074,12.697,1.22,0.9,0.228(32),6.045(98),2.2336(77),0.658(83),0.13(16),81.810
4484464727734765184,274.195,10.978,1.47,0.7,-0.651(72),7.44(10),2.910(13),0.585(36),0.63(19),99.740
4485171370119556352,276.327,12.889,1.02,1.1,-1.260(40),4.561(91),1.5536(47),0.454(31),0.10(20),69.260
4485210127905490304,276.967,13.259,1.71,0.9,-0.46(12),5.79(18),1.6057(47),0.484(29),-0.06(20),40.500
4485290804572594432,276.088,13.523,1.65,1.1,-0.790(55),4.780(26),1.5171(43),0.575(39),0.225(86),99.430
4485356672183582592,275.121,13.115,2.51,0.8,0.230(31),6.41(10),2.0562(52),0.302(46),-0.10(16),27.550
4486205735675856000,265.842,6.549,6.50,0.6,-0.474(31),9.063(55),3.3045(55),0.000(0),0.06(20),54.140
4486984636583536256,263.690,7.547,1.01,0.9,0.042(49),5.18(12),1.7482(41),0.603(37),0.04(15),61.390
4487323732841597184,264.806,7.790,1.33,0.9,0.274(27),5.54(13),1.7577(37),0.411(37),-0.10(15),24.510
4487649115266884480,263.012,8.370,3.07,0.9,-0.144(37),6.030(69),1.9492(38),0.356(20),0.10(14),77.120
4488348443320260864,266.644,8.907,1.59,0.8,0.157(35),6.656(91),2.2797(55),0.329(47),0.05(17),61.360
4489408093351869952,265.567,9.906,1.36,0.9,-0.029(61),5.726(75),1.7959(41),0.382(36),0.01(15),52.140
4489896040295861376,266.034,10.724,1.45,1.0,-0.581(48),5.17(14),1.5652(32),0.301(37),0.22(14),93.780
4490054851005820160,267.141,11.488,1.08,0.8,-0.133(38),5.977(87),2.0396(58),0.493(27),0.17(15),87.390
4490323372360088960,261.571,8.382,1.34,0.8,-0.214(67),6.37(14),1.8954(56),0.384(27),-0.06(20),38.610
4490572961500356224,261.884,9.025,1.28,0.9,0.020(22),5.753(79),1.9726(44),0.3288(99),0.17(13),90.440
4490629414550589824,261.862,9.324,2.20,0.9,-0.463(31),5.351(73),1.7344(39),0.274(92),0.30(15),98.440
4490822138323997312,263.783,9.460,1.58,0.7,0.143(46),7.14(10),2.4211(92),0.329(27),-0.03(18),43.660
4491076400387331584,263.067,9.705,1.29,1.1,-1.70(12),4.85(12),1.3137(30),0.548(47),0.16(12),92.660
4491211743397529216,262.826,10.664,0.92,1.0,0.047(47),5.37(16),1.6222(49),0.329(27),-0.03(23),45.120
4491531048444901120,259.469,9.556,0.94,1.1,-0.047(48),4.195(85),1.4098(26),0.3563(99),0.12(11),86.570
4491668105144760960,260.039,10.018,1.43,1.0,-0.059(51),4.546(58),1.6436(29),0.411(27),0.22(19),85.240
4492389453491515008,264.824,10.189,9.49,0.7,-0.663(38),6.812(35),2.2559(46),0.000(0),0.11(21),64.410
4492424126765054080,264.282,10.258,2.07,1.1,-0.58(10),4.934(68),1.4288(29),0.320(39),0.13(13),86.390
4492668252706583680,264.192,10.800,1.38,0.8,-0.032(52),6.92(12),2.3366(86),0.521(37),0.02(20),55.240
4495167369622121088,271.727,11.132,2.16,1.0,-0.357(54),5.038(85),1.5662(28),0.247(37),0.20(13),92.230
4496419545863915264,269.896,13.119,1.29,0.9,0.207(34),5.407(63),1.6884(42),0.481(74),-0.12(14),18.680
4496438409358906240,270.937,13.031,2.42,1.0,-0.019(22),5.419(79),1.8457(30),0.329(65),0.18(14),91.180
4496448133165072768,270.503,13.044,5.09,0.7,0.803(48),7.306(90),2.4600(49),0.000(0),0.07(25),57.380
4496546883053372288,270.521,13.499,1.16,1.0,-0.641(55),4.677(84),1.5946(32),0.411(65),0.36(12),99.840
4496595639522137984,269.220,13.147,0.98,1.1,0.228(38),4.58(13),1.4161(35),0.384(37),-0.10(13),22.520
4497082757537595904,273.192,13.341,2.90,0.9,-0.797(35),5.740(43),1.7975(24),0.247(33),0.05(20),55.430
4497737654150354176,273.989,14.465,1.32,1.0,-0.471(45),4.520(69),1.6400(26),0.411(45),0.22(20),85.240
4497825580722253440,273.486,14.921,2.02,1.0,0.245(23),4.826(58),1.6001(25),0.247(44),0.05(11),68.330
4498382723874577664,270.457,14.852,1.00,1.0,-0.115(53),4.283(84),1.5635(31),0.411(26),0.25(12),98.090
4499472855293027456,266.020,13.329,1.14,0.8,-0.495(63),6.29(12),2.0420(71),0.438(27),0.23(17),90.440
4500226669293899904,265.656,13.359,1.93,1.0,-0.820(30),4.251(62),1.5422(31),0.438(37),0.461(95),100.000
4502103398203560960,272.600,17.031,3.36,0.9,0.241(23),5.801(74),1.7643(33),0.22(10),-0.12(17),21.170
4502311382001999488,270.771,17.247,3.11,1.0,-0.529(43),4.834(63),1.4958(33),0.274(17),0.242(98),98.780
4502563857356776704,268.065,16.329,2.57,0.8,-0.155(22),6.34(10),2.0634(42),0.247(37),0.13(16),79.320
4502748540952865024,269.294,17.408,4.40,1.1,-0.213(72),4.165(71),1.3306(35),0.000(37),0.26(13),97.490
4503079150355284608,270.417,17.494,3.19,0.8,0.087(23),6.495(44),1.9909(43),0.219(44),-0.12(13),17.890
4503591209237652992,269.985,19.204,2.05,0.9,-0.386(23),5.898(35),2.0520(28),0.192(27),0.26(20),91.090
4504581392505056384,281.927,12.499,1.35,1.0,0.136(32),4.823(81),1.8097(34),0.658(20),0.16(11),91.930
4505032501494498176,278.937,11.792,1.29,1.2,-0.217(77),4.45(10),1.5474(40),0.493(67),0.20(14),92.620
4505443718846704000,282.001,12.941,1.25,0.9,0.348(31),5.881(88),2.0923(56),0.603(55),0.02(13),56.430
4505631666609113216,280.916,13.272,1.68,0.8,-0.169(59),6.669(75),2.676(11),1.015(47),0.40(16),99.430
4505797933387041024,281.017,13.947,5.18,0.6,0.93(41),9.143(60),3.524(12),0.201(99),0.20(23),81.620
4506337381285991680,284.411,14.010,2.25,1.0,-1.026(60),4.75(12),1.6790(46),0.574(56),0.45(12),100.000
4506923352272140032,285.351,15.186,1.48,0.8,-0.653(53),7.144(78),2.6718(93),1.12(13),0.11(26),66.780
4507424970077065728,282.463,14.852,4.66,0.7,-0.624(25),7.731(26),2.8663(63),0.23(14),0.21(30),76.010
4507590858896540416,284.591,15.104,1.34,0.9,-0.003(81),6.316(57),2.2819(50),0.850(55),0.12(17),76.160
4507653324903087360,284.079,15.323,1.60,0.7,0.024(46),7.420(83),2.6359(85),0.904(47),-0.01(18),47.250
4507941912342894336,283.392,16.031,3.43,0.7,-0.527(39),8.219(63),3.0544(66),0.56(22),0.32(32),85.850
4508184663888989184,278.343,12.579,2.44,0.8,0.103(41),7.327(95),2.6757(78),0.548(84),0.10(20),70.070
4508485517756875776,277.488,13.440,7.20,0.9,0.338(20),5.58(13),1.7132(46),0.000(0),-0.05(14),35.900
4509032078112952320,278.915,14.475,1.35,1.0,0.247(57),5.209(67),2.0688(58),0.873(72),0.17(14),89.580
4509193740680683008,279.467,15.368,1.79,1.0,-0.137(92),4.968(85),2.0791(57),0.932(47),0.38(14),99.390
4509337158229673344,277.104,13.971,1.04,1.0,-0.292(56),4.895(58),1.7390(52),0.500(30),0.30(12),98.990
4509415670230105088,278.286,14.439,3.60,0.9,-0.274(23),6.23(13),2.2711(50),0.40(10),0.39(19),98.310
4509818022765542144,278.256,14.889,1.01,1.1,-0.594(99),4.708(95),1.6179(49),0.630(36),0.27(13),97.750
4509912512048265088,278.543,15.422,5.55,0.9,-0.642(43),5.485(31),1.3908(44),0.000(0),0.072(94),78.730
4511121974858477568,283.727,17.051,2.62,0.8,-0.537(31),6.822(80),2.4377(50),0.411(65),0.20(24),79.820
4511305318407009792,281.942,16.998,1.40,0.9,0.028(40),6.066(81),2.1777(57),0.521(27),0.19(14),91.110
4512557696515593600,280.731,18.834,2.51,0.8,0.142(19),6.503(86),2.2945(41),0.55(14),0.07(20),67.430
4513054710164279680,286.633,16.103,4.32,1.0,-0.131(53),4.466(61),1.4079(30),0.21(21),0.13(21),80.160
4513930814764916608,286.294,16.917,3.42,1.0,-0.527(37),5.202(70),1.5858(31),0.64(31),-0.13(33),32.930
4514206036257892608,285.996,17.652,3.25,0.7,-0.642(35),7.917(51),3.1240(77),0.685(47),0.31(24),91.830
4514206242416262656,286.080,17.658,2.26,0.7,-0.140(60),8.32(10),3.033(13),0.763(60),0.00(23),49.980
4514429477654411648,286.885,18.007,1.45,1.0,-0.510(47),5.89(11),2.2693(56),0.932(11),0.44(13),99.750
4514781493159621632,287.203,18.962,2.54,0.8,0.062(29),6.465(36),2.0927(46),0.62(15),-0.10(21),28.910
4517178046224599168,284.331,17.747,4.24,0.8,0.140(25),6.829(44),2.2646(55),0.202(65),-0.01(15),46.980
4518143627905286656,286.088,20.143,1.04,1.0,-0.037(41),5.384(78),2.1283(64),0.822(37),0.31(13),99.160
4518225472805297280,285.321,20.454,1.50,0.9,0.201(29),5.963(68),2.2133(47),0.959(37),0.15(21),72.860
4518503133844122368,283.351,19.782,1.81,0.8,-0.260(37),7.353(67),2.8012(73),0.622(38),0.38(17),98.640
4518529865714359680,282.251,19.185,2.43,0.7,-1.450(41),7.798(79),3.2422(73),0.530(75),0.51(26),98.580
4519114531024696064,283.422,20.673,2.13,0.9,-0.709(32),5.446(86),1.8386(43),0.573(20),0.34(10),99.890
4519707064721902336,286.547,20.854,1.15,1.0,-0.395(39),5.701(64),2.2337(55),0.892(35),0.28(20),91.580
4520820011001588992,285.178,22.075,1.26,0.9,0.180(40),6.12(10),2.4748(39),1.261(92),0.25(23),86.330
4521050152529112832,285.455,23.241,1.76,0.9,0.331(51),6.138(41),2.3639(41),1.01(10),0.08(16),70.050
4521208860162530688,287.745,23.086,2.93,0.9,-0.147(21),5.764(27),1.8943(23),0.713(47),0.04(11),64.070
4521383338909866880,286.707,23.353,1.48,0.9,0.477(27),6.65(11),2.5659(55),0.987(45),0.05(14),65.630
4521832695560897664,276.021,15.640,1.14,1.2,-0.441(62),3.84(13),1.4363(36),0.486(34),0.31(13),99.200
4521877191422702592,276.439,16.105,2.00,1.0,-0.164(44),5.608(98),1.6592(35),0.49(11),-0.07(18),36.100
4522186360346010752,277.252,15.928,0.79,1.1,0.065(50),4.61(13),1.6287(41),0.630(49),0.07(14),71.430
4522265490824850432,276.543,16.223,1.26,1.1,-0.123(61),4.050(91),1.5154(33),0.602(73),0.11(22),70.680
4522649186021647744,277.426,17.617,1.16,1.1,-0.027(47),4.848(56),1.5303(34),0.6029(62),-0.04(11),35.460
4522729175493650560,276.876,17.949,1.81,0.9,-0.160(38),4.601(87),1.6945(25),0.356(66),0.34(13),99.600
4523649466723572352,275.339,18.375,0.93,0.9,-0.081(30),5.28(12),1.8530(47),0.301(91),0.27(17),95.190
4524774919961100672,279.593,19.622,0.99,1.0,-0.098(55),5.413(73),1.7223(34),0.548(37),0.02(14),57.110
4524807699152454144,278.855,19.547,0.77,1.1,0.184(40),4.44(12),1.5990(31),0.438(42),0.12(13),83.250
4524865629668417536,279.853,19.781,1.06,0.9,-0.561(40),5.612(95),1.8469(36),0.466(11),0.30(12),98.740
4525073570498732032,276.927,18.816,1.36,0.9,-0.078(18),5.380(71),2.0011(34),0.466(47),0.30(21),93.940
4525490942545500032,276.693,19.973,1.09,1.2,0.086(43),3.71(13),1.4163(28),0.392(55),0.14(11),91.850
4525900437602462336,278.171,20.897,3.22,0.9,0.196(25),5.056(53),1.7111(30),0.466(65),0.03(13),60.180
4526051384236673152,278.152,21.253,1.28,1.0,-0.868(70),4.372(73),1.5064(28),0.575(36),0.35(11),99.940
4526330866344759680,273.156,18.029,2.17,1.2,-0.233(56),3.628(62),1.3053(26),0.356(37),0.20(11),97.160
4526552658455511168,273.111,18.570,2.07,0.9,-0.244(20),6.35(12),2.1627(44),0.301(44),0.25(17),92.540
4526588564382208384,273.215,18.802,4.34,0.7,-0.174(26),7.198(54),2.4318(51),0.000(0),0.14(16),80.830
4526711950202650240,274.186,18.662,2.52,0.6,-0.777(92),6.876(50),1.8230(42),0.135(53),-0.38(23),6.310
4526813380150665984,274.253,19.235,2.01,0.7,-0.543(63),7.50(11),2.5747(62),0.356(29),0.27(21),89.050
4527418283344199552,272.139,19.407,3.09,0.8,-0.383(39),6.460(66),2.0597(44),0.219(61),0.19(16),87.770
4528055553414430976,273.651,20.880,0.79,1.1,-0.556(95),3.817(95),1.4054(21),0.411(37),0.36(14),99.540
4528193370324469376,271.766,21.034,1.57,0.6,-0.84(12),8.122(99),2.530(12),0.247(37),0.04(24),59.930
4528317855663175424,272.248,21.290,1.36,0.9,-0.324(37),5.757(89),1.9211(35),0.192(21),0.32(14),98.150
4528708938201223808,275.047,20.740,7.03,1.0,-0.682(43),4.182(35),1.4010(33),0.000(0),0.24(19),88.690
4529145341238019200,277.395,21.827,2.03,0.8,-0.282(42),6.87(10),2.3037(41),0.329(57),0.17(19),81.920
4529172210553870464,277.498,22.134,2.59,1.0,-0.632(38),4.621(51),1.5186(21),0.301(52),0.11(20),70.520
4529902320636815488,273.463,22.304,1.82,0.8,-0.373(30),6.562(59),2.1581(45),0.329(31),0.22(14),94.120
4530006636798269184,273.664,22.572,1.55,0.8,0.381(28),6.310(91),2.0515(47),0.384(70),-0.13(16),19.140
4530040790378771840,274.045,22.865,2.79,0.9,-0.189(16),5.697(36),2.0181(34),0.329(67),0.33(13),99.590
4530243478474119680,276.841,23.213,0.61,1.1,0.003(55),4.12(11),1.5408(36),0.356(27),0.24(12),97.050
4530470596345320448,274.697,23.693,0.78,1.0,-0.642(58),4.57(13),1.6173(38),0.4933(99),0.38(12),99.760
4530896794547236352,282.109,21.217,1.24,1.0,-0.123(16),5.604(64),2.0113(32),0.493(37),0.23(21),85.990
4531614294600793600,282.628,22.262,1.73,0.9,0.127(25),6.294(93),1.9735(30),0.425(55),-0.12(15),20.860
4531653911380909440,283.249,22.670,6.02,1.1,-0.651(54),3.76(12),1.2156(27),0.0000(80),0.40(12),99.950
4532008022845211648,280.573,22.347,3.40,0.8,-0.022(46),6.118(28),1.8509(25),0.36(12),-0.09(19),31.340
4532042554376123136,279.289,21.701,1.81,0.7,0.459(60),7.80(13),2.8157(91),0.384(42),-0.06(20),37.370
4532086156885010560,279.201,21.992,1.67,0.7,-0.779(58),8.338(70),3.409(14),0.331(45),0.41(25),98.610
4532149000849260928,279.232,22.352,0.94,1.0,0.203(32),5.15(13),1.5969(31),0.384(12),-0.00(21),49.910
4532710851291080704,280.680,23.618,2.30,0.8,0.306(24),6.275(95),1.9693(32),0.30(10),-0.15(18),17.510
4532771702385805568,281.673,23.853,1.44,1.0,-0.425(51),4.958(89),1.5866(26),0.329(47),0.07(21),62.980
4532776409670204160,281.803,23.838,1.85,0.9,0.313(26),5.400(45),1.7706(29),0.301(55),-0.02(12),43.220
4532966006712768512,283.484,22.651,1.17,0.9,-0.264(50),5.865(74),2.1902(37),1.069(47),0.23(14),94.790
4533183332053959936,283.471,23.126,0.77,1.1,-1.21(12),4.85(12),1.5254(34),0.713(37),0.24(13),98.120
4533271086829778816,283.631,23.587,0.69,1.1,-0.321(95),4.27(10),1.5983(31),0.618(42),0.27(14),97.310
4533373994245323264,283.738,23.918,1.80,0.9,0.338(26),6.199(95),2.0650(39),0.301(55),-0.03(15),41.240
4534069465403072640,282.337,23.683,3.69,0.4,1.98(50),9.87(13),3.608(17),0.23(12),0.01(23),45.660
4534192786806919424,283.506,24.499,3.36,0.7,-0.231(32),7.178(50),2.3348(41),0.38(14),0.02(24),56.160
4534258516988510464,283.448,24.894,1.02,1.0,-0.076(47),5.190(71),1.6898(37),0.548(27),0.05(13),66.430
4534416022026409600,281.973,25.133,1.91,0.6,0.086(70),8.72(10),3.175(17),0.267(50),-0.07(18),32.380
4534442960058851200,282.538,25.003,0.77,0.9,-0.318(33),5.20(15),1.9648(51),0.482(21),0.45(14),99.660
4534932513308325248,282.791,25.850,2.06,0.9,-0.199(28),6.496(58),2.2541(43),0.438(47),0.15(22),73.530
4534982923349697280,283.392,26.546,0.94,1.0,0.336(36),4.798(70),1.7245(36),0.493(49),0.06(12),69.900
4535572089779419008,278.300,23.728,5.15,0.7,-0.421(50),6.80(12),2.0715(34),0.0000(99),0.12(21),72.330
4535575731911564672,278.523,23.754,2.31,0.8,-0.149(19),6.423(96),2.1720(37),0.110(18),0.23(16),92.950
4537203730675203456,277.847,26.097,1.63,1.1,-0.022(38),4.883(68),1.4094(30),0.260(53),-0.05(13),36.400
4537557635981965184,282.284,25.768,4.88,0.9,0.023(31),5.638(61),1.6321(29),0.000(0),-0.03(13),39.380
4537679372532988288,280.391,25.616,4.29,0.6,-1.345(73),9.250(84),3.7282(87),0.0000(99),0.42(20),99.960
4537935627464240640,281.179,27.087,1.13,1.0,-0.026(41),4.625(45),1.5771(31),0.30(11),0.18(15),91.050
4538039943630048128,282.334,26.779,2.42,1.0,-0.058(37),4.476(51),1.5763(27),0.301(31),0.24(10),98.660
4538346191977928704,281.747,27.566,1.71,0.9,0.086(31),5.560(87),1.7024(33),0.329(34),-0.01(22),47.050
4538533482609013888,279.789,26.395,0.98,1.1,-0.616(45),4.440(62),1.4132(37),0.301(27),0.282(93),99.710
4539020707999438720,279.262,28.040,2.13,0.9,-0.159(17),5.319(87),1.6965(34),0.215(36),0.10(21),65.100
4539354822095560960,280.542,28.203,1.59,1.0,-0.222(34),4.426(46),1.5477(31),0.381(35),0.257(96),99.500
4539690241856863616,259.123,10.243,0.77,1.1,-0.47(18),4.61(10),1.4458(35),0.411(27),0.16(16),84.560
4540061258311469312,258.959,11.077,2.84,1.0,-0.036(39),4.894(81),1.5318(27),0.466(65),0.00(14),52.270
4540099328902056832,259.177,11.381,1.32,0.9,-0.302(40),5.95(10),2.0718(42),0.4659(99),0.30(15),96.730
4540569404482716928,258.898,12.141,1.35,1.0,-0.469(66),5.219(87),1.4502(31),0.384(19),0.02(13),59.380
4540696054478139008,260.027,12.606,3.99,0.8,-0.199(14),6.633(74),2.5447(39),0.164(49),0.45(23),98.580
4540755909141672960,257.281,10.904,1.23,0.8,0.148(36),6.58(14),2.1262(53),0.274(27),-0.05(19),39.690
4540860427168404096,257.393,11.466,2.47,0.9,0.280(20),4.929(46),1.6366(23),0.228(19),0.047(95),69.030
4540997320664139008,257.559,12.154,1.03,0.9,-0.477(48),5.12(15),1.6688(35),0.329(27),0.10(22),64.770
4541649056181351040,258.461,13.271,1.47,0.9,-0.462(55),5.396(77),1.7717(34),0.411(37),0.27(13),97.360
4541869954939780864,258.650,14.248,2.02,0.9,-0.190(44),5.504(63),1.6573(31),0.57(18),-0.12(27),32.340
4541961935959148928,261.441,12.593,1.76,1.1,0.130(34),3.836(83),1.4323(24),0.333(43),0.158(98),95.350
4542057043714975616,262.624,13.018,1.49,1.2,-0.604(49),4.244(41),1.2908(23),0.356(27),0.181(91),97.680
4543930405370187520,260.748,15.621,2.05,0.8,-0.748(54),7.003(69),2.4018(59),0.2466(99),0.12(23),66.910
4546051157140575104,256.057,15.653,0.99,1.0,0.386(34),4.481(67),1.5069(30),0.356(27),-0.03(11),41.220
4546396640014970496,259.044,14.820,2.14,0.8,-0.233(65),6.38(14),1.8635(37),0.384(16),-0.09(20),33.120
4546726291640517248,258.182,15.817,1.29,1.0,-0.143(88),5.14(16),1.4531(33),0.247(27),-0.04(18),44.130
4546851051850695040,259.312,16.273,1.68,1.0,0.108(27),4.294(28),1.6014(26),0.247(27),0.272(87),99.910
4546962205604631808,260.340,16.043,2.76,0.8,-0.100(27),6.052(63),1.9305(37),0.219(92),0.09(17),73.280
4547512682972180992,257.485,15.870,1.07,1.0,0.010(47),4.955(77),1.5058(35),0.411(37),-0.04(13),38.490
4547566387243401728,257.622,16.355,2.62,1.1,0.009(37),4.00(11),1.2987(25),0.356(39),0.03(11),62.390
4547719116280571136,258.384,17.176,1.14,1.0,0.019(24),4.902(88),1.8509(38),0.274(57),0.37(21),97.340
4547941011472724352,257.500,17.148,0.84,1.0,0.187(40),4.77(11),1.5395(40),0.274(27),0.02(14),56.610
4548735855300621184,264.104,15.249,1.47,1.0,0.196(31),5.242(62),1.5542(28),0.219(47),-0.11(13),19.360
4548765198516973952,264.085,15.456,1.04,0.9,-0.210(22),5.313(84),1.7465(35),0.274(27),0.22(12),95.910
4549279357641331840,265.558,16.290,4.49,0.6,2.24(19),8.406(68),3.0870(57),0.0000(99),0.12(22),66.740
4549815163401321088,263.182,16.262,2.45,0.8,-0.340(44),6.383(28),1.8107(33),0.164(37),-0.03(14),43.550
4550010292355866240,263.746,17.066,3.15,0.7,-0.564(39),7.795(82),3.1401(67),0.055(27),0.48(25),99.080
4550300975742142976,263.295,17.887,3.50,0.9,-0.465(25),4.913(79),1.5551(27),0.089(31),0.33(11),99.600
4550362926350611712,264.857,17.456,1.63,0.8,-0.276(43),6.84(10),2.3611(65),0.219(19),0.27(19),92.080
4550913953474925312,267.210,17.300,1.51,0.9,-0.144(39),5.927(95),1.6007(32),0.110(62),-0.13(17),21.960
4551614170584301312,269.083,19.185,2.35,0.8,0.287(21),6.673(96),2.1413(38),0.164(37),-0.11(16),23.390
4551707659135421824,269.559,19.715,3.85,0.6,-2.5(1.0),9.683(68),3.923(14),0.046(46),0.45(20),99.990
4552560914517351680,265.700,20.366,1.82,0.9,-0.449(28),5.337(58),1.6407(31),0.274(15),0.21(10),97.080
4552567722042761600,265.805,20.468,0.77,0.9,-0.065(32),4.749(97),1.7256(43),0.329(27),0.30(12),99.070
4554644424634336512,259.148,19.573,1.45,0.8,0.238(36),6.667(62),2.1988(68),0.192(20),-0.03(14),39.130
4555180780148815488,260.544,20.496,1.17,0.9,-0.405(69),5.629(97),1.5112(42),0.110(27),0.01(16),54.950
4556257270752314624,264.973,21.749,2.55,1.2,-0.474(68),4.014(53),1.1970(19),0.247(37),-0.02(20),47.030
4556432471057503488,266.015,22.672,1.30,0.8,0.516(27),6.256(76),2.1082(54),0.3014(99),-0.06(12),31.940
4557442647363176704,263.485,23.306,2.04,0.8,0.564(40),6.317(38),1.9144(41),0.137(27),-0.03(21),42.300
4557509408334716928,264.461,23.560,0.93,1.0,-0.044(43),4.439(85),1.5503(34),0.274(27),0.23(12),96.660
4558315144202612096,254.581,16.522,1.67,1.0,-0.535(49),4.661(46),1.6167(25),0.301(37),0.20(19),82.360
4558998829974329600,251.847,16.883,1.93,0.7,0.117(38),7.487(70),2.6277(85),0.356(24),0.00(17),50.850
4559709153142796672,251.816,18.283,2.27,1.1,0.038(33),4.218(31),1.3045(34),0.438(55),-0.06(10),26.720
4560346595010653824,255.973,18.668,2.98,0.8,-0.599(31),6.737(61),2.3010(37),0.219(37),0.15(23),72.320
4560558697677513344,257.084,19.067,1.44,1.1,-0.932(44),4.168(71),1.3072(28),0.247(27),0.353(98),99.990
4560767295647122560,256.651,19.270,1.69,0.8,0.248(30),6.842(68),2.3498(66),0.301(0),0.00(14),52.340
4561225826355346176,255.731,19.637,1.80,0.7,0.265(43),7.358(71),2.5052(75),0.19(12),0.05(28),54.960
4562731985484901120,251.488,18.506,2.32,0.8,-0.266(34),6.87(12),2.4659(68),0.301(37),0.33(19),95.490
4563102795781662720,250.891,19.670,2.31,0.6,-0.398(45),8.069(61),3.3786(97),0.192(27),0.54(24),99.960
4563741337159029504,249.549,20.085,1.42,0.9,-0.063(45),5.907(84),1.7033(47),0.329(27),-0.12(15),21.040
4563791055700387712,248.369,20.230,1.92,0.9,-0.318(42),4.975(87),1.5445(39),0.2466(99),0.19(12),92.020
4564039339170661120,251.368,20.845,2.11,0.7,-0.306(61),7.820(97),2.6848(72),0.219(20),0.09(22),64.850
4564829063396796032,253.106,21.030,1.74,1.0,-0.735(31),4.89(14),1.5108(32),0.219(82),0.32(14),99.150
4564934513434157696,253.105,21.661,2.09,0.9,-0.524(19),5.810(33),1.7614(31),0.164(27),0.236(96),99.130
4565275018440988416,253.685,21.879,1.36,1.0,-0.566(47),4.263(77),1.4057(31),0.274(27),0.32(10),99.810
4565278420055187968,254.237,21.769,3.17,0.7,-0.593(37),7.818(62),3.0120(64),0.192(37),0.32(25),91.720
4566039969296448128,251.093,22.660,2.99,0.5,-0.194(98),9.73(15),3.488(18),0.1644(99),-0.04(21),36.950
4566783651477280768,258.766,20.523,1.84,0.9,-0.435(25),5.798(48),1.8674(35),0.137(55),0.31(13),99.200
4567584095941539840,258.937,21.963,2.94,0.7,-0.290(30),7.559(31),2.5070(52),0.1918(99),0.06(14),64.630
4567626628997730688,259.481,22.401,2.60,0.6,-0.573(44),9.037(84),3.129(12),0.0822(99),0.10(17),71.770
4568409004539401344,259.090,22.953,4.55,1.1,0.021(34),3.848(40),1.3211(29),0.027(27),0.24(19),88.530
4568645811854980224,257.853,23.078,1.83,0.9,0.188(34),5.515(73),1.6139(28),0.055(47),-0.09(14),25.620
4568846026050648064,258.417,23.952,1.73,0.6,-0.400(76),8.265(98),3.067(15),0.1918(52),0.29(23),89.740
4569388119643544576,261.984,24.092,1.28,0.8,0.035(29),6.309(95),2.1715(58),0.274(34),0.15(15),84.040
4569612454375333888,263.630,24.173,2.28,0.8,0.266(32),6.006(62),1.8538(36),0.219(55),-0.12(14),17.690
4569966153521791232,262.799,25.129,1.98,1.0,0.041(31),4.938(81),1.4782(28),0.168(24),0.01(13),52.860
4570137677335648000,260.071,24.064,1.54,1.1,-0.581(76),4.707(82),1.2545(28),0.192(27),0.08(12),77.450
4570139326603110144,260.072,24.144,2.33,0.8,-0.014(35),6.634(84),2.0771(50),0.164(37),-0.04(17),42.250
4570237286217131904,261.260,24.859,0.96,0.9,0.075(41),5.225(94),1.5776(40),0.1918(99),-0.01(14),46.950
4570545149472604288,259.676,25.355,1.25,0.8,-0.049(32),6.62(15),2.2224(67),0.168(34),0.13(20),74.910
4570914894616842624,261.259,25.875,0.71,1.0,0.120(43),4.89(14),1.4656(48),0.164(27),-0.02(16),46.260
4571160875984254208,255.982,22.258,1.48,0.9,-0.250(31),5.94(13),1.9615(40),0.219(37),0.24(17),92.050
4571358822437221760,257.139,23.468,2.71,0.9,-0.362(38),5.796(28),1.5965(34),0.164(65),0.00(14),52.450
4571650055579018880,255.681,23.815,1.44,1.1,-0.067(44),4.108(72),1.2513(25),0.164(27),0.07(11),74.110
4571658714233104256,255.806,23.990,0.98,0.9,0.456(32),5.83(15),1.7737(56),0.137(27),0.03(24),52.280
4571952524356107136,257.559,24.695,1.76,1.0,-0.401(52),5.104(77),1.4990(30),0.1370(99),0.17(13),90.060
4572151364161541248,257.561,24.974,7.86,0.8,-0.308(37),5.797(92),1.7496(34),0.000(20),0.18(15),88.830
4573263073496643072,255.289,26.497,2.15,1.0,0.129(39),5.269(63),1.5168(33),0.1644(99),-0.10(12),20.330
4573408896226514432,258.824,24.789,0.81,0.9,0.291(34),5.31(11),1.6356(51),0.192(27),-0.07(14),30.130
4574013902499367040,260.658,26.550,0.86,1.0,-0.777(51),4.655(71),1.3408(37),0.110(20),0.269(95),99.600
4574412097507469440,260.059,27.642,2.35,0.9,-0.429(37),4.92(11),1.5443(30),0.082(25),0.30(13),98.590
4574473738877890944,260.095,27.981,2.34,0.8,-0.187(28),6.746(40),2.3684(52),0.164(27),0.23(21),85.130
4575301087017915776,259.717,28.750,4.13,0.9,0.029(34),5.602(35),1.5483(31),0.0000(99),-0.10(11),17.650
4575470240009768064,257.413,28.698,2.59,1.0,0.167(29),5.085(29),1.4686(31),0.164(27),-0.10(10),15.250
4575710070986700160,270.169,19.969,2.31,0.8,-0.222(41),6.680(93),2.0221(38),0.274(45),-0.03(18),43.770
4576077548388608256,269.287,21.263,3.28,0.7,0.046(28),7.535(61),2.4517(46),0.110(46),-0.08(25),34.860
4576678637654618496,271.807,22.454,4.59,0.6,-0.457(38),8.98(10),3.3046(72),0.153(88),0.05(24),53.460
4577091401193797760,267.885,21.755,0.95,0.9,-0.829(39),5.095(99),1.6706(36),0.301(27),0.41(10),99.950
4577465544382944384,270.160,22.994,1.94,0.7,-0.623(86),7.370(90),2.4449(69),0.274(47),0.25(21),88.420
4577925827437670656,272.936,22.428,1.30,0.9,-0.303(32),5.90(11),1.9706(42),0.329(37),0.26(15),95.080
4578284302587685376,271.422,23.320,0.82,0.9,-0.464(62),5.59(11),1.7661(55),0.466(27),0.18(15),88.060
4578398926673187328,273.063,24.154,0.74,1.0,0.100(52),4.57(13),1.5609(38),0.438(27),0.07(14),72.180
4578808941431251456,273.778,24.611,3.13,0.9,-0.389(31),5.821(97),1.9072(32),0.329(67),0.26(16),95.330
4579068872852115328,271.449,23.896,0.98,0.9,-0.355(30),5.74(13),1.9812(54),0.411(38),0.32(15),97.830
4579206586682552064,272.043,24.404,1.60,1.0,-0.145(41),5.018(55),1.5075(29),0.274(35),0.06(12),69.070
4579463666244171904,271.307,24.856,1.55,0.9,-0.091(62),6.028(57),1.8572(40),0.274(16),0.01(15),53.720
4579791561227952512,273.726,25.818,2.99,0.7,0.016(34),7.258(88),2.4910(52),0.38(12),0.01(23),53.470
4580570737015651584,266.232,23.640,2.14,0.6,-0.332(65),8.439(74),3.028(12),0.247(27),0.11(21),68.430
4580829672003689728,268.569,24.011,0.74,1.0,-0.432(95),5.10(14),1.3725(46),0.2466(99),0.01(16),55.890
4580985630852328448,269.501,24.996,3.41,0.8,-0.106(27),6.996(58),2.4445(48),0.137(82),0.19(25),75.990
4581029469581884032,267.718,24.318,1.54,0.7,0.090(38),7.051(90),2.3566(77),0.247(55),-0.01(19),48.180
4582408433260667136,267.109,27.072,1.17,1.0,0.456(25),4.77(11),1.5642(32),0.219(27),-0.04(12),37.190
4582581846860570624,270.713,25.750,4.61,0.8,-0.281(28),6.731(46),2.2076(57),0.286(53),0.04(23),54.770
4583316011390054784,270.817,27.309,1.11,1.0,-0.420(82),4.41(11),1.4302(31),0.301(47),0.24(14),95.380
4583446028640397440,272.022,27.999,2.75,0.8,-0.543(66),6.43(11),1.7657(33),0.192(37),-0.02(18),48.400
4583584395306532224,269.145,26.581,1.94,0.8,0.431(20),6.007(78),1.8797(42),0.137(27),-0.12(12),15.160
4583622087939176960,268.326,26.538,2.04,0.9,-0.001(16),5.691(71),1.8229(36),0.181(17),0.09(12),77.850
4583688677111665024,269.497,26.839,1.77,1.0,-0.496(25),4.794(59),1.5978(35),0.192(47),0.382(98),99.980
4583915588824600064,267.391,27.390,1.66,0.7,-0.520(77),6.87(11),1.9488(60),0.1918(99),-0.04(19),45.240
4583952078866955904,267.912,27.645,1.43,1.1,0.147(36),4.520(68),1.2629(30),0.137(27),-0.04(20),43.550
4583997158842735360,268.927,27.697,2.50,0.9,-0.297(27),5.688(57),1.6282(35),0.082(36),0.07(13),72.700
4584380304286433664,270.617,29.166,1.66,0.9,0.115(27),5.311(35),1.6049(35),0.192(27),-0.04(11),37.290
4584848490083515904,276.647,25.892,1.13,1.0,0.241(31),5.106(52),1.5902(37),0.247(31),-0.05(11),33.110
4585649175066830336,276.347,27.895,3.88,0.9,-0.137(36),5.471(71),1.6500(32),0.027(30),0.11(14),78.530
4585689753917168256,277.349,27.762,0.90,1.0,-0.301(63),4.404(82),1.6275(34),0.521(27),0.31(12),99.250
4586320083316804992,274.182,28.082,0.81,1.0,-0.439(44),4.292(92),1.5754(40),0.356(31),0.40(11),99.950
4586508271604239488,276.459,28.333,0.94,0.8,-0.136(38),6.07(14),2.0245(68),0.413(35),0.14(17),79.670
4587361389547847936,278.215,28.981,1.18,0.9,0.408(42),5.88(11),1.8971(50),0.411(37),0.04(22),54.860
4587522880319614080,280.176,29.263,1.11,1.0,-0.295(61),5.402(72),1.6384(37),0.575(27),0.01(14),57.750
4587539854030422912,279.992,29.400,1.25,1.0,0.240(31),4.550(58),1.7918(39),0.639(76),0.18(12),94.520
4588035012220196736,279.856,31.151,6.41,0.4,0.76(84),11.721(25),4.370(34),0.000(0),0.30(19),99.580
4588307588023596032,277.498,30.277,0.94,1.0,0.055(46),4.665(75),1.4891(37),0.356(37),0.03(13),61.040
4588405444558059008,276.233,29.976,2.73,0.7,-0.430(35),7.340(76),2.7244(61),0.301(20),0.45(18),99.190
4588805426272672896,279.344,31.441,1.31,1.0,-0.578(50),4.337(86),1.5466(29),0.329(27),0.42(10),99.960
4588917164141606784,277.795,31.273,2.70,1.0,-0.428(49),5.309(68),1.5402(32),0.055(96),0.18(16),87.960
4588969975059621888,277.641,31.444,0.90,1.0,0.479(29),4.60(12),1.6138(42),0.329(0),0.02(12),54.990
4589576561879576832,272.011,29.001,1.50,1.1,-0.670(34),4.045(61),1.3644(30),0.218(64),0.39(11),100.000
4589733345365571456,274.340,28.767,1.46,0.9,-0.003(52),5.770(73),1.6966(42),0.247(86),-0.08(17),31.540
4589782376712776064,274.768,29.378,1.98,0.7,-0.309(41),6.995(55),2.3207(59),0.250(34),0.17(16),85.170
4590207264937236736,274.357,30.604,1.93,1.1,-0.166(41),4.070(57),1.3514(29),0.2740(99),0.10(19),69.680
4590359723395746688,271.831,29.537,0.67,1.2,-0.052(53),4.03(13),1.1327(38),0.247(0),-0.07(12),28.780
4590521523404113024,271.894,30.051,1.77,1.0,-0.456(48),4.518(49),1.4241(31),0.164(27),0.280(98),99.480
4590667071255420032,270.211,30.013,2.13,0.7,-1.10(15),8.132(54),3.296(12),0.219(0),0.42(23),99.650
4590740669814449536,271.205,30.387,0.93,1.0,-0.690(44),4.089(81),1.4030(31),0.2466(99),0.408(99),99.980
4591748372222652928,275.553,31.389,0.87,1.2,-0.207(53),3.933(93),1.1570(30),0.3837(99),-0.03(11),38.710
4591977517318070016,275.692,32.639,2.39,0.9,0.055(37),5.718(58),1.6365(38),0.106(34),-0.11(13),21.080
4592127635014945280,277.796,32.299,2.43,0.6,-0.256(60),8.544(60),3.213(13),0.247(37),0.14(23),68.600
4593194367451582080,275.352,33.583,1.08,1.0,0.027(45),4.889(94),1.3313(38),0.110(27),-0.09(14),26.290
4593403510880285312,275.042,33.815,0.76,1.0,0.059(34),4.508(71),1.5562(40),0.164(27),0.22(12),96.760
4593541091570899968,275.743,34.498,2.20,0.8,-0.296(24),6.884(42),2.4584(54),0.110(27),0.27(22),89.900
4593821844992533888,265.324,25.521,2.34,0.9,0.350(23),5.592(88),1.7078(36),0.164(35),-0.12(13),16.240
4593872388167884800,265.307,26.017,0.79,1.0,-0.531(57),4.25(11),1.4050(35),0.192(27),0.34(12),99.560
4594023845894244096,263.297,25.670,1.27,1.0,-0.736(34),5.21(11),1.5162(39),0.247(27),0.22(12),96.590
4594177811881883264,264.114,26.584,2.54,0.6,-0.660(56),8.76(13),2.993(11),0.1096(99),-0.15(23),23.870
4594337550305936640,265.367,26.818,2.11,1.0,-0.050(45),5.239(33),1.4267(35),0.137(0),-0.11(19),30.500
4595196062728358144,262.536,27.609,1.74,0.7,-0.948(75),8.335(67),3.183(15),0.164(27),0.22(23),83.120
4595897860384122240,264.572,29.553,2.10,0.8,-0.302(35),6.223(76),1.8126(42),0.055(34),0.05(15),63.900
4595950052827614848,267.204,27.666,2.68,0.8,-0.075(35),6.468(87),2.0025(39),0.164(37),-0.01(16),48.990
4596059763472780032,267.098,28.383,2.19,0.9,0.296(24),5.287(77),1.5840(32),0.164(20),-0.11(12),16.920
4596110306647389440,268.414,28.625,1.57,1.0,0.127(33),5.135(93),1.5094(33),0.219(55),-0.08(14),27.970
4596411229235967616,267.654,29.530,1.12,1.1,-0.020(41),4.269(63),1.2865(32),0.248(31),0.01(11),53.780
4596513724335183744,268.640,29.064,7.24,1.0,0.217(31),4.971(56),1.3402(36),0.000(0),-0.06(20),38.700
4596514308450765696,268.553,29.076,1.97,1.0,-0.958(31),4.699(78),1.4332(28),0.137(37),0.07(20),61.050
4597221122628151168,266.369,29.771,2.18,0.9,-0.275(22),5.701(86),1.9564(40),0.247(37),0.33(14),99.250
4597300184386198912,266.438,30.131,3.85,0.9,0.106(35),5.452(31),1.5438(37),0.055(63),-0.10(14),22.130
4597949308563640576,266.803,31.361,2.59,0.9,-0.091(22),5.891(77),1.9903(47),0.164(11),0.23(13),95.770
4598140550570027520,267.184,32.161,4.54,0.9,-0.084(23),5.519(66),1.7375(32),0.000(0),0.17(12),90.920
4598157597297778688,267.367,32.610,2.54,0.6,-0.860(82),8.786(71),3.484(15),0.164(37),0.31(22),96.200
4598641519851980288,262.094,29.171,1.54,0.8,-0.127(29),5.874(89),1.8582(49),0.0274(99),0.16(14),86.590
4599264668067410560,262.642,30.958,1.46,0.9,0.023(33),4.974(59),1.4998(34),0.1918(99),0.02(12),57.050
4599265836298519808,262.634,31.014,1.55,0.7,-0.380(49),7.025(80),2.4113(89),0.1918(99),0.29(18),94.410
4599830504238392832,260.114,30.802,6.83,0.7,-0.172(32),7.114(69),2.2723(51),0.000(0),0.03(17),57.080
4600409946866210176,261.383,32.337,1.97,0.9,-0.342(36),4.993(95),1.4841(34),0.110(27),0.18(13),91.660
4600695716810882304,264.815,31.713,1.25,1.0,0.144(31),5.066(88),1.4866(37),0.110(37),-0.05(14),34.950
4601126691009382528,265.666,32.581,1.85,0.9,0.150(15),5.244(91),1.8319(44),0.110(27),0.22(13),96.040
4601137170729260288,266.398,32.325,1.03,1.0,-0.008(50),5.084(71),1.4312(44),0.137(27),-0.06(14),35.240
4602472665039720832,263.277,34.020,4.31,0.7,-0.632(21),7.363(16),2.6839(62),0.000(0),0.27(21),96.220
4603406631449315456,271.838,32.515,2.07,0.8,-0.284(33),6.620(82),2.1612(56),0.164(37),0.19(16),88.130
4604048883679014016,268.938,32.990,1.06,1.0,-0.745(69),4.09(11),1.3735(31),0.1096(99),0.45(12),99.980
4604482950253324672,270.199,33.798,1.62,0.9,0.283(24),5.711(67),1.7164(43),0.192(0),-0.14(11),10.190
4604587163339756672,270.373,34.163,1.51,0.9,0.467(26),5.479(47),1.7045(39),0.164(34),-0.115(98),11.270
4604635095175048960,270.590,34.609,1.63,0.6,-0.16(13),8.34(12),3.067(20),0.1096(99),0.14(24),70.110
4604875510264325888,269.746,35.011,1.60,0.9,-0.191(20),5.550(86),1.8044(41),0.164(30),0.22(13),95.210
4605694027952236032,275.063,35.730,1.44,0.9,-0.097(24),5.152(54),1.6601(36),0.082(27),0.21(11),96.310
4606270584361441664,271.904,35.498,3.02,0.6,-0.407(41),8.076(56),2.8519(70),0.110(27),0.18(18),83.460
4606274913688497792,271.814,35.583,1.38,0.8,0.221(44),6.147(78),1.8304(50),0.110(0),-0.15(14),14.490
4606960493548716544,272.325,37.213,2.49,0.7,-0.479(39),7.214(62),2.6128(73),0.082(37),0.26(24),86.580
4607058762400124416,272.994,37.668,2.42,0.6,-0.260(71),9.197(44),3.561(19),0.073(29),0.25(19),95.670
4607335186494584960,268.190,33.891,0.84,1.0,-1.088(51),4.808(73),1.3568(46),0.164(0),0.286(87),99.870
4607545536812607232,266.372,34.169,1.82,1.0,0.005(33),4.43(11),1.4592(32),0.1644(99),0.16(12),89.990
4607951050445408896,269.679,35.839,2.77,0.8,0.006(29),6.067(48),1.7480(36),0.070(42),-0.10(13),21.430
4608128999530185984,267.500,35.893,0.74,1.1,-0.73(13),3.85(11),1.2896(37),0.219(44),0.38(15),99.450
4608193870716042880,268.427,36.206,2.13,0.8,0.216(40),6.039(39),1.7346(38),0.082(25),-0.08(20),34.100
4608282896798203776,268.820,36.716,2.24,0.7,2.21(25),7.506(64),2.5645(79),0.055(37),0.06(24),55.060
4608314851354630272,265.682,34.488,0.55,1.3,-0.099(48),3.306(86),1.0925(34),0.192(27),0.07(10),75.550
4608417621332294784,265.832,35.156,0.86,0.9,-1.464(75),5.457(89),1.4238(54),0.082(27),0.24(11),98.310
4608504517110606208,266.736,35.665,1.42,0.7,-0.559(55),7.544(76),2.841(12),0.110(27),0.56(20),99.530
4609083547421818496,267.486,36.865,4.96,0.6,-0.646(42),7.849(46),2.6018(57),0.000(27),0.22(17),89.000
4609248405445793536,265.913,37.218,3.04,0.7,-0.391(46),7.751(62),2.6611(66),0.164(27),0.16(19),79.640
4609609010900689536,270.745,37.108,2.52,0.7,-0.239(40),7.483(52),2.5731(65),0.082(55),0.15(20),77.220
4610131794320647424,271.488,38.464,2.62,0.7,-0.002(35),7.547(46),2.5819(71),0.027(55),0.01(18),50.720
4610327988425784704,271.189,38.694,1.15,1.0,-0.059(63),3.937(53),1.4115(39),0.137(47),0.28(12),99.080
4610349050945243264,270.365,38.329,2.72,0.9,-0.759(38),5.400(21),1.3668(33),0.082(47),-0.20(20),17.800
4610381555258289792,270.257,38.907,2.14,0.7,-0.365(47),7.929(57),3.195(11),0.082(55),0.46(25),99.170
4610497862972428160,271.011,39.374,1.41,1.0,0.142(30),4.325(83),1.5162(37),0.1096(99),0.22(11),97.310
4611305866579831936,271.040,40.073,2.77,0.7,-0.360(50),8.481(70),3.334(12),0.0274(99),0.32(22),97.460
4612197570509520640,31.763,-87.907,0.88,1.0,-0.296(69),4.422(77),1.5029(41),0.308(62),0.27(13),97.570
4613489908988670848,47.937,-86.083,8.85,0.7,0.462(20),7.143(44),2.4922(61),0.007(62),0.19(24),76.150
4614044165928125440,80.813,-86.236,2.14,1.0,-0.064(42),5.49(10),1.6091(40),0.277(62),-0.05(16),39.200
4614201872830963072,79.120,-85.378,1.99,0.8,-0.373(38),6.891(62),2.3333(61),0.282(62),0.25(17),92.700
4614579658154633088,80.628,-84.940,1.74,1.1,-0.131(69),3.969(69),1.4961(39),0.301(62),0.31(13),99.200
4614603405029797248,77.682,-84.686,1.55,0.8,0.067(37),6.409(45),2.1122(64),0.304(62),0.03(15),58.720
4614874262847423616,69.528,-84.101,0.98,0.9,-0.095(53),5.775(84),1.8143(64),0.288(62),0.06(17),65.020
4614906114324820096,71.116,-83.875,0.98,0.9,-0.464(67),5.833(77),1.7478(61),0.292(62),0.14(16),81.460
4615247856282639360,64.502,-84.207,2.31,0.6,-0.04(14),9.519(69),3.678(31),0.228(62),0.20(21),85.440
4616146191642331008,59.501,-81.901,7.30,0.3,-4.1(1.0),10.887(60),2.988(12),0.009(62),-0.83(20),0.060
4616369701740206336,26.421,-85.757,0.87,0.9,-0.040(46),5.60(12),1.6723(79),0.292(62),-0.04(17),41.910
4616857330850943104,29.247,-84.616,3.26,1.2,-0.182(40),3.826(48),1.2245(37),0.180(62),0.15(11),92.660
4617031264142579584,38.870,-83.568,1.73,1.0,-0.819(60),5.282(74),1.7720(40),0.248(62),0.18(21),78.370
4617115892178191744,27.243,-84.172,1.17,0.8,-0.486(47),6.122(72),2.0007(70),0.295(62),0.29(16),96.600
4617859265118113664,18.331,-82.983,1.18,0.9,0.225(37),6.057(75),1.8411(57),0.313(62),-0.16(15),12.410
4618063808640529920,34.944,-82.802,2.69,0.6,-0.932(70),7.624(54),2.1860(59),0.205(62),0.01(17),56.030
4618089063048094976,34.249,-82.388,1.61,0.8,-0.254(55),6.917(94),2.1710(69),0.252(62),0.03(20),56.460
4618483684643367040,47.433,-83.529,5.07,1.1,0.094(39),4.523(66),1.2785(45),0.029(62),-0.03(13),42.160
4618649607820332032,50.609,-82.488,1.47,0.8,-0.393(40),6.288(91),2.0766(61),0.220(62),0.28(17),95.230
4618701800262902656,49.869,-82.326,2.06,1.0,-0.026(35),5.159(43),1.4458(38),0.198(62),-0.08(13),27.850
4618917819937488128,45.679,-82.039,1.57,0.7,0.091(48),7.482(93),2.478(10),0.219(62),-0.04(27),40.250
4619371059246314880,47.350,-81.214,1.32,0.9,-0.456(37),5.512(51),1.4829(38),0.219(62),0.01(13),55.450
4619438301254878848,53.952,-80.862,1.04,1.0,0.017(20),4.854(90),1.8507(48),0.206(62),0.40(13),99.880
4619857283904056448,33.374,-81.621,1.69,0.9,-0.228(18),4.842(25),1.6328(38),0.239(62),0.29(11),99.630
4620936007890406784,81.878,-82.504,2.70,0.8,0.035(19),6.509(73),2.3320(43),0.223(62),0.28(23),89.700
4622274491498164608,66.242,-80.625,1.12,0.8,-0.530(58),6.277(84),2.1002(91),0.213(62),0.37(17),98.370
4622504839184198528,72.244,-79.979,4.42,1.0,-0.857(37),4.972(49),1.3692(34),0.051(62),0.25(10),99.300
4622751301587564416,66.242,-79.620,1.72,1.0,0.090(36),4.711(27),1.4832(38),0.200(62),0.06(12),68.400
4623520616130086272,89.566,-79.373,1.43,1.0,-1.013(56),4.606(87),1.4726(36),0.271(62),0.40(11),99.980
4624116104755633664,77.373,-79.128,1.93,0.8,-0.502(58),6.250(79),1.8687(54),0.230(62),0.14(17),79.720
4624181766215515392,74.225,-78.838,3.00,1.0,-0.818(30),4.960(86),1.6424(40),0.147(62),0.48(11),100.000
4624704961951720064,76.388,-77.825,1.29,0.8,-0.312(59),6.28(12),2.0152(75),0.239(62),0.18(20),82.920
4625087248401308544,73.476,-76.298,1.03,1.0,-0.404(70),5.313(68),1.5079(47),0.208(62),0.08(15),72.030
4625443696326193408,61.191,-79.686,1.21,0.9,0.278(33),5.376(82),1.6937(51),0.205(62),-0.04(14),38.360
4626238299635654144,61.782,-77.531,1.87,0.9,-0.642(43),5.987(79),1.7757(44),0.204(62),0.20(15),91.990
4626521149002296192,53.822,-78.296,1.92,1.0,0.031(34),4.810(41),1.5372(39),0.210(62),0.10(13),80.170
4626898796886477184,56.837,-77.855,1.29,0.9,-0.203(52),5.859(72),1.6438(60),0.226(62),-0.07(16),34.600
4627398181323727360,53.107,-76.143,1.63,0.7,-0.423(63),8.410(80),3.373(24),0.234(62),0.52(22),99.610
4627665774966311040,66.235,-76.989,1.60,0.9,-0.388(29),5.636(44),1.7995(49),0.204(62),0.26(13),97.810
4627882310037521920,65.363,-76.471,0.79,0.9,-0.157(39),5.227(90),1.7370(58),0.211(62),0.24(15),94.350
4627969171455976576,62.447,-75.970,1.02,1.0,-0.014(42),4.426(91),1.4653(37),0.221(62),0.16(13),89.820
4628505630051592064,65.531,-74.867,1.02,0.9,-0.285(58),5.597(84),1.6277(61),0.206(62),0.06(16),64.850
4628664814422783104,57.846,-76.133,1.78,0.8,-0.319(30),6.613(69),2.1744(57),0.226(62),0.08(24),59.780
4628703164186860288,57.875,-75.746,1.44,0.9,-0.275(32),5.437(41),1.7863(42),0.236(62),0.26(13),97.520
4628722027685469312,61.386,-75.847,3.31,0.6,-0.506(41),8.939(42),3.292(12),0.118(62),0.26(17),95.080
4628803425905634688,59.257,-75.483,1.57,0.7,0.069(46),7.016(88),2.2435(85),0.228(62),-0.04(25),42.340
4628858057888824960,56.729,-75.935,4.23,0.8,-0.257(31),6.145(54),1.8917(38),0.048(62),0.14(15),83.430
4629561814048607488,61.157,-73.696,1.57,0.8,-0.220(55),6.708(93),2.0903(71),0.207(62),0.04(20),58.740
4629741034445213568,6.124,-83.587,1.23,0.8,0.077(67),6.765(83),2.2157(94),0.345(62),-0.03(19),43.060
4629806489746115072,5.463,-83.334,0.75,1.1,-0.51(16),4.81(11),1.4535(51),0.349(62),0.16(17),83.760
4629841571039178240,10.288,-83.366,2.87,0.9,-0.486(21),6.111(40),2.0161(44),0.243(62),0.12(22),68.770
4629890224428470272,16.650,-82.696,1.13,1.0,-1.065(44),5.004(62),1.4936(43),0.312(62),0.31(10),99.890
4630105694347324288,5.121,-82.421,1.23,0.9,-0.532(44),5.664(90),1.8457(49),0.342(62),0.31(15),97.600
4630170290655516672,15.556,-81.942,1.43,0.9,-0.369(48),5.829(49),1.6989(46),0.295(62),0.05(15),66.270
4630812955202346368,24.576,-80.073,2.74,0.8,-0.259(24),6.845(67),2.5647(56),0.166(62),0.48(17),99.520
4631243551443235072,6.527,-80.631,1.16,0.8,0.328(43),6.202(74),2.0309(71),0.261(62),-0.05(15),36.680
4631467164620571136,15.440,-80.572,1.35,1.1,-0.140(61),4.386(58),1.3725(34),0.244(62),0.12(13),83.920
4632316125036260096,28.761,-79.725,5.58,0.6,-1.307(61),9.089(21),3.6075(86),0.014(62),0.35(20),99.610
4632438754942607616,35.155,-78.870,1.26,0.8,-0.120(34),6.457(65),2.3932(80),0.206(62),0.40(17),99.120
4633056646117350912,40.164,-77.200,1.57,0.8,-0.022(49),6.150(78),1.8423(49),0.200(62),-0.06(17),35.680
4633373683423301504,25.093,-78.650,3.13,0.7,-0.423(37),7.685(26),2.4808(61),0.117(62),0.04(19),59.580
4634536687551935744,6.079,-79.674,3.65,0.9,0.158(26),5.529(18),1.6674(37),0.122(62),-0.05(12),32.560
4634778653125232512,15.387,-79.400,2.14,1.0,-0.270(21),5.237(40),1.8386(42),0.181(62),0.40(12),99.940
4634780542910878848,14.133,-79.424,1.63,1.0,0.066(34),5.199(46),1.5371(36),0.202(62),-0.04(13),36.590
4636627207049317632,27.629,-76.940,3.20,0.8,0.345(25),6.562(67),2.0855(51),0.092(62),-0.12(15),20.750
4637137139926278656,32.152,-75.669,0.83,1.1,0.007(46),4.01(11),1.3784(39),0.148(62),0.20(13),94.840
4637171465304969216,34.464,-75.698,1.19,1.0,0.174(34),4.556(97),1.4451(35),0.152(62),0.05(14),65.560
4637333746349358208,29.139,-75.441,1.80,1.0,0.069(33),4.620(56),1.3907(31),0.134(62),0.03(13),60.000
4637648618992050176,22.599,-75.874,2.65,0.8,-0.197(27),6.683(21),2.0174(48),0.095(62),-0.01(16),47.740
4637979606352273280,21.335,-75.005,5.61,1.1,-0.963(87),3.771(86),1.1312(48),0.012(62),0.07(21),63.460
4638295715945158144,30.665,-74.316,2.18,1.0,0.437(28),4.78(13),1.4570(35),0.100(62),-0.10(14),23.950
4638468236191637376,27.429,-74.010,3.29,0.9,-0.654(29),5.126(41),1.5134(34),0.051(62),0.30(11),99.690
4638608527003431680,29.995,-73.253,3.49,0.8,0.264(28),6.023(46),1.8216(41),0.039(62),-0.11(14),20.600
4638680441935214080,29.434,-72.850,1.46,1.0,0.072(32),4.434(44),1.5407(36),0.101(62),0.24(12),98.050
4640089191208024960,43.518,-75.084,1.66,1.0,-0.251(42),4.673(51),1.3834(38),0.166(62),0.12(12),86.200
4640109016776987008,43.204,-74.814,1.05,1.0,-0.567(58),5.296(67),1.4314(53),0.159(62),0.09(13),77.090
4640209037975567744,36.343,-75.313,3.85,0.8,-0.129(45),5.970(64),1.7009(41),0.046(62),-0.04(16),40.270
4640529751773259264,44.927,-74.122,2.15,0.8,-0.524(35),6.269(45),2.0248(53),0.127(62),0.33(14),98.770
4641825835464338688,53.902,-72.842,0.70,0.9,0.473(37),4.76(10),1.6240(60),0.164(62),0.05(13),63.200
4642542987627202304,49.541,-71.988,1.97,1.1,0.056(42),3.740(76),1.2896(27),0.111(62),0.19(21),81.840
4642684279167472768,53.283,-71.936,6.76,1.0,-0.643(36),4.834(50),1.5018(44),0.009(62),0.15(21),73.190
4642806256238875648,54.200,-71.138,0.86,1.0,-0.17(11),4.526(75),1.4497(40),0.140(62),0.20(16),89.170
4643516162793545344,33.545,-74.228,2.40,0.8,0.038(26),5.953(60),1.7196(36),0.086(62),-0.10(15),22.990
4643815710992552832,41.777,-73.264,0.89,1.0,0.161(31),4.492(77),1.5268(42),0.120(62),0.17(13),90.310
4645212468716612864,36.077,-71.143,1.36,1.0,0.188(33),4.100(38),1.3798(38),0.099(62),0.13(11),89.810
4645405948403377664,37.690,-70.224,1.53,0.8,0.211(24),6.291(71),2.2809(65),0.105(62),0.35(23),95.190
4646881493008180352,40.714,-69.851,1.15,1.2,-0.155(49),3.965(84),1.1528(39),0.109(62),0.07(12),72.640
4646902761686199296,39.819,-69.576,2.93,0.7,-0.523(26),7.420(25),2.7605(61),0.056(62),0.30(24),91.920
4647356997427328000,47.501,-67.771,1.05,0.9,-1.030(64),5.700(65),1.5720(59),0.113(62),0.24(13),96.790
4647876138715123712,88.576,-77.171,2.03,0.8,-0.582(38),7.134(44),2.5659(81),0.196(62),0.23(24),83.580
4649190089474148736,74.565,-75.122,0.72,1.0,-0.051(55),4.190(81),1.5266(47),0.201(62),0.31(13),98.980
4650039354829199616,87.807,-74.840,5.97,0.8,-0.087(51),6.218(63),1.7264(41),0.011(62),-0.12(17),22.920
4650559290692216320,88.754,-73.336,0.85,0.9,0.070(50),5.29(17),1.6524(72),0.191(62),0.04(18),58.510
4650696695284347776,88.996,-72.741,0.72,1.0,0.112(50),4.319(84),1.3924(41),0.177(62),0.08(13),73.880
4651202775573817088,79.663,-72.984,0.88,1.0,0.290(35),4.426(59),1.5160(42),0.185(62),0.10(12),81.310
4652577856594863616,66.725,-73.933,6.27,0.8,0.203(23),5.899(71),1.8093(45),0.010(62),-0.04(14),39.240
4653781684386976384,63.510,-71.964,1.99,0.8,-0.100(42),6.304(49),1.7686(52),0.185(62),-0.18(22),22.230
4654762929806849664,72.237,-71.310,0.57,1.1,-0.42(14),4.05(10),1.3641(49),0.192(62),0.31(16),97.310
4655375078604546688,72.661,-69.296,2.45,0.9,-0.086(26),5.240(81),1.6844(36),0.131(62),0.18(14),90.210
4655636659286696960,69.275,-70.336,3.12,1.0,-0.026(41),4.737(54),1.3903(30),0.113(62),0.02(21),54.070
4655653293699217280,68.657,-70.246,2.92,0.8,-0.398(28),6.928(70),2.4022(51),0.125(62),0.18(25),75.090
4656643472638236416,68.940,-67.114,5.70,0.8,-0.609(35),7.027(55),2.5037(76),0.010(62),0.26(24),86.260
4657132407421369856,83.272,-70.550,1.19,1.1,-0.463(81),4.062(41),1.2394(41),0.151(62),0.22(13),95.850
4657538337678128384,87.846,-69.172,1.66,0.9,0.237(30),5.035(94),1.5411(43),0.104(62),-0.02(14),43.280
4657602208124872448,86.729,-69.731,2.11,1.2,-0.229(73),3.739(92),1.1548(32),0.099(62),0.15(13),87.960
4658033736443769984,83.307,-69.555,0.67,1.0,-0.33(14),4.517(84),1.4460(49),0.140(62),0.26(17),93.180
4659268865905023104,86.379,-68.335,0.78,1.2,-0.595(69),4.21(12),1.0430(41),0.111(62),0.04(13),65.480
4660089135939517824,84.858,-65.256,2.85,0.8,0.653(28),6.490(62),1.9886(48),0.047(62),-0.01(23),46.000
4660192386982447232,81.517,-67.233,7.02,0.8,-0.188(18),6.183(25),1.9567(46),0.007(62),0.10(22),64.400
4660940982575633920,82.378,-64.399,1.52,0.9,-0.135(43),5.401(44),1.5004(39),0.095(62),-0.03(15),42.640
4661284506924105088,76.175,-68.662,0.96,0.9,-0.065(43),5.37(12),1.6228(58),0.150(62),0.05(17),63.920
4661897317181746816,76.946,-66.975,0.91,1.0,-0.112(63),4.96(11),1.3861(43),0.123(62),-0.01(16),49.040
4662021184055426048,76.399,-66.409,2.15,0.8,0.257(32),6.60(11),2.0152(54),0.096(62),-0.18(18),15.790
4662627392882086656,71.349,-65.852,0.84,1.0,-0.53(11),5.066(92),1.3135(52),0.102(62),0.05(16),65.220
4662841247885111424,69.792,-65.497,2.08,1.0,0.059(30),4.962(86),1.4319(35),0.079(62),0.01(21),50.810
4663003906893909888,71.213,-65.786,1.04,0.9,-0.242(65),5.845(97),1.5790(62),0.101(62),-0.07(18),35.140
4664906646116881920,71.408,-63.764,1.40,1.0,-0.612(43),4.450(99),1.5001(48),0.083(62),0.23(21),85.260
4665953690422910464,60.054,-70.950,3.12,0.9,-0.438(33),6.046(70),2.0620(47),0.101(62),0.42(15),99.680
4668842382347406336,63.753,-66.702,0.98,0.9,0.339(32),5.189(86),1.5902(43),0.117(62),-0.07(14),28.660
4669403786112446336,58.220,-66.809,2.47,0.8,-0.160(64),6.507(73),1.8200(48),0.116(62),-0.15(19),20.650
4669739377677407872,61.810,-65.401,1.34,0.7,1.58(50),8.06(14),2.953(26),0.105(62),0.14(28),65.850
4671031819235433600,53.863,-66.340,1.10,1.0,0.096(32),4.521(93),1.6676(42),0.136(62),0.32(14),99.070
4672203795551821440,49.155,-65.610,2.40,0.8,-0.585(38),6.092(48),1.6230(34),0.092(62),0.03(14),60.450
4672322096130813696,49.097,-64.627,2.14,0.7,-1.972(48),7.893(40),2.5749(96),0.093(62),-0.15(25),25.510
4673330313934094080,56.495,-64.104,1.06,0.9,-0.064(52),5.767(85),1.8098(56),0.125(62),0.10(17),72.360
4675191890199500800,65.654,-64.355,1.71,0.8,0.217(27),6.546(56),2.1650(59),0.070(62),0.02(15),55.410
4675768309170763776,68.051,-62.729,1.12,1.1,-0.232(42),4.619(38),1.2431(38),0.061(62),0.03(12),62.220
4676150114582459392,61.376,-63.985,2.92,0.9,-0.129(17),5.936(45),2.1015(48),0.053(62),0.37(14),99.690
4676256732850796416,61.191,-63.157,2.86,0.8,-0.779(36),6.001(52),1.6539(40),0.050(62),0.17(13),91.450
4676585177590130560,65.062,-62.396,2.36,0.7,-0.266(46),6.994(77),2.1909(59),0.042(62),0.05(20),62.030
4677330646473517568,67.618,-61.830,1.91,0.9,-0.388(47),5.240(49),1.3583(35),0.048(62),0.01(14),54.250
4677411494937571840,68.654,-61.809,2.69,0.9,-0.205(41),5.450(78),1.7102(43),0.033(62),0.21(16),91.710
4678214482023385344,65.112,-60.999,1.64,1.1,-0.067(41),4.632(65),1.2901(38),0.051(62),-0.02(21),47.830
4679113264059281664,66.408,-58.538,1.57,0.8,0.226(32),5.983(87),1.8570(51),0.044(62),-0.04(15),39.560
4679795304866533248,58.582,-60.748,2.78,0.7,-0.465(41),7.349(42),2.3025(55),0.049(62),0.09(19),69.390
4680055511164972544,61.620,-60.189,2.73,0.6,-0.238(69),9.018(55),3.532(16),0.035(62),0.30(21),96.920
4680583517264731648,56.729,-60.553,1.26,1.0,0.177(33),5.225(46),1.5280(46),0.084(62),-0.07(13),28.140
4680671375115093120,54.749,-60.758,0.81,1.0,0.170(53),4.283(81),1.3879(44),0.093(62),0.10(14),77.740
4680718001280058240,54.706,-60.755,1.37,0.8,0.169(39),6.165(89),1.7877(64),0.093(62),-0.18(16),12.510
4683651841900691328,60.993,-55.128,2.81,0.8,-0.365(56),6.128(44),1.6501(54),0.028(62),-0.04(16),42.300
4683736435576469248,60.056,-54.596,1.38,0.9,0.153(43),5.554(60),1.4761(41),0.051(62),-0.14(22),27.710
4684052098492919296,1.656,-77.109,1.73,0.9,-0.694(41),5.163(42),1.6317(39),0.166(62),0.37(11),99.840
4684889582756038400,0.645,-76.502,1.27,0.7,-0.565(98),7.228(93),2.330(12),0.159(62),-0.05(26),40.160
4685009566962290176,4.145,-75.419,1.27,1.0,-0.534(92),4.210(72),1.4087(35),0.131(62),0.38(13),99.510
4685317739458532224,5.371,-74.836,2.38,0.9,0.303(31),5.392(34),1.6230(42),0.100(62),-0.09(12),21.560
4685667830852507008,12.803,-73.840,1.36,0.7,0.572(37),6.848(87),2.2475(87),0.108(62),0.07(25),58.470
4686070423886166400,17.623,-74.825,2.06,0.9,-0.014(23),5.433(39),1.6614(38),0.105(62),0.06(13),68.360
4687679490434301824,20.880,-71.054,1.85,0.9,0.241(28),5.104(38),1.5563(36),0.082(62),-0.03(12),41.560
4687813527771814016,23.174,-71.249,1.53,0.8,-0.320(48),6.318(57),1.8564(56),0.085(62),0.06(17),65.200
4687943338862929792,27.051,-70.495,2.09,0.7,-0.487(44),7.935(53),2.9076(98),0.072(62),0.37(21),96.880
4687946225080952832,26.709,-70.507,3.69,0.8,-0.416(30),5.831(41),1.7164(36),0.027(62),0.18(14),90.750
4688999041884308736,14.808,-72.337,1.70,1.0,-0.495(32),4.696(40),1.4216(31),0.091(62),0.27(11),99.300
4689220486050413952,9.321,-72.015,0.78,1.0,-0.852(60),4.168(76),1.3513(39),0.089(62),0.44(11),100.000
4690033098152050944,8.101,-71.619,2.37,0.6,-0.14(11),9.367(98),3.483(22),0.066(62),0.11(21),65.820
4690443147268458240,10.975,-70.163,2.32,0.7,-0.305(43),6.968(52),2.1086(54),0.054(62),0.00(19),51.680
4690739122056717184,18.583,-70.758,4.64,0.5,-0.299(72),9.766(75),3.571(13),0.014(62),0.08(20),60.850
4691076294167420288,21.318,-70.568,1.08,0.8,-0.033(48),6.394(72),2.0127(79),0.081(62),0.04(18),59.910
4691589731742320128,23.295,-68.670,7.48,0.9,0.316(40),5.098(39),1.5016(42),0.007(62),-0.08(13),24.590
4693571910684108928,37.781,-69.044,1.90,1.0,-0.092(53),4.457(57),1.3710(34),0.099(62),0.14(13),85.710
4694729077952649984,31.174,-68.389,3.04,1.0,0.226(38),5.051(21),1.4253(39),0.047(62),-0.12(13),16.150
4695097379988307584,37.682,-68.633,3.74,0.7,0.459(78),6.810(62),2.1807(62),0.023(62),0.04(24),53.400
4695149469351652864,40.176,-68.466,0.88,1.0,-0.043(51),5.26(10),1.5033(54),0.105(62),-0.02(17),45.010
4695959083571098112,40.670,-66.191,0.88,0.9,-0.030(37),5.21(10),1.6250(52),0.090(62),0.12(16),77.450
4696985104014191104,38.668,-65.343,2.50,0.8,-0.393(53),6.162(78),1.6809(38),0.069(62),-0.02(17),47.240
4697163224897947392,40.557,-64.231,1.07,1.0,0.010(39),4.902(63),1.4077(44),0.075(62),-0.00(14),49.530
4697473115378342400,27.803,-68.005,4.23,0.9,0.152(28),4.876(61),1.4504(35),0.016(62),0.01(13),52.260
4698654128305330176,27.004,-66.001,1.09,1.0,0.155(37),5.113(70),1.4693(40),0.075(62),-0.08(14),28.540
4698687869568471552,23.413,-66.666,2.67,0.9,-0.010(40),5.665(71),1.5434(36),0.047(62),-0.13(16),19.690
4698876092215208704,25.367,-65.859,1.49,1.0,-0.901(49),4.686(82),1.2990(35),0.071(62),0.26(11),99.310
4701230524567420928,35.712,-63.039,1.10,1.0,-0.378(62),5.254(71),1.3684(43),0.090(62),-0.00(15),50.870
4701321302996116864,35.282,-62.321,1.39,0.8,-0.323(46),6.154(64),1.9979(67),0.094(62),0.26(16),94.790
4702359654290191488,8.977,-70.349,4.33,0.8,-0.199(21),6.919(56),2.3263(49),0.015(62),0.19(17),87.070
4703284274849171840,2.479,-69.116,1.70,1.1,-0.549(61),4.727(39),1.2002(32),0.064(62),0.06(12),75.220
4703677041018679680,9.112,-68.019,1.11,1.0,-0.545(38),4.195(81),1.3720(33),0.053(62),0.39(11),99.940
4706058480124880896,16.318,-65.049,1.55,0.9,-0.128(20),5.215(53),1.6868(36),0.053(62),0.19(21),79.760
4706150628647247872,19.132,-64.407,2.05,1.2,-0.560(59),3.602(60),1.1487(27),0.055(62),0.32(12),99.800
4706271166905670784,1.119,-69.145,1.74,0.8,0.147(35),6.449(43),2.0211(50),0.064(62),-0.05(15),36.730
4706450249861923584,5.823,-67.915,1.24,0.9,-0.730(54),5.695(93),1.4754(45),0.055(62),0.08(15),72.960
4706878921957850368,7.388,-67.260,2.15,1.0,-0.163(34),5.100(30),1.3880(36),0.042(62),-0.00(13),49.460
4706929396413539328,6.877,-66.899,3.00,0.8,0.138(35),5.968(33),1.7777(39),0.026(62),-0.08(14),27.900
4707616350663016320,2.939,-66.597,2.54,0.8,0.231(47),5.901(40),1.7839(43),0.036(62),-0.08(14),27.100
4708995206963495040,14.522,-64.153,1.90,0.8,-0.049(32),6.345(48),1.9068(48),0.048(62),-0.03(15),41.910
4709260876460210944,19.284,-63.485,0.99,0.8,0.109(51),5.96(11),1.7378(69),0.054(62),-0.10(18),27.310
4709505208559933184,17.744,-63.229,3.29,0.7,0.093(37),7.314(84),2.5631(63),0.023(62),0.08(20),66.460
4710191716132503296,13.608,-62.247,1.77,1.0,-0.516(35),4.533(29),1.4172(30),0.048(62),0.34(10),99.910
4711218178956451200,24.517,-64.297,2.37,0.8,-0.537(31),6.510(76),1.9969(44),0.057(62),0.22(16),91.530
4711592425226666368,28.536,-63.203,1.75,0.8,-0.112(68),5.955(72),1.6797(45),0.079(62),-0.07(18),35.100
4711726600005893376,26.942,-63.118,8.30,0.9,0.404(23),5.377(66),1.6239(45),0.006(62),-0.09(13),21.360
4712006253915643520,22.546,-63.902,1.64,1.0,0.424(28),4.739(82),1.5068(40),0.063(62),-0.01(13),44.260
4712016939794270720,21.990,-63.839,3.18,0.9,0.211(27),5.366(36),1.5688(37),0.031(62),-0.08(13),25.610
4712183859403201536,21.289,-63.890,1.88,0.9,-0.237(28),5.712(68),1.8630(38),0.060(62),0.28(15),97.420
4712448772986116480,23.641,-62.135,1.57,0.8,0.278(35),6.782(95),2.2969(68),0.060(62),0.02(18),55.310
4712683793596730496,26.368,-62.009,2.62,0.8,0.093(43),5.912(48),1.7383(38),0.052(62),-0.08(15),28.970
4713381708602489728,29.493,-61.895,1.85,0.8,0.016(62),6.371(77),1.8188(53),0.081(62),-0.14(23),28.260
4713866180913591040,32.165,-61.058,1.83,0.8,0.116(44),6.428(71),1.9038(49),0.092(62),-0.15(17),16.920
4715119727248823552,31.287,-58.471,2.34,0.9,-0.479(56),5.752(86),1.5290(38),0.078(62),0.03(16),58.270
4715339423415175808,19.815,-63.019,3.41,0.7,-0.070(38),6.90(10),2.0630(43),0.022(62),-0.12(21),27.790
4715657250995403648,20.133,-61.852,1.43,0.8,0.122(49),5.977(77),1.7788(45),0.050(62),-0.08(16),30.900
4715941990147018752,24.149,-61.053,1.63,1.1,0.010(41),3.909(29),1.2200(32),0.059(62),0.11(11),86.540
4717013945264863616,23.409,-59.670,2.15,0.9,0.241(31),5.281(71),1.4910(33),0.057(62),-0.03(22),42.830
4717393345496182272,23.888,-58.593,1.25,0.8,0.150(41),6.251(83),1.9409(64),0.062(62),-0.04(17),39.490
4718013744932230912,27.616,-58.482,1.09,0.9,0.235(29),5.237(93),1.5977(50),0.069(62),-0.03(14),42.480
4719971219226778880,46.500,-64.954,1.81,1.0,-0.306(52),5.152(78),1.3276(38),0.090(62),-0.04(15),42.000
4721434909721793536,42.914,-62.489,2.15,0.6,-0.508(47),8.587(66),3.047(16),0.055(62),0.19(19),83.790
4721649486287743872,47.166,-61.953,2.56,1.0,-0.337(19),5.174(63),1.6636(39),0.047(62),0.32(13),99.290
4722335134866879104,48.781,-62.124,1.84,0.9,0.023(28),5.747(42),1.6224(40),0.077(62),-0.11(14),20.750
4722462403337867520,50.050,-61.497,5.89,0.9,-0.101(33),5.502(23),1.4984(37),0.009(62),-0.06(14),32.970
4722605374208852352,51.805,-61.692,3.72,0.9,0.046(35),5.738(73),1.7258(44),0.021(62),0.01(15),51.440
4724069030343949824,47.802,-59.076,2.29,0.9,-0.458(50),5.82(12),1.7243(44),0.053(62),0.19(18),86.410
4724868650175216128,42.756,-61.418,3.17,0.8,0.034(28),6.339(26),1.9392(52),0.028(62),-0.03(15),41.940
4725655591262973568,39.544,-60.142,3.01,0.9,-0.144(41),5.301(75),1.6122(37),0.038(62),0.14(15),82.450
4726686177255780096,45.835,-59.471,1.31,0.9,0.053(19),5.281(94),1.8550(49),0.056(62),0.29(14),98.070
4727127562454830464,47.564,-58.415,0.88,1.1,-0.272(64),4.53(10),1.2141(41),0.063(62),0.04(15),63.430
4727453808171136512,45.911,-57.446,0.82,0.8,-0.419(38),5.92(14),2.0056(82),0.056(62),0.41(18),98.450
4728151001622036608,42.340,-56.873,2.33,0.9,0.146(26),5.658(80),1.6308(45),0.053(62),-0.03(22),42.510
4729600157947420288,56.501,-57.070,1.88,0.9,-0.382(43),5.772(68),1.7480(46),0.067(62),0.20(15),91.100
4730517631681455232,53.706,-56.626,2.57,0.6,-0.770(48),8.555(64),2.952(10),0.054(62),0.25(19),91.330
4732009875118815616,57.009,-53.789,2.10,0.9,-0.257(43),5.686(52),1.4895(35),0.054(62),-0.08(15),30.320
4732071928806253312,58.195,-53.608,3.28,0.8,0.194(47),6.314(37),1.9167(54),0.023(62),-0.10(15),24.300
4733628665472866432,48.550,-55.737,1.34,0.9,0.373(28),5.652(71),1.7293(52),0.060(62),-0.09(14),23.370
4734885372903246848,47.067,-53.668,3.20,0.9,-0.306(34),4.96(11),1.5448(36),0.028(62),0.27(15),96.340
4734999000557770112,48.756,-53.894,0.81,0.9,-0.718(51),5.244(92),1.5084(55),0.064(62),0.27(13),97.480
4735169768457507968,49.780,-52.752,4.13,0.8,-0.450(36),5.893(57),1.8195(42),0.013(62),0.27(15),96.650
4737748226303896320,51.066,-48.710,1.76,0.9,0.279(30),4.994(32),1.5039(37),0.066(62),-0.05(12),33.190
4737861579080696064,35.451,-59.949,2.69,0.6,-0.540(47),8.683(96),3.050(13),0.062(62),0.16(20),79.490
4738335777830472320,36.520,-57.781,3.65,0.7,-0.556(23),7.131(19),2.3291(52),0.023(62),0.28(16),96.300
4740260163696818176,41.809,-55.962,2.60,0.8,0.117(32),6.466(91),2.0154(42),0.049(62),-0.05(17),38.370
4741144892600308736,43.450,-53.146,2.03,0.6,0.21(10),9.00(16),3.317(22),0.061(62),0.00(19),46.970
4742674725591127424,31.762,-55.666,1.89,1.0,-0.130(39),5.177(42),1.3827(34),0.083(62),-0.07(14),30.920
4743530592314679424,31.706,-54.752,2.35,0.9,-0.206(38),5.704(24),1.6236(35),0.069(62),0.02(14),57.010
4744087975990080896,34.213,-53.362,1.99,0.5,-0.57(10),9.213(95),3.205(32),0.070(62),0.11(21),68.700
4746089877426994048,35.639,-50.540,5.53,0.8,0.117(32),6.304(30),1.8899(44),0.009(62),-0.09(15),25.570
4747096858278897280,43.913,-53.166,2.61,0.8,0.002(31),6.268(86),1.9214(40),0.048(62),-0.01(17),48.370
4748394419439326976,43.916,-50.359,2.49,0.8,-0.547(42),6.903(74),2.3882(52),0.052(62),0.20(25),77.920
4749835638664539648,50.397,-48.086,0.73,1.2,0.039(47),3.96(13),1.1022(39),0.066(62),-0.04(13),38.490
4750123092235662336,49.224,-47.310,0.88,1.0,0.108(40),4.652(85),1.4294(44),0.063(62),0.06(14),67.360
4751045067095359488,47.407,-46.824,2.06,0.8,-0.360(74),5.925(48),1.5932(39),0.056(62),-0.02(17),46.620
4751288437122136704,47.857,-45.240,3.95,0.6,-0.538(39),8.259(71),2.8928(61),0.014(62),0.22(20),87.530
4752219139355434368,42.194,-48.302,3.05,0.9,-0.672(48),6.021(35),2.0280(46),0.026(62),0.24(22),85.970
4752805415275048064,39.033,-47.937,0.59,1.2,-0.90(13),4.09(11),0.9426(40),0.050(62),0.08(14),72.980
4753908504611612416,43.889,-46.687,1.20,1.0,-0.638(50),4.57(10),1.4167(35),0.052(62),0.36(12),99.630
4755511317687026176,45.691,-42.951,1.53,0.9,-0.033(49),5.774(56),1.6032(42),0.050(62),-0.10(16),24.830
4755584881887104000,44.658,-43.218,1.13,1.1,-0.65(11),4.502(68),1.1569(33),0.044(62),0.12(13),83.130
4756640035097695488,88.087,-62.871,2.67,0.8,-0.234(63),6.040(53),1.6517(52),0.052(62),-0.16(22),24.980
4757649691711275776,84.380,-62.414,1.68,0.8,-0.149(49),6.106(68),1.7654(48),0.079(62),-0.03(17),42.720
4757707214208494592,83.588,-62.121,1.42,1.0,0.061(39),4.353(27),1.3810(38),0.084(62),0.12(12),85.130
4761459984831087104,75.455,-61.382,2.50,0.7,-0.750(53),7.744(55),2.796(10),0.049(62),0.51(20),99.230
4762020014206785280,75.649,-59.879,7.27,0.4,-0.23(11),11.577(42),4.388(26),0.007(62),0.37(21),99.520
4762231425380560640,75.455,-58.882,0.85,1.0,-0.138(53),4.47(10),1.2876(55),0.046(62),0.03(21),56.350
4762277780963922816,74.623,-59.505,1.19,0.9,-0.146(29),5.696(98),1.9354(54),0.051(62),0.31(16),97.250
4762306677503854080,74.043,-59.112,4.83,0.9,0.288(23),5.169(32),1.5221(32),0.009(62),-0.08(12),24.450
4766313568457557632,82.254,-57.280,1.40,1.3,-0.419(61),3.574(29),1.0232(28),0.072(62),0.14(12),91.390
4766412150843182592,83.446,-56.641,0.58,1.2,-0.297(77),4.06(12),1.0867(47),0.079(62),0.04(14),64.370
4766550345710980096,85.390,-56.774,1.04,1.0,-0.532(65),4.990(81),1.4005(45),0.095(62),0.17(14),88.490
4768315542909556480,84.411,-54.664,1.29,0.8,0.451(42),6.287(71),1.9070(67),0.073(62),-0.01(23),46.250
4768511560920596480,84.341,-54.529,1.35,0.7,-0.659(66),7.851(98),3.064(17),0.071(62),0.38(27),93.910
4768921133298225536,85.695,-53.030,1.53,0.8,-0.199(46),5.970(47),1.6881(49),0.064(62),-0.02(16),44.930
4769365267276403328,81.365,-56.753,1.58,0.9,-0.431(35),4.794(58),1.5155(44),0.057(62),0.33(12),99.560
4770286211343800960,79.091,-53.933,1.28,0.9,0.404(28),5.679(84),1.7301(52),0.037(62),-0.11(14),21.280
4771481174324678016,76.889,-52.009,2.37,0.8,0.150(34),6.427(82),1.9783(56),0.021(62),-0.07(17),32.700
4771697022201322368,81.245,-53.085,1.19,1.0,-0.208(92),4.609(34),1.4145(34),0.042(62),0.20(15),90.330
4771707364482882432,82.648,-53.408,1.62,0.8,0.058(43),6.591(72),2.0103(63),0.045(62),-0.09(18),31.470
4771965887154020992,79.826,-52.358,1.33,0.9,-0.413(61),5.298(97),1.2063(42),0.036(62),-0.15(16),17.630
4773108726411457024,76.417,-50.685,6.28,0.7,-0.645(46),6.739(45),1.8456(44),0.007(62),0.02(16),57.560
4774266821393569792,70.418,-58.377,4.58,1.1,0.051(37),4.434(35),1.2151(36),0.010(62),-0.04(12),38.720
4775238342995703552,66.797,-57.702,1.21,0.9,-0.240(55),4.857(57),1.4843(43),0.041(62),0.21(14),92.750
4775917428864656384,66.946,-55.364,4.28,0.8,0.221(26),6.455(64),2.0557(53),0.011(62),-0.04(16),40.040
4776011948208739968,67.582,-55.075,2.53,0.9,-0.052(19),5.893(39),2.0228(48),0.027(62),0.28(14),98.420
4776114134071301376,73.973,-56.676,1.60,1.2,-0.466(56),3.43(11),1.1110(28),0.033(62),0.30(13),99.240
4777062772088122880,73.070,-54.059,1.68,0.6,-0.298(99),8.85(11),3.146(27),0.032(62),-0.02(23),40.610
4778604429124764288,63.950,-56.418,2.83,0.8,-0.328(29),6.879(63),2.3249(59),0.023(62),0.29(18),94.340
4779053132947770368,66.779,-54.521,5.76,0.6,-1.002(40),8.387(47),2.7070(56),0.008(62),0.21(17),90.130
4779405423345764224,64.740,-53.312,1.58,1.1,-0.577(44),3.969(38),1.3068(31),0.049(62),0.39(10),100.000
4779618178845897728,62.723,-54.512,1.57,0.8,-0.339(23),6.261(56),2.0670(54),0.045(62),0.31(15),98.260
4780089353938503552,63.130,-53.586,1.84,0.9,0.244(44),5.460(54),1.5551(44),0.046(62),-0.14(14),14.500
4780527749839871104,62.268,-51.938,2.63,0.6,-0.629(59),8.30(11),2.914(11),0.031(62),0.27(23),88.790
4781941068957965056,64.351,-51.037,1.63,1.1,0.123(35),4.398(29),1.2528(32),0.050(62),-0.03(12),39.840
4783381257391749504,72.906,-51.376,3.01,0.7,-0.145(41),7.308(74),2.4632(64),0.018(62),0.09(21),67.190
4784617830016480512,72.171,-50.411,0.93,1.0,-0.784(44),4.69(12),1.3300(43),0.040(62),0.28(12),98.610
4786910449199236736,73.963,-47.107,3.64,1.0,0.143(30),4.475(49),1.3264(31),0.013(62),0.02(12),57.400
4787811533337542144,68.238,-48.823,1.05,1.1,0.061(55),4.368(75),1.2542(37),0.043(62),0.00(14),51.970
4788067788266569472,70.543,-48.381,0.86,1.0,0.081(42),4.216(79),1.3234(39),0.040(62),0.11(13),81.700
4788484022137036160,66.281,-49.100,14.52,0.7,-0.018(27),7.151(56),2.3725(66),0.004(62),0.03(18),58.040
4789012887229900544,65.106,-46.696,1.85,1.0,-0.230(17),4.760(34),1.6466(42),0.033(62),0.31(20),94.760
4789831130039764096,70.483,-46.344,3.86,1.0,-0.198(51),4.128(90),1.3291(32),0.012(62),0.18(20),80.120
4790658375100436736,69.508,-44.130,1.15,1.2,0.102(42),4.101(92),1.1530(35),0.045(62),-0.00(21),50.560
4791850623662195328,89.459,-53.972,2.16,1.0,0.030(39),5.198(83),1.4617(38),0.062(62),-0.06(15),34.000
4792301801386180096,87.860,-52.038,1.00,0.8,0.322(39),5.99(10),2.0217(79),0.068(62),0.08(16),70.770
4792755212494293504,87.192,-51.310,3.44,0.7,-0.162(28),7.273(33),2.3829(55),0.015(62),0.04(18),60.060
4793232808561776896,85.120,-50.612,1.58,1.0,-0.214(39),4.135(42),1.3881(34),0.055(62),0.31(11),99.690
4793732678330964864,85.731,-49.916,1.59,1.0,-0.595(43),4.181(84),1.3480(30),0.059(62),0.38(11),99.940
4793746387866518912,85.555,-49.583,6.22,0.7,-0.752(32),7.439(36),2.7024(76),0.007(62),0.24(25),84.970
4794387712383015936,87.663,-50.036,0.80,1.1,-0.263(65),3.925(56),1.1871(39),0.065(62),0.17(12),92.090
4794538345476147072,87.604,-49.011,1.50,1.2,-0.206(44),4.019(64),1.0862(29),0.065(62),0.03(12),61.770
4795397270215851776,86.524,-48.169,1.08,0.9,-0.343(72),5.85(10),1.5025(59),0.073(62),-0.10(18),29.830
4795585179328518016,83.598,-48.046,5.70,1.0,-0.021(41),4.955(38),1.3301(33),0.008(62),-0.06(14),31.830
4795835906635551488,86.275,-47.143,2.45,0.9,-0.084(37),5.544(31),1.5426(42),0.039(62),-0.05(14),37.050
4795974754338723840,86.407,-46.431,2.13,1.0,-0.151(38),4.204(41),1.3710(33),0.051(62),0.25(11),98.590
4796961325506359936,83.015,-48.702,2.75,0.9,0.400(32),5.776(17),1.7587(47),0.024(62),-0.11(12),16.300
4797034679252578560,82.031,-48.301,2.31,0.7,-0.468(48),6.936(58),1.9894(56),0.031(62),-0.01(18),49.410
4797528364268794112,79.633,-48.644,1.28,1.0,0.071(36),3.946(34),1.3292(35),0.042(62),0.19(11),96.620
4797785649990361088,78.701,-48.240,2.14,0.8,-0.307(30),6.368(65),2.1634(61),0.027(62),0.22(23),82.710
4798661234906328448,82.587,-47.520,1.99,1.1,-0.218(38),4.638(38),1.1575(32),0.043(62),-0.15(20),26.400
4798752704826455552,83.338,-46.918,3.24,0.6,-1.229(80),8.952(36),3.402(12),0.019(62),0.20(21),85.560
4800186124391956736,79.345,-44.031,1.59,0.7,0.041(50),7.13(12),2.4118(83),0.046(62),0.05(22),60.120
4800525323729138560,80.334,-43.248,0.97,1.0,0.075(40),4.164(76),1.3451(38),0.053(62),0.14(12),88.280
4800742545995138560,79.854,-42.640,2.49,0.7,-0.560(31),7.284(34),2.5613(68),0.033(62),0.43(17),99.260
4801340130563980288,87.560,-45.860,1.22,1.0,-0.227(50),5.008(61),1.3368(41),0.066(62),-0.01(15),51.200
4801413694764051328,89.732,-46.228,1.65,1.0,-0.858(40),4.459(65),1.2789(31),0.051(62),0.31(10),99.920
4801617546795350784,88.931,-45.135,2.37,1.0,-0.201(45),4.049(63),1.3452(31),0.035(62),0.29(12),99.230
4802925832490291328,84.842,-42.973,1.58,0.7,-0.697(46),7.298(77),2.8707(99),0.065(62),0.47(26),98.360
4803540218972158208,88.140,-42.840,1.25,1.1,-0.870(46),4.18(12),1.2664(34),0.060(62),0.37(13),99.850
4803612919882064768,87.312,-42.446,1.60,1.0,-0.48(13),4.351(38),1.3228(31),0.060(62),0.26(14),95.850
4804478927024064000,86.333,-41.580,4.67,0.5,-1.71(12),9.643(28),3.345(12),0.011(62),-0.11(20),24.880
4804781224002483072,87.215,-41.634,2.07,0.9,-0.427(23),5.343(96),1.5456(37),0.054(62),0.18(14),90.670
4804895745010228608,87.427,-40.608,2.23,0.8,-0.119(56),5.963(49),1.6997(38),0.050(62),-0.04(16),40.080
4804898390710092928,87.300,-40.576,1.74,0.9,0.023(33),5.297(30),1.5116(32),0.060(62),-0.04(13),38.450
4804920106065111552,87.843,-40.900,19.12,0.8,-0.355(28),7.033(78),2.4923(78),0.003(62),0.25(26),83.350
4805389116493539840,83.929,-44.127,1.94,0.7,-0.506(57),6.925(56),2.0284(60),0.056(62),0.04(19),61.520
4805991232252124416,83.293,-42.491,2.36,0.7,-0.146(30),7.179(32),2.3796(61),0.049(62),0.08(18),68.470
4806212891221048064,82.479,-42.115,1.19,1.2,-0.509(71),3.508(93),1.0683(27),0.065(62),0.24(14),97.100
4807112532250705280,81.431,-40.999,12.98,0.8,0.410(43),6.611(32),2.0400(46),0.004(62),-0.00(23),46.440
4807278558506542848,82.347,-40.074,2.00,1.0,0.067(39),5.119(89),1.3749(35),0.059(62),-0.13(15),18.800
4807307558125608704,82.203,-39.648,3.52,0.6,-0.469(47),9.121(37),3.239(12),0.019(62),-0.03(20),36.280
4807552371261390848,81.269,-39.234,2.35,0.9,-0.338(32),4.918(65),1.5039(34),0.043(62),0.25(13),97.280
4808868933356427648,83.855,-39.162,2.90,1.0,-0.290(48),4.160(25),1.2930(29),0.032(62),0.24(11),98.240
4808947754596103936,83.187,-38.812,1.38,1.0,-0.724(49),4.644(76),1.3432(35),0.070(62),0.28(11),99.080
4809070384502567168,81.923,-39.036,0.83,0.9,-0.347(59),5.270(96),1.6792(58),0.067(62),0.30(16),96.060
4809379793946450048,83.970,-37.806,5.15,1.1,-0.453(64),3.900(51),1.2117(48),0.010(62),0.12(20),73.850
4809834407644791040,84.245,-35.938,1.27,1.0,0.180(35),4.877(78),1.3862(33),0.070(62),-0.09(14),25.510
4809894056150647296,77.055,-47.355,1.74,0.9,0.334(31),4.941(40),1.4785(40),0.033(62),-0.06(12),27.680
4810205969559395584,75.144,-46.656,6.84,0.7,0.090(26),7.014(52),2.2948(77),0.007(62),-0.02(17),45.330
4810917323518887168,75.673,-44.059,1.46,0.8,0.375(35),6.069(78),1.8345(47),0.043(62),-0.15(15),15.350
4812127164266880384,77.562,-44.451,0.96,1.1,-0.132(51),3.768(51),1.2834(35),0.045(62),0.26(12),99.110
4812320231636478336,77.529,-43.369,3.46,0.7,-0.330(41),6.588(30),1.8857(46),0.016(62),-0.01(16),47.520
4812728047371572992,78.101,-42.313,1.15,0.7,-0.556(75),7.27(11),2.587(13),0.046(62),0.45(23),96.550
4813394763734372096,75.250,-42.036,1.83,0.9,0.297(32),5.259(59),1.5474(37),0.040(62),-0.10(13),21.940
4813396103764711168,75.303,-41.963,2.18,0.7,-0.082(38),7.220(55),2.4196(72),0.034(62),0.07(19),64.430
4813693246781700480,75.018,-41.059,1.74,0.9,-0.070(37),5.874(38),1.6551(42),0.041(62),-0.07(15),30.390
4814513516815693312,71.902,-43.723,3.23,0.6,-0.252(77),9.422(41),3.449(19),0.018(62),0.07(20),58.590
4814531246440663168,72.346,-43.499,1.40,0.9,0.316(33),5.663(68),1.5927(45),0.049(62),-0.07(22),37.860
4814853128469418240,70.584,-42.581,1.10,1.0,-0.366(59),5.159(62),1.3606(44),0.053(62),0.03(15),59.580
4815193392958678272,71.412,-42.503,1.01,0.9,0.306(37),5.831(98),1.6460(61),0.052(62),-0.08(23),36.310
4815787678993566976,68.163,-42.002,2.50,1.2,-0.047(37),3.603(73),1.0366(34),0.041(62),0.02(11),60.150
4818846211104209664,73.167,-35.878,1.27,0.7,0.241(50),7.165(86),2.397(12),0.052(62),-0.05(19),38.650
4819372499217360256,78.378,-39.312,0.91,1.0,0.238(37),4.686(70),1.4570(43),0.055(62),0.03(14),58.160
4819382910218059392,78.806,-39.246,2.29,0.9,-0.288(39),5.760(60),1.6768(42),0.040(62),0.10(15),75.470
4820783550592807168,78.970,-36.984,1.28,1.0,0.112(46),4.803(66),1.3738(36),0.059(62),-0.04(14),38.780
4821897458951077376,83.239,-35.725,1.15,0.7,-0.372(47),6.77(10),2.3925(89),0.066(62),0.41(20),97.480
4821993253901514496,82.721,-35.771,1.94,1.0,-0.532(45),4.334(35),1.3723(29),0.054(62),0.35(11),99.850
4822157871408007168,83.289,-34.695,2.29,0.9,-0.055(41),5.371(68),1.4673(36),0.045(62),-0.07(15),31.620
4822234905941555200,80.022,-36.989,1.25,0.9,-0.364(30),5.145(72),1.6082(41),0.058(62),0.28(13),98.350
4823720139992130176,75.157,-37.103,1.59,0.8,-0.376(51),6.221(58),1.7548(49),0.056(62),0.03(17),58.220
4824578961652614144,74.132,-36.368,2.37,0.8,-0.331(26),6.603(50),2.2562(52),0.040(62),0.21(23),80.510
4824725883893814400,74.945,-35.423,2.07,0.8,0.033(32),6.295(75),2.0376(44),0.049(62),0.08(16),70.050
4825438436147999104,75.288,-33.959,2.45,0.7,-0.202(52),7.780(86),2.5728(74),0.043(62),-0.03(22),42.970
4825550551974275712,75.755,-33.513,1.66,1.1,0.008(36),4.240(78),1.2884(28),0.059(62),0.09(13),78.200
4825902704933133568,78.169,-34.570,1.01,0.9,-0.454(32),5.177(85),1.6127(47),0.060(62),0.31(13),98.720
4826336049953469824,80.627,-33.091,1.77,1.0,0.110(33),4.906(32),1.4272(36),0.043(62),-0.02(13),43.830
4826893227471018496,77.841,-33.201,1.81,1.0,-0.143(41),4.922(66),1.3512(35),0.055(62),0.01(14),54.670
4827119658146507648,76.269,-32.495,3.31,0.8,0.144(32),6.184(70),1.8376(37),0.021(62),-0.11(16),23.450
4827446865935049344,79.562,-31.819,0.95,1.0,-0.553(50),4.200(62),1.4145(31),0.192(37),0.37(10),99.960
4827449511634891264,79.688,-31.706,1.55,0.9,0.170(40),5.449(79),1.5039(37),0.192(37),-0.12(21),29.560
4827464355041878784,79.384,-31.664,0.98,0.9,0.289(30),5.30(11),1.6124(45),0.274(27),-0.12(14),19.500
4827487410426275840,80.001,-31.340,1.15,0.9,-0.480(54),5.241(82),1.5013(39),0.219(27),0.13(13),83.450
4827670204234557568,77.429,-31.394,2.70,0.6,-0.95(12),9.728(78),3.654(22),0.204(54),0.11(21),67.300
4828160689499173888,58.574,-53.208,2.99,0.9,-0.195(18),5.482(78),1.7940(41),0.028(62),0.28(14),97.520
4829490067776871424,56.793,-50.450,1.95,0.9,0.340(29),5.237(88),1.5561(43),0.046(62),-0.10(14),22.330
4830802742924763520,62.533,-48.527,7.07,0.9,0.427(28),5.608(64),1.6068(42),0.007(62),-0.02(22),43.990
4832647933890967424,54.403,-50.242,6.63,1.0,-0.162(41),4.897(33),1.2965(40),0.007(62),-0.08(21),36.750
4834503703360184832,54.287,-45.976,1.69,1.0,-0.686(50),4.477(79),1.3544(34),0.055(62),0.33(11),99.760
4835102799758508928,57.446,-45.615,1.40,0.8,-0.620(62),6.902(82),2.3825(89),0.051(62),0.46(19),98.640
4836498251812775552,57.549,-43.479,1.57,0.7,-0.581(52),7.672(74),2.919(12),0.058(62),0.59(21),99.710
4838435350783177856,61.190,-44.600,3.49,0.9,0.406(31),5.753(78),1.6012(33),0.016(62),-0.08(22),35.280
4838625497574749056,62.440,-44.556,2.96,0.6,-0.683(42),7.849(41),2.5504(64),0.021(62),0.18(19),82.830
4839019706853090304,62.567,-42.703,1.92,0.9,0.371(33),5.145(26),1.5384(41),0.044(62),-0.09(12),19.760
4839187725973902464,65.885,-43.877,2.80,0.8,0.155(29),6.278(71),1.9250(45),0.022(62),-0.07(16),32.980
4839544448777853056,65.188,-43.287,2.55,0.7,0.154(37),7.38(11),2.5028(67),0.027(62),-0.04(21),42.870
4840403270438104448,63.981,-42.319,2.15,0.8,-0.266(73),6.508(29),1.8951(48),0.040(62),-0.01(18),49.870
4841502885145203712,59.579,-43.693,1.79,0.9,0.064(39),5.65(10),1.5738(41),0.049(62),-0.13(16),19.850
4842042333037452416,60.703,-42.358,0.87,1.1,0.046(49),3.789(79),1.3243(35),0.048(62),0.23(12),97.510
4842142487378882560,61.563,-41.486,1.07,0.8,-0.279(70),6.12(10),1.6655(63),0.050(62),-0.06(19),38.190
4842264881062818560,60.272,-41.779,1.13,0.9,-0.119(23),5.66(12),1.8914(51),0.049(62),0.27(16),95.020
4842871089926777856,56.339,-41.776,3.34,0.6,-1.073(74),8.730(43),3.561(12),0.019(62),0.45(22),99.900
4843106832091646464,59.504,-41.106,9.48,0.9,0.277(25),5.721(62),1.6656(47),0.005(62),-0.14(14),14.610
4843144181127222272,58.809,-40.928,1.89,1.0,0.174(42),5.145(67),1.4393(38),0.049(62),-0.12(14),18.720
4844271695941977344,63.044,-39.334,2.69,0.7,-0.496(27),6.964(41),2.2984(52),0.033(62),0.30(16),96.350
4844336051732090624,64.163,-39.083,5.36,0.8,-0.106(37),6.315(58),1.7989(37),0.009(62),-0.09(17),30.470
4845954532847810560,51.116,-47.376,1.08,1.0,-0.358(34),4.86(11),1.5991(56),0.063(62),0.36(14),99.150
4847718871053268480,51.831,-43.714,2.12,0.7,0.104(33),7.278(68),2.4299(62),0.056(62),0.05(25),53.400
4847883316761143168,50.391,-43.646,2.16,0.8,0.263(35),6.214(65),1.9018(51),0.057(62),-0.11(15),22.070
4849521382928618880,52.554,-41.397,0.89,1.1,-0.266(87),3.90(10),1.1511(32),0.054(62),0.14(15),84.300
4850017571910088320,54.446,-40.130,2.04,1.0,0.235(33),4.834(81),1.3365(33),0.046(62),-0.03(21),45.400
4851064753656116352,49.082,-42.263,2.72,1.0,-0.776(28),4.829(46),1.3278(32),0.044(62),0.24(10),99.180
4851373372826120192,49.478,-41.453,3.34,0.8,-0.573(55),6.630(56),1.9150(40),0.020(62),0.10(17),74.930
4852432339962588672,46.841,-40.209,2.24,0.9,-0.314(21),5.587(65),1.8037(35),0.074(62),0.16(22),74.680
4853311193350752768,52.134,-39.063,1.87,0.9,-0.035(51),5.867(63),1.6345(38),0.058(62),-0.11(16),24.510
4853349057782110592,52.839,-38.979,3.51,0.6,-1.413(62),8.097(42),2.7104(94),0.017(62),-0.11(24),28.260
4853488730118754688,51.490,-39.026,1.20,1.0,0.076(40),4.84(10),1.3646(34),0.064(62),-0.05(15),37.510
4854040616236539648,48.454,-39.288,2.17,0.9,-0.123(44),5.746(81),1.5681(32),0.079(62),-0.10(16),28.540
4854677061670604544,49.512,-37.291,2.27,0.7,-0.063(39),7.088(91),2.3470(54),0.071(62),0.05(20),59.820
4855617212831672960,58.390,-38.835,1.28,0.9,0.236(34),5.462(62),1.5511(39),0.043(62),-0.15(14),13.800
4856517334897489408,54.350,-38.010,3.57,0.7,-0.309(38),7.057(55),2.2310(45),0.016(62),0.09(19),68.730
4857963536285271808,60.909,-35.377,1.88,1.0,0.030(37),4.696(74),1.3399(28),0.042(62),0.00(14),50.860
4858726803513513344,58.270,-35.000,3.39,0.6,-0.896(41),8.302(46),2.8512(68),0.016(62),0.35(18),97.650
4859109983315828096,58.394,-34.673,2.01,0.9,-0.441(47),4.892(53),1.4669(31),0.035(62),0.08(21),63.040
4859584422583070208,54.301,-37.125,1.08,1.1,0.076(42),4.544(70),1.2595(31),0.044(62),-0.02(21),46.790
4860588104900837120,51.654,-36.521,1.39,1.0,-0.117(48),5.130(71),1.3370(36),0.061(62),-0.09(15),27.870
4862950646151607936,56.135,-32.746,1.37,0.9,-0.266(48),4.768(73),1.4234(30),0.034(62),0.19(14),91.190
4863685635315115904,55.342,-31.523,2.58,0.5,-0.09(13),9.672(94),3.517(22),0.026(62),0.05(21),53.390
4863905778158761088,67.380,-41.525,2.37,0.8,-0.212(36),6.426(47),1.8219(52),0.046(62),-0.07(16),34.950
4864761679241064832,68.335,-38.834,1.80,0.9,0.166(39),5.360(37),1.5075(35),0.073(62),-0.13(14),15.080
4865700662171265536,67.361,-37.608,2.92,0.9,0.366(25),5.490(91),1.5865(36),0.031(62),-0.17(14),10.870
4866456988732222336,69.983,-37.433,2.71,0.9,0.206(17),5.573(19),1.8153(39),0.037(62),0.09(12),77.740
4866673523803521408,70.210,-36.188,1.73,0.7,0.082(49),7.691(90),2.611(10),0.057(62),-0.08(21),34.530
4866755952815874816,71.910,-36.528,2.32,0.8,-0.267(27),5.952(44),1.8725(45),0.039(62),0.21(14),93.180
4867042684832557056,71.121,-35.658,1.33,0.9,0.454(30),4.850(84),1.5369(34),0.056(62),-0.03(13),39.680
4867117825284405888,71.016,-35.176,5.07,0.6,-1.191(73),9.783(32),3.881(12),0.010(62),0.38(20),99.900
4867204553559902848,71.560,-35.060,1.74,0.9,0.323(30),5.645(73),1.6662(40),0.055(62),-0.14(14),14.360
4868510429775953280,64.760,-37.570,2.63,0.6,0.005(51),8.019(77),2.8785(85),0.039(62),0.04(19),56.180
4868601586161880448,65.672,-36.878,1.37,1.0,0.253(32),4.962(45),1.4595(34),0.066(62),-0.07(13),27.120
4868990126083997568,66.509,-36.690,2.13,0.9,-0.188(18),5.742(41),1.9015(41),0.061(62),0.21(22),82.590
4869641414924556544,63.046,-36.165,0.87,1.0,-0.43(10),4.95(11),1.4459(41),0.052(62),0.20(17),88.040
4869766209493924864,64.109,-35.522,1.53,0.9,-0.370(25),5.306(56),1.6739(38),0.058(62),0.30(13),99.000
4869852413781086080,62.805,-35.746,3.22,1.0,-0.704(27),4.650(51),1.3591(25),0.019(62),0.06(20),59.220
4870107539134887168,64.638,-35.266,4.99,0.7,-0.360(35),7.093(41),2.1813(52),0.010(62),0.05(18),62.530
4873352404107489664,73.486,-33.827,1.52,0.8,0.067(39),5.991(71),1.6773(47),0.059(62),-0.17(16),13.960
4873655079042558976,75.451,-32.762,1.21,0.9,0.391(32),5.861(70),1.7585(54),0.062(62),-0.15(14),12.490
4874321211290417152,70.762,-33.232,1.06,0.8,0.162(49),6.42(10),2.0264(84),0.067(62),-0.04(18),41.160
4875030155772188288,72.950,-31.003,1.27,0.9,0.362(29),5.423(72),1.6637(41),0.164(27),-0.10(12),18.710
4875719034167019648,77.583,-31.140,2.31,0.9,-0.257(26),5.801(53),1.7740(37),0.219(37),0.11(13),81.470
4876661590509873664,73.823,-29.860,1.83,0.8,-0.184(32),5.88(14),1.8597(38),0.110(37),0.10(24),63.180
4876734639313981952,74.761,-29.519,1.52,0.7,-0.345(64),6.88(11),2.0668(67),0.082(27),0.01(21),55.000
4877335724279916032,75.540,-28.061,2.75,1.0,0.229(40),4.976(27),1.4209(32),0.137(57),-0.13(12),14.520
4878036323641744384,71.298,-30.912,1.61,1.1,0.134(36),4.647(95),1.3205(35),0.192(27),-0.10(13),21.830
4878877965433123456,67.889,-30.210,3.48,0.6,-1.775(46),8.501(29),2.9069(73),0.000(16),-0.11(20),25.590
4878942493021675008,68.094,-29.513,2.80,0.9,-0.436(44),5.562(35),1.4664(32),0.082(28),0.02(12),57.820
4879062133630351488,69.067,-29.059,3.22,0.8,-0.165(20),6.231(74),2.1877(39),0.110(37),0.28(22),90.740
4880323479626343168,74.425,-27.811,3.35,0.8,0.383(22),6.281(60),1.8836(38),0.000(37),-0.01(22),45.270
4880813277696840448,72.034,-28.171,2.50,1.0,-0.409(41),4.921(35),1.2978(28),0.110(20),0.044(97),69.480
4880892167656006784,71.877,-27.678,5.02,0.7,-0.771(65),7.226(69),2.1317(48),0.000(0),0.13(16),79.480
4881348087024892416,73.319,-27.065,2.18,0.9,0.018(42),5.417(64),1.4885(36),0.110(27),-0.12(14),18.730
4882073249302632320,62.644,-34.373,1.11,1.1,-0.272(68),3.86(10),1.2984(32),0.051(62),0.31(13),98.720
4885076427874348544,65.020,-30.100,1.11,0.9,-0.062(55),5.61(11),1.5526(46),0.192(47),-0.12(17),24.530
4886176970294845312,64.156,-28.778,1.30,1.2,-0.635(56),3.707(65),1.1358(23),0.192(55),0.25(12),99.100
4886183734866451072,64.180,-28.579,2.37,1.1,-0.658(46),3.913(46),1.1935(23),0.055(37),0.317(95),99.950
4886337700854806528,64.398,-28.171,1.09,1.1,-0.154(46),4.284(65),1.1966(28),0.027(67),0.06(13),71.900
4886547024677008000,59.833,-32.017,1.75,0.7,-0.343(62),7.517(96),2.3031(80),0.219(37),-0.10(22),35.240
4889866175403176576,60.336,-27.944,3.36,1.0,-0.272(48),4.545(88),1.4427(27),0.055(28),0.27(12),97.880
4890002171247889920,60.771,-27.381,3.20,0.9,-0.158(29),5.286(67),1.6485(27),0.0548(99),0.18(12),92.480
4890441975899090432,61.286,-26.545,0.97,1.0,-0.99(12),4.852(79),1.0981(28),0.192(27),-0.02(11),43.210
4890805845528332800,62.310,-25.522,1.62,0.9,-0.021(43),5.323(69),1.4797(26),0.1644(99),-0.09(13),23.900
4891142021208429440,67.735,-28.596,1.39,0.9,0.448(25),5.82(10),1.7859(44),0.082(20),-0.13(13),15.700
4891292894819974656,66.401,-28.437,1.06,1.0,-0.308(22),5.23(12),1.7126(42),0.164(27),0.30(14),98.160
4891406178877052416,67.063,-28.203,1.78,0.9,-0.074(43),5.621(89),1.5619(31),0.219(37),-0.12(15),23.040
4892704461591538560,67.538,-26.526,2.05,0.8,0.059(31),6.589(60),1.9733(42),0.192(81),-0.15(17),16.810
4893979070446500864,72.602,-24.435,1.99,1.0,0.247(41),4.692(34),1.3754(29),0.1918(99),-0.11(10),15.360
4894058888118651520,71.253,-24.722,1.08,1.0,-0.807(44),4.853(90),1.3927(34),0.110(55),0.28(11),98.960
4894254601188437632,71.868,-23.814,2.51,0.8,0.578(34),6.80(13),2.1400(46),0.082(37),-0.01(26),46.330
4894520816144021632,69.019,-24.639,0.98,1.0,-0.310(60),5.170(86),1.4243(36),0.219(55),-0.12(21),30.760
4894813153095520512,68.618,-23.741,4.21,1.0,-0.348(79),4.307(36),1.2631(26),0.082(20),0.17(11),92.710
4895210317310900352,69.234,-23.343,1.85,1.0,0.025(32),4.932(75),1.3665(26),0.110(37),-0.07(13),29.230
4897943325260208256,68.118,-22.826,2.11,0.9,0.090(30),5.818(62),1.6981(24),0.219(27),-0.13(13),15.470
4898835922543332096,66.543,-22.748,1.77,0.7,-0.376(59),7.36(10),2.7462(78),0.219(30),0.44(22),97.590
4901070370688518784,0.882,-64.452,1.66,1.0,-0.749(41),4.25(13),1.2893(29),0.050(62),0.35(12),99.670
4902331785403134080,12.221,-62.312,2.56,0.9,-0.264(51),5.588(85),1.4871(31),0.037(62),-0.04(17),42.750
4903686005771529856,10.150,-60.273,1.93,1.0,0.172(32),4.903(41),1.3736(32),0.061(62),-0.02(21),45.570
4903899001789638272,14.735,-59.822,3.67,0.9,-0.361(30),5.584(36),1.5933(36),0.016(62),0.12(13),83.250
4904940308020754432,2.993,-61.089,1.18,1.0,0.157(36),4.651(95),1.3272(35),0.051(62),-0.05(14),35.750
4905389424160891520,5.792,-60.100,1.30,0.9,0.133(27),5.21(10),1.6705(38),0.058(62),0.10(15),75.090
4905858464653858944,0.637,-60.662,4.11,0.4,-0.164(97),10.153(87),3.579(18),0.014(62),-0.03(21),37.130
4905980514740082048,3.100,-60.057,1.34,0.8,0.165(49),6.332(76),1.9550(63),0.053(62),-0.07(17),33.790
4905981854769949952,2.940,-60.085,1.05,1.1,0.047(47),4.380(80),1.2182(32),0.052(62),-0.03(14),42.400
4907403037972497792,14.988,-57.701,16.83,0.9,0.266(44),5.388(50),1.5770(41),0.004(62),0.03(21),53.830
4907589061595812224,12.629,-57.657,5.69,0.9,0.334(24),5.740(23),1.7588(36),0.009(62),-0.07(12),25.920
4908597146256327424,13.957,-55.794,1.18,0.7,-0.071(58),6.88(12),2.1428(84),0.059(62),-0.04(22),43.790
4909179028424664192,20.749,-58.690,2.05,0.7,-0.139(38),6.887(69),2.1194(55),0.055(62),-0.03(19),43.250
4910218994627124736,19.423,-57.633,3.32,1.0,-0.638(43),4.136(45),1.2885(33),0.025(62),0.36(10),99.990
4911730616956437504,26.183,-54.600,1.02,0.9,-0.591(88),5.517(93),1.3475(43),0.078(62),-0.04(16),43.180
4912569716127325440,25.166,-54.009,3.39,1.0,-0.566(23),4.634(61),1.4970(31),0.026(62),0.41(10),100.000
4913532888313166464,17.060,-56.595,1.20,0.8,-0.032(56),6.38(13),1.8367(60),0.060(62),-0.13(21),26.280
4914984552899171840,17.317,-54.078,0.95,1.1,-0.016(44),4.47(12),1.2190(34),0.061(62),-0.04(15),40.580
4915159203449760896,19.591,-53.675,2.80,0.9,-0.467(54),5.313(51),1.3476(32),0.047(62),0.01(14),53.590
4916855956050198912,22.746,-51.960,0.87,1.1,-0.511(63),3.68(10),1.2337(28),0.061(62),0.36(13),99.840
4917286036895061248,23.045,-50.439,1.36,0.9,0.176(35),5.528(68),1.5419(38),0.050(62),-0.16(14),12.540
4917537618899423616,25.847,-49.915,1.60,1.0,0.047(33),5.139(78),1.4450(32),0.048(62),-0.06(15),34.420
4917931140982342144,0.025,-60.387,1.67,0.9,-0.134(29),5.166(82),1.5140(31),0.049(62),0.08(15),73.270
4919127443992807936,0.058,-58.481,1.60,0.9,-0.696(30),5.10(13),1.5055(30),0.053(62),0.31(14),98.390
4919485747344631808,2.386,-57.158,1.36,0.8,0.249(37),6.144(72),1.8714(49),0.061(62),-0.11(15),23.760
4920008462044214272,5.057,-55.745,1.81,1.0,-0.249(59),5.04(12),1.2692(32),0.066(62),-0.08(17),33.900
4920317321732558336,9.766,-56.082,1.50,1.0,-0.293(52),5.009(87),1.4423(30),0.065(62),0.13(15),80.850
4920417892687242752,10.044,-55.865,1.88,0.9,0.013(33),5.573(52),1.5378(35),0.063(62),-0.12(14),19.830
4920760390559115136,12.221,-55.489,2.18,0.6,-0.273(72),8.35(12),3.107(12),0.058(62),0.24(23),85.840
4921555096948072832,10.350,-54.285,1.58,0.8,0.097(54),6.296(56),1.8183(41),0.055(62),-0.16(17),16.010
4921951024213463040,11.583,-53.712,1.46,0.7,-0.53(10),7.79(12),2.431(12),0.053(62),0.00(27),51.440
4922270432341238912,12.439,-52.394,2.80,0.9,-0.103(36),5.402(80),1.5218(30),0.039(62),-0.01(15),49.030
4922288814801259904,12.322,-52.187,2.07,0.8,-0.826(49),6.218(67),1.5973(36),0.049(62),0.04(14),62.600
4922744974687373440,0.858,-56.076,2.18,0.8,-0.230(39),6.427(62),1.8797(37),0.059(62),-0.09(23),33.910
4924267763932666496,5.786,-53.350,2.85,0.7,-0.613(47),7.569(92),2.7138(52),0.044(62),0.17(27),72.060
4924765430383255040,7.858,-53.733,1.62,0.8,0.414(29),6.63(10),2.0367(51),0.056(62),-0.03(25),44.130
4925562026557622656,11.009,-51.462,1.24,0.8,0.225(41),5.986(97),1.5242(47),0.049(62),-0.27(23),13.630
4928000193592001920,18.974,-50.656,5.74,1.0,-0.287(32),5.028(23),1.3297(28),0.009(62),0.03(12),61.060
4929923514307259392,24.836,-48.331,3.27,0.6,-0.195(60),8.501(42),3.2084(79),0.020(62),0.19(22),82.560
4930257594043729792,24.368,-47.357,2.12,0.8,-0.111(34),6.556(59),1.9726(46),0.037(62),-0.03(17),43.520
4930415580120531072,20.284,-48.722,1.14,1.1,-0.999(49),4.014(75),1.2484(29),0.040(62),0.44(11),99.990
4930656373166824448,20.200,-48.082,2.61,0.8,-0.070(23),6.196(87),1.9861(35),0.033(62),0.12(24),67.550
4933500637949439616,15.705,-46.674,2.59,0.7,0.192(24),6.892(43),2.3149(48),0.036(62),0.02(15),53.990
4935442719080702208,21.563,-44.138,2.30,0.6,-0.309(56),8.080(77),2.8744(83),0.034(62),0.17(22),76.510
4936298890745042176,29.168,-53.033,2.66,1.1,-0.290(71),3.974(93),1.2615(29),0.047(62),0.25(13),97.190
4936997600320953984,33.471,-50.280,2.53,1.0,0.174(37),4.042(51),1.3317(33),0.034(62),0.13(12),88.740
4937659265803092224,31.146,-50.751,0.81,0.9,0.186(39),5.46(12),1.6439(59),0.042(62),-0.03(16),41.350
4937956237021782656,31.036,-49.923,1.07,0.8,0.416(42),6.43(14),1.9002(76),0.038(62),-0.24(19),8.890
4939728340528045568,32.856,-47.860,0.95,1.0,-0.374(59),5.115(73),1.3493(39),0.036(62),0.04(15),63.860
4939785652571685632,34.250,-47.538,4.45,0.9,-0.290(24),5.540(43),1.7403(42),0.011(62),0.14(22),70.640
4940545518185889664,27.458,-50.295,5.51,0.6,-0.560(35),8.200(53),2.8217(59),0.009(62),0.20(19),86.080
4940917324914611840,29.361,-48.976,2.74,0.7,-0.783(29),7.804(32),2.9319(73),0.027(62),0.27(25),87.840
4942135618157909632,27.912,-46.723,3.70,0.6,-0.754(49),8.421(81),2.8200(68),0.015(62),0.19(20),82.890
4942144173732586240,28.910,-47.873,4.73,0.9,-0.185(33),5.222(51),1.3913(28),0.010(62),-0.03(14),42.710
4943055119116405632,31.442,-46.785,1.39,1.0,0.252(33),4.965(48),1.4431(32),0.037(62),-0.08(13),25.920
4943293094664062976,34.422,-45.961,0.83,0.9,-1.098(40),4.99(12),1.4192(42),0.038(62),0.35(12),99.680
4944216340834192768,30.926,-44.825,1.47,0.9,0.284(31),5.018(60),1.4869(32),0.039(62),-0.07(13),28.870
4945419137835511936,39.501,-45.923,1.90,0.7,-0.569(61),7.360(97),2.6171(87),0.044(62),0.19(27),74.860
4945540152833876864,40.237,-46.108,1.85,0.8,0.290(32),6.516(94),2.0636(54),0.047(62),-0.09(17),29.480
4946281807786725760,38.588,-44.900,0.91,0.9,-0.486(73),5.37(10),1.4272(46),0.041(62),0.07(16),68.860
4946786140026306176,39.941,-43.947,0.96,1.2,-0.892(69),4.080(80),1.0647(30),0.040(62),0.21(12),97.340
4947450623006650752,42.845,-43.369,4.77,1.0,-0.070(30),4.94(10),1.4306(32),0.010(62),0.06(15),67.500
4947762300193300736,42.263,-41.981,2.23,0.9,0.349(25),5.633(26),1.7205(37),0.044(62),-0.08(12),22.890
4948215539502594816,43.381,-41.262,1.58,0.9,-0.126(50),5.480(88),1.5244(38),0.053(62),-0.03(16),44.300
4948666167471292160,40.281,-41.858,2.23,0.8,-0.552(41),7.103(70),2.4886(58),0.045(62),0.20(25),76.600
4949078553050934784,43.490,-40.320,1.68,0.6,1.86(69),8.208(93),3.062(20),0.060(62),0.18(26),74.010
4950685351855702912,34.698,-42.375,2.07,0.9,0.389(28),5.675(59),1.6589(35),0.051(62),-0.00(22),47.260
4950699267550216960,35.364,-42.221,1.35,0.7,0.053(43),6.875(81),2.2902(81),0.052(62),0.06(19),62.230
4950772625591300096,36.258,-41.775,2.20,0.8,-0.521(34),6.097(45),1.7683(36),0.053(62),0.16(14),88.280
4952107879384225920,38.931,-39.775,1.32,0.8,0.447(29),6.31(11),1.8361(54),0.057(62),-0.08(24),36.250
4952256760130463616,39.222,-39.066,1.79,0.7,0.088(53),7.89(11),2.857(11),0.061(62),0.06(21),58.820
4953595209378490368,40.210,-37.191,0.92,1.1,-0.140(58),3.912(70),1.2429(28),0.068(62),0.18(12),93.720
4954513267228494592,26.694,-45.260,1.70,0.9,-0.217(40),5.635(59),1.5189(33),0.039(62),-0.04(15),39.430
4955127894228442496,25.541,-45.896,2.33,1.0,0.026(46),5.238(76),1.4389(32),0.038(62),-0.09(15),28.450
4955762518596449664,27.394,-43.863,1.92,1.2,0.306(35),3.603(96),1.1720(25),0.038(62),0.01(11),56.730
4961693181236940672,28.858,-38.151,7.49,1.0,0.142(35),4.21(11),1.3633(30),0.007(62),0.19(21),80.830
4962099553863317376,27.619,-38.318,3.58,0.8,0.235(24),5.885(48),1.7742(28),0.019(62),-0.08(13),24.860
4962109621266598656,27.176,-38.321,0.99,1.0,-0.879(37),4.89(17),1.4178(30),0.040(62),0.03(23),54.880
4963644195900832000,35.339,-39.226,1.95,1.0,0.349(35),4.754(63),1.4055(31),0.057(62),-0.09(13),23.040
4964685055455425280,33.859,-38.128,3.40,0.7,0.074(30),6.846(84),2.2350(46),0.026(62),0.01(18),52.630
4965529892702752512,35.924,-37.361,2.17,0.9,0.171(36),5.405(69),1.5172(34),0.059(62),-0.05(22),40.510
4965921490640467840,37.912,-35.775,3.89,0.7,-1.153(46),8.492(34),3.2244(72),0.014(62),0.22(22),86.040
4966006702791698304,38.438,-35.683,1.40,1.1,-0.157(46),4.063(55),1.2622(28),0.065(62),0.10(20),70.230
4966351434046897024,35.121,-36.929,1.26,1.0,-0.019(45),5.082(84),1.3668(31),0.057(62),-0.09(15),27.940
4966409020968317440,35.656,-36.239,5.37,0.5,-4.03(80),9.800(56),3.9184(98),0.009(62),0.42(20),99.920
4966460526216137088,35.347,-36.125,2.44,0.7,-0.431(39),8.078(50),3.2166(82),0.054(62),0.40(25),98.260
4968780461391173632,30.577,-35.765,1.55,0.9,-0.571(37),5.221(59),1.6444(32),0.042(62),0.38(12),99.710
4968789738520547456,30.755,-35.523,3.19,0.6,-1.339(48),8.19(11),2.8487(71),0.024(62),-0.02(26),42.300
4970585103570821376,34.295,-33.245,2.09,0.5,-0.04(16),9.63(10),3.460(29),0.044(62),0.01(22),45.110
4971585178113308032,34.446,-31.511,2.18,1.0,0.017(38),5.125(38),1.3807(35),0.000(20),-0.09(12),21.780
4971707945458483200,33.223,-31.716,1.95,1.0,0.113(34),4.404(82),1.3216(28),0.164(37),0.03(20),57.500
4973660884270025088,3.239,-49.836,1.59,0.9,-1.436(49),5.118(49),1.1640(20),0.080(62),0.089(97),84.570
4974564064352093056,7.906,-49.649,2.65,0.8,0.120(26),6.523(61),2.0377(34),0.054(62),-0.06(16),36.110
4975492327044811648,8.039,-48.166,1.37,1.1,-0.320(67),3.544(60),1.2262(22),0.059(62),0.32(13),99.670
4977846793757197312,2.027,-47.945,2.14,1.0,0.228(29),4.687(61),1.3722(23),0.081(62),0.03(21),56.040
4978975064485292672,8.339,-46.256,2.16,0.8,-0.623(28),6.819(51),2.2314(26),0.058(62),0.08(24),60.920
4979269596162087552,8.904,-45.385,1.98,0.7,-0.038(31),7.161(55),2.2847(47),0.054(62),-0.06(18),37.070
4979419782578884224,10.189,-45.304,3.28,0.6,-0.683(38),8.874(48),3.1246(68),0.031(62),-0.05(21),34.000
4979429884341963264,10.212,-45.202,2.42,1.0,-0.637(30),4.593(28),1.4218(21),0.050(62),0.12(20),71.440
4981098152718880128,13.969,-47.006,2.39,0.9,-0.728(30),4.998(58),1.5604(26),0.041(62),0.41(11),99.990
4982193850415125504,12.916,-45.668,1.40,0.8,0.282(44),6.638(81),1.9473(49),0.044(62),-0.12(24),30.720
4982627264155280256,13.660,-44.113,1.40,0.7,0.515(32),7.36(11),2.2818(65),0.042(62),-0.14(27),29.170
4982803907570008320,15.794,-43.662,0.96,1.1,-0.498(51),4.073(65),1.2712(20),0.038(62),0.31(11),99.660
4982820434603684608,16.621,-43.901,1.07,0.9,-0.197(36),5.744(95),1.9416(46),0.038(62),0.33(17),97.550
4982897503496872704,16.620,-43.298,0.74,1.1,-0.329(64),4.092(94),1.1817(25),0.036(62),0.16(13),89.590
4983214746962065920,16.861,-42.083,1.07,0.9,-0.266(24),5.10(11),1.5706(28),0.033(62),0.23(15),94.280
4983401560858949248,19.362,-43.702,8.26,0.7,-0.118(51),6.521(32),1.8301(30),0.006(62),-0.17(23),24.370
4984672802459338624,17.393,-41.999,1.03,1.0,-1.122(36),4.750(75),1.3222(23),0.033(62),0.33(10),99.930
4987982091940017280,17.170,-39.939,2.57,0.6,-0.554(56),8.565(92),2.9212(93),0.025(62),0.11(21),69.320
4989452688741904640,16.904,-38.211,1.09,0.9,0.343(32),5.467(71),1.6029(42),0.026(62),-0.13(13),15.010
4989803982707084032,15.813,-37.118,1.56,1.0,0.376(22),4.483(68),1.4195(26),0.026(62),0.01(12),53.760
4990157200817268608,2.086,-46.844,1.12,0.9,0.394(29),5.234(80),1.6082(34),0.076(62),-0.07(13),28.160
4992504451983808128,7.984,-43.135,1.63,0.9,-0.142(25),5.337(70),1.6835(43),0.041(62),0.14(22),71.470
4993933881523767424,8.360,-41.640,1.48,0.7,-0.578(99),7.85(10),2.534(14),0.033(62),0.09(25),63.770
4994064555904372352,8.462,-40.431,5.28,1.0,-0.811(43),4.003(58),1.3503(41),0.010(62),0.51(11),100.000
4995430802181235968,2.875,-41.741,7.05,0.6,-0.446(40),7.764(57),2.5958(52),0.007(62),0.14(21),73.850
4999974946299966592,12.108,-38.103,1.55,1.0,-0.062(46),4.906(55),1.3295(32),0.027(62),-0.04(14),41.170
5000026039230548352,13.146,-38.015,2.73,0.8,-0.288(50),6.152(94),1.6934(33),0.023(62),-0.04(18),42.280
5000442857216841728,9.388,-38.927,1.35,0.8,0.315(34),5.97(11),1.9651(63),0.027(62),0.04(16),62.150
5000572771387385728,9.916,-38.139,3.82,0.9,-0.465(48),5.664(31),1.5221(36),0.013(62),0.07(14),71.320
5000748658888304512,11.700,-37.766,1.40,1.1,-0.762(54),4.32(11),1.2042(38),0.027(62),0.26(12),98.500
5001296593637539712,14.523,-37.943,1.83,1.0,0.142(34),4.161(53),1.3801(21),0.026(62),0.16(12),92.200
5001385585359891328,13.989,-37.307,1.93,0.9,-0.729(85),5.358(71),1.2836(22),0.026(62),0.01(14),57.970
5004180131599285376,10.039,-36.054,2.70,0.7,-0.864(62),7.372(45),2.3730(72),0.025(62),-0.06(25),37.600
5004918281858615936,6.677,-36.056,0.68,1.1,-0.082(50),4.066(97),1.1973(37),0.029(62),0.09(13),78.740
5006605345012744704,12.099,-33.269,3.43,0.7,-0.208(51),7.22(11),2.3369(62),0.015(62),0.05(23),59.020
5006750789785243776,12.659,-32.440,2.58,1.1,-0.130(36),4.231(32),1.2000(35),0.0000(99),0.087(92),82.960
5006928532711985152,10.409,-33.386,1.98,0.9,0.364(31),5.794(78),1.7455(52),0.028(62),-0.12(14),19.030
5008041478998363136,22.914,-41.216,2.04,0.8,-0.196(44),6.314(89),1.8188(36),0.030(62),-0.03(18),43.960
5008147891108095232,23.285,-40.736,2.15,0.9,0.107(26),5.383(76),1.4946(30),0.030(62),-0.12(14),19.610
5008369163526765824,21.503,-40.215,3.41,0.9,-0.042(37),5.287(49),1.4775(23),0.017(62),-0.03(14),42.450
5008631916742944128,24.184,-39.299,2.34,0.6,-0.474(48),8.266(67),2.8457(81),0.031(62),0.13(21),73.670
5008799317387291136,23.985,-38.710,2.60,0.7,0.246(25),6.948(94),2.2787(38),0.029(62),-0.06(18),35.980
5009059214448185600,23.564,-38.197,2.80,0.7,-0.018(21),7.320(84),2.7504(48),0.025(62),0.35(26),92.560
5009431021177209856,20.340,-39.026,0.98,0.8,-0.249(83),6.11(17),1.6263(45),0.027(62),-0.11(22),32.090
5011567406629556608,25.223,-35.772,2.41,0.7,0.156(32),6.96(11),2.3455(40),0.032(62),0.03(20),56.640
5013624794747524736,21.068,-34.499,3.60,0.8,0.168(22),6.011(67),1.6568(35),0.015(62),-0.23(15),5.190
5015030696458723712,23.006,-33.721,2.23,0.8,-0.283(45),5.962(73),1.5707(33),0.029(62),-0.09(17),29.740
5015634534500904960,23.084,-32.995,4.44,0.8,-0.151(29),6.449(47),1.8594(40),0.011(62),-0.07(16),33.780
5015791524146225792,24.486,-32.050,4.54,0.4,-0.08(13),11.293(72),3.922(23),0.011(62),-0.01(20),42.020
5016654950011270016,23.421,-31.217,5.67,0.7,-0.072(23),6.839(47),2.2896(54),0.008(62),0.14(17),79.740
5017159316610261376,28.800,-34.639,5.71,0.5,-0.486(82),10.638(22),3.938(14),0.008(62),0.19(19),88.780
5017676980429130496,29.251,-33.251,1.97,0.7,0.130(36),6.79(12),2.2765(54),0.031(62),0.05(20),59.890
5017979277407639808,28.639,-32.512,3.26,0.5,-0.499(49),9.210(62),3.207(11),0.017(62),-0.09(21),27.440
5018071155346761984,29.066,-32.277,2.20,1.0,-0.518(65),5.004(51),1.2768(35),0.030(62),0.06(13),71.010
5018671591775403776,26.697,-31.814,3.11,1.0,0.283(29),4.766(54),1.3924(27),0.019(62),-0.07(13),29.080
5019772443431696512,30.402,-30.808,2.81,0.9,-0.335(69),5.720(28),1.5924(33),0.137(27),0.02(14),58.090
5019867448108353152,32.713,-30.773,1.30,0.9,-0.186(59),5.36(13),1.3424(39),0.164(37),-0.25(22),15.460
5021549288583700736,25.663,-32.373,1.46,0.7,0.280(34),6.86(10),2.3575(67),0.031(62),0.05(18),60.990
5022223495368299264,27.370,-30.476,3.03,0.8,0.001(25),6.341(94),2.1344(44),0.082(37),0.20(23),78.900
5022310562945311104,26.824,-29.985,1.79,0.8,0.165(35),6.14(12),1.8072(40),0.110(37),-0.15(17),17.550
5024087133217987456,27.746,-28.816,3.49,1.0,0.040(33),4.497(89),1.3212(29),0.000(0),0.06(12),68.260
5025604390544579968,29.035,-26.385,3.67,0.9,0.182(27),5.335(90),1.4802(29),0.0000(99),-0.14(13),15.040
5025883975735520640,28.139,-25.686,2.05,0.9,0.385(25),5.83(11),1.7189(32),0.000(37),0.00(23),48.370
5027044716417929600,18.691,-32.196,1.27,1.0,0.039(40),4.76(11),1.3420(28),0.030(62),-0.02(15),45.390
5027940165559254784,17.003,-31.367,6.72,1.0,0.101(34),4.895(79),1.4396(40),0.007(62),0.01(14),54.090
5028951338299860096,21.230,-30.359,2.10,0.7,-0.773(65),7.784(75),2.6191(86),0.0000(99),0.33(19),94.590
5029150109386337152,20.700,-30.246,1.82,1.1,-0.159(39),4.285(46),1.2055(28),0.027(27),0.08(10),78.320
5030092871887678208,19.783,-28.798,2.86,0.6,-0.553(47),8.92(13),3.060(11),0.082(37),-0.14(23),23.540
5032135970650010368,12.881,-29.171,1.60,1.1,0.280(36),4.56(10),1.2604(45),0.000(0),-0.01(20),49.900
5033767233588649856,18.522,-27.047,2.38,0.9,-0.099(42),5.824(87),1.5792(33),0.000(0),-0.10(15),25.300
5033794755739102720,18.656,-26.819,2.85,1.1,-0.050(45),3.91(12),1.1483(26),0.164(27),0.01(12),53.790
5034052041460813568,16.460,-27.572,6.55,0.7,-0.315(35),7.277(78),2.3047(44),0.000(31),0.05(19),61.580
5035929354485658752,23.328,-27.219,3.45,0.7,-0.359(50),7.682(67),2.5703(65),0.000(0),0.11(20),70.260
5036476838260544896,20.871,-27.388,1.61,1.3,-0.105(78),3.44(21),1.0220(27),0.000(0),0.07(14),69.910
5036664996483567232,20.505,-26.664,11.94,0.7,-0.518(20),7.46(11),2.9852(70),0.000(0),0.51(26),98.740
5038153700868018304,26.017,-24.765,2.12,0.9,-0.710(41),5.587(36),1.4522(24),0.000(0),-0.16(20),22.750
5038436034838307328,23.953,-25.355,2.68,0.9,0.266(26),5.579(42),1.6556(44),0.137(27),-0.13(10),10.750
5039731465694027264,20.694,-25.880,0.90,1.1,-0.440(86),4.10(12),1.1737(33),0.000(27),0.20(13),92.950
5039979680444075392,19.790,-25.444,2.67,1.0,0.327(32),5.023(91),1.4771(29),0.0000(99),-0.08(12),24.720
5041836755583488512,22.724,-23.928,1.22,1.0,-0.021(48),4.87(13),1.3501(33),0.055(37),-0.03(16),42.630
5044282275602563840,45.609,-40.114,0.64,1.1,-0.138(67),3.89(10),1.1951(38),0.072(62),0.14(13),85.900
5045124123552540800,46.438,-37.781,2.84,0.7,-0.32(10),7.928(46),2.8476(71),0.049(62),0.11(25),62.760
5047094895066129792,49.995,-35.564,1.67,1.0,-0.233(17),5.029(97),1.7427(35),0.064(62),0.40(14),99.820
5047411898012354944,46.495,-37.024,1.28,1.0,-0.998(60),4.09(12),1.3138(33),0.070(62),0.47(13),99.970
5048397885064384000,47.869,-34.061,1.15,1.0,-0.754(46),4.412(66),1.2907(28),0.060(62),0.30(11),99.710
5048969528031403136,42.418,-36.822,0.94,1.1,-0.934(78),3.76(11),1.2496(32),0.066(62),0.49(14),100.000
5049243375146501376,44.202,-36.299,5.54,0.5,-1.235(26),9.165(41),3.0954(70),0.009(62),-0.19(20),17.160
5049477502403404672,42.506,-35.615,2.72,0.7,-0.155(55),6.567(41),1.8254(37),0.051(62),-0.21(23),20.090
5050341649823746816,42.504,-34.556,1.33,0.8,0.072(70),6.352(70),1.8012(54),0.064(62),-0.14(24),28.340
5050402088603649280,43.232,-34.427,1.15,1.0,-0.367(61),5.04(11),1.2789(33),0.067(62),-0.02(16),47.300
5050635322508114944,41.296,-33.838,3.00,0.8,-0.101(58),6.242(25),1.7361(32),0.036(62),-0.13(16),21.550
5052383064960683520,44.227,-32.056,2.68,1.1,-0.209(66),3.754(96),1.3155(23),0.137(47),0.28(12),98.970
5054033569351875200,52.233,-32.538,2.84,0.8,0.236(34),5.951(42),1.6991(35),0.026(62),-0.18(14),8.250
5054063393603447296,52.473,-32.218,1.62,0.9,0.307(29),5.498(75),1.6110(34),0.042(62),-0.13(14),15.770
5054881773853035648,51.430,-31.786,0.86,0.9,-0.632(60),5.30(13),1.5789(45),0.045(62),0.30(16),96.620
5055263063869729152,50.670,-30.395,1.59,0.7,-0.768(78),6.783(82),1.8696(51),0.1644(99),0.02(16),58.550
5055752140385984640,53.864,-30.814,2.08,1.0,-0.194(40),4.104(83),1.2961(24),0.055(27),0.21(11),96.910
5055824983031271424,53.455,-30.493,0.90,1.2,0.013(39),3.837(75),1.1498(25),0.137(37),0.02(10),57.990
5056087830733254656,54.879,-30.013,2.36,0.4,1.4(1.2),10.125(95),3.422(32),0.137(27),-0.23(20),13.370
5056341581697159040,55.280,-29.089,2.37,0.6,-0.703(61),8.35(11),2.8768(89),0.000(0),0.25(21),88.130
5056532450043861248,52.167,-30.398,1.50,0.9,-0.189(48),5.312(66),1.4292(31),0.055(37),-0.03(14),41.920
5056700881481592320,51.494,-30.514,1.29,0.8,0.244(41),6.279(93),1.8293(44),0.027(27),-0.20(16),10.020
5057007920103476864,53.448,-29.498,2.83,0.6,-0.157(94),9.339(85),3.497(15),0.0000(99),0.16(20),77.890
5057064373153576448,53.113,-29.328,2.29,0.7,0.012(45),7.94(13),2.8337(70),0.055(37),0.04(21),54.520
5057124021659651456,54.228,-29.127,1.29,1.1,-0.134(54),3.772(31),1.2347(23),0.000(0),0.239(99),99.100
5058186012453150464,48.995,-30.768,0.84,1.0,-0.679(41),4.25(10),1.3194(29),0.110(30),0.33(10),99.850
5058577060636059008,49.619,-29.332,1.78,0.9,0.001(41),5.417(87),1.4613(23),0.000(37),-0.11(15),23.710
5059142858150352384,46.955,-29.188,1.53,1.0,-0.834(29),5.062(98),1.3965(20),0.0000(99),0.27(10),99.070
5059469279964160768,48.203,-28.573,2.16,0.9,0.173(26),5.53(14),1.5029(25),0.000(27),-0.19(16),11.910
5059622043360049408,47.144,-28.446,3.72,1.2,-0.213(52),3.384(79),1.0915(44),0.137(20),0.13(11),90.220
5061125762950929920,50.307,-27.126,2.17,1.0,-0.282(35),4.699(76),1.5497(28),0.000(27),0.36(12),99.720
5062673291205929088,41.275,-33.362,1.96,0.9,-0.021(36),5.341(86),1.5028(29),0.061(62),-0.05(15),38.070
5063489781669566336,37.597,-33.080,1.07,1.1,-0.879(43),4.095(99),1.2603(22),0.052(62),0.39(12),99.960
5063685597816375552,37.506,-32.077,2.89,0.9,0.060(35),5.683(56),1.5986(34),0.1370(99),-0.14(12),13.080
5063867841869368704,39.420,-31.625,2.61,0.8,0.446(18),6.404(80),2.0839(37),0.110(37),-0.08(14),27.800
5064413749394442368,42.324,-31.795,1.96,0.8,-0.244(22),6.627(56),2.2638(37),0.219(37),0.16(22),74.450
5064693437662764160,41.464,-31.067,1.25,1.2,-0.513(68),3.846(88),1.0898(24),0.110(27),0.16(12),91.780
5064839810147201280,42.324,-30.308,0.88,1.1,-0.551(73),4.74(12),1.2607(31),0.055(37),0.12(14),82.330
5068098109776359040,35.155,-29.943,2.54,0.8,0.185(29),6.001(94),1.7508(39),0.027(27),-0.14(15),17.320
5069178650533047936,38.121,-28.554,1.96,1.2,-0.700(38),3.857(84),1.0984(19),0.0000(99),0.271(98),99.790
5069421612539345792,40.868,-28.011,1.74,0.9,0.040(44),5.736(81),1.6571(46),0.137(27),-0.09(15),26.690
5070620114572593280,39.223,-26.253,5.37,0.4,-0.200(97),10.843(37),4.192(24),0.027(20),0.38(19),99.970
5070882141937345920,38.572,-25.796,1.52,1.0,-0.165(53),5.161(92),1.3519(38),0.027(27),-0.06(15),36.040
5071895853003260288,47.114,-26.713,5.28,0.8,-0.190(18),5.922(35),1.8962(28),0.000(39),0.15(21),73.750
5073005608128804608,45.899,-25.470,7.22,0.9,-0.032(27),5.109(72),1.5372(36),0.0000(99),0.10(12),78.830
5073554092632638848,48.639,-25.804,2.88,0.6,0.115(53),8.40(12),3.0870(76),0.000(0),0.04(17),56.610
5073679673179771136,46.531,-25.942,3.25,1.0,0.347(31),4.871(81),1.4084(30),0.000(0),-0.11(12),17.870
5077417054937839616,42.997,-23.420,3.58,0.8,-0.558(53),6.052(85),1.7267(36),0.000(0),0.16(15),86.120
5078134829873591680,44.893,-23.391,2.90,0.9,-0.223(40),5.691(21),1.5341(28),0.000(0),-0.03(11),39.580
5079949573813452544,45.069,-20.261,1.65,1.0,-0.738(38),4.407(84),1.3436(41),0.000(20),0.377(94),99.950
5080167483275376000,56.226,-29.205,3.92,0.5,-0.04(13),10.43(11),3.853(22),0.000(27),0.17(20),82.200
5080758986171171584,57.700,-27.444,3.42,0.8,-0.397(22),6.741(42),2.3876(38),0.000(55),0.29(23),90.610
5080994316019175936,56.391,-27.334,1.25,0.9,0.234(40),5.655(49),1.6889(32),0.000(37),-0.07(12),28.500
5081308604546047488,54.956,-27.548,3.19,1.0,0.256(24),4.461(79),1.3743(20),0.027(37),0.02(12),57.440
5081874853034129152,56.142,-26.321,2.91,0.8,-0.003(25),6.286(48),1.8799(22),0.000(92),-0.04(17),40.160
5082196150948356864,56.072,-25.544,2.26,0.9,0.114(32),5.437(50),1.5895(33),0.094(59),-0.06(14),30.900
5082530024525815296,59.441,-26.078,1.33,0.9,0.319(27),5.505(74),1.6572(30),0.110(65),-0.11(14),19.580
5083760378037945600,57.191,-24.798,4.12,0.7,-0.476(41),7.71(11),2.8372(56),0.1096(99),0.21(26),78.470
5085273855793537024,55.484,-25.090,1.88,1.0,-0.509(38),4.404(98),1.4205(27),0.000(20),0.39(11),99.900
5087533386548040448,58.528,-22.348,1.78,0.9,0.087(29),5.18(11),1.5530(30),0.247(47),-0.05(15),36.460
5088083726477393920,55.521,-22.587,3.32,0.7,-0.689(60),7.429(46),2.2436(55),0.219(55),0.06(18),66.670
5090105625280700800,63.458,-21.510,2.95,0.9,-0.244(20),5.712(37),1.8039(27),0.110(27),0.11(20),66.110
5090747602632864768,60.289,-20.914,2.53,1.0,-0.472(44),4.892(44),1.2258(21),0.082(27),0.01(10),58.320
5090879269150359168,62.078,-20.937,3.02,0.9,-0.517(56),5.32(11),1.5694(22),0.110(27),0.22(14),93.160
5090888477560254976,61.882,-21.029,4.25,0.8,-0.194(29),6.467(44),1.8664(28),0.051(24),-0.06(13),34.120
5091887624392418816,66.022,-20.584,2.41,0.9,0.125(34),5.456(38),1.5577(34),0.110(27),-0.11(11),16.570
5092708375462374400,64.108,-19.071,2.69,0.7,-0.566(52),8.00(12),2.8790(61),0.2192(99),0.33(23),92.170
5092889726161772416,63.045,-19.187,4.58,0.8,-0.724(56),6.292(30),1.7088(31),0.110(47),-0.22(21),17.890
5093387736209954944,63.616,-18.130,1.33,0.8,-0.547(45),5.920(75),1.7600(48),0.110(27),0.21(14),93.160
5094776213237250560,57.302,-20.112,1.90,0.8,0.357(22),6.01(12),1.8719(44),0.082(27),-0.10(15),26.100
5095404584132873088,59.802,-18.655,2.89,0.8,0.686(27),6.65(11),2.0552(61),0.082(27),-0.03(25),43.640
5096510933347975424,63.116,-17.311,2.31,0.9,0.131(36),5.71(12),1.5853(47),0.192(67),-0.14(23),28.510
5099035652562737152,51.509,-21.723,2.74,0.8,-0.236(37),6.177(79),1.8850(44),0.055(37),0.11(16),76.380
5101870812014364160,51.247,-19.009,3.34,1.1,0.087(38),4.078(68),1.2255(35),0.1644(99),-0.01(10),46.610
5103492797824030720,48.900,-19.198,1.82,1.1,-0.967(48),4.20(11),1.1982(33),0.027(47),0.33(12),99.880
5106296724273936384,48.564,-16.922,1.02,1.1,-0.253(58),4.396(91),1.2160(38),0.137(47),0.05(13),65.650
5106906197312849792,49.945,-15.682,0.89,1.2,-0.361(91),3.770(92),1.1669(37),0.137(37),0.19(13),92.340
5107837861619763072,58.845,-16.852,3.74,1.0,-0.084(47),5.00(11),1.4189(33),0.110(63),0.00(16),51.630
5110593856234485376,57.757,-14.693,3.20,1.0,-0.111(42),5.014(39),1.4274(29),0.137(37),0.01(12),53.860
5112035590855012480,53.384,-15.328,3.12,0.9,-0.406(22),5.367(40),1.6235(48),0.192(30),0.20(10),97.330
5112139769581677952,53.446,-14.772,3.10,0.7,-0.714(49),7.731(50),2.7595(88),0.137(37),0.45(18),99.110
5114378100377992192,56.500,-12.290,4.37,0.8,-0.411(47),6.069(34),1.6558(50),0.203(30),-0.03(13),42.600
5117236212134692224,32.235,-28.290,2.93,1.2,-0.400(62),3.55(11),1.0499(31),0.027(37),0.19(12),94.470
5118612560174336384,37.045,-25.560,2.94,0.6,-0.180(89),9.303(68),3.641(20),0.000(0),0.31(19),98.780
5118716532742525056,35.228,-25.924,2.05,0.7,0.124(40),7.490(78),2.5764(79),0.055(37),-0.02(18),46.480
5118909355299273600,37.918,-25.756,3.74,0.9,0.295(19),5.181(63),1.6724(38),0.000(20),0.07(11),73.600
5119937334246966656,35.779,-23.916,4.14,0.8,-0.356(45),5.918(47),1.5915(38),0.000(20),-0.01(13),50.070
5120499356487487104,37.149,-22.692,4.97,0.6,-1.223(44),8.296(67),2.7356(64),0.055(47),-0.20(24),19.420
5120791964019316608,31.718,-25.942,0.84,1.1,-0.136(52),4.66(10),1.2372(30),0.0000(99),-0.01(14),49.790
5120822131869574784,31.158,-26.037,6.70,0.7,-0.239(19),7.718(14),2.6376(46),0.000(0),0.08(11),76.330
5122674740242912640,30.163,-23.137,2.01,0.8,0.527(26),6.58(14),2.0944(56),0.027(27),0.06(26),56.650
5123133820707290240,33.000,-23.747,2.32,0.6,-1.055(92),8.731(72),3.538(18),0.000(0),0.43(21),99.920
5123272702769818752,33.620,-23.137,3.01,0.8,0.213(33),6.255(97),1.8282(43),0.000(20),-0.06(23),39.280
5124382865916428544,31.412,-21.648,4.42,0.8,0.472(21),6.382(82),1.8941(42),0.000(69),-0.05(24),40.730
5124858267256843520,33.342,-20.803,2.15,0.8,0.314(49),6.013(42),1.9197(41),0.000(0),0.14(20),71.180
5126260728697711488,38.455,-22.803,1.25,0.9,0.131(57),5.733(96),1.5018(53),0.000(27),-0.17(22),23.700
5129096197386534272,42.249,-18.797,1.80,1.1,-0.228(52),4.761(91),1.2646(41),0.0000(99),0.03(14),59.770
5131315905204759680,36.630,-19.092,8.41,0.9,-0.222(33),4.304(62),1.4379(37),0.000(0),0.338(99),99.890
5134449547703752576,27.939,-23.149,1.50,0.9,0.101(29),5.36(16),1.4808(30),0.000(0),-0.11(17),26.050
5135277136362090368,27.274,-22.659,5.48,0.7,0.154(21),6.736(48),2.1747(36),0.055(55),-0.03(15),41.150
5135919319872206336,28.006,-21.043,12.47,0.7,0.280(28),7.174(98),2.5367(68),0.000(0),0.08(17),68.310
5136025521527939072,28.212,-20.818,2.45,1.2,-1.079(67),4.12(14),1.0116(24),0.055(37),0.18(13),92.930
5136114483186289408,27.738,-20.887,1.13,1.0,-0.082(53),5.02(12),1.3482(36),0.000(37),-0.07(22),38.380
5138908582750506112,24.542,-21.116,1.08,1.0,0.072(43),5.144(99),1.4758(33),0.000(37),-0.03(15),43.860
5139645186821613696,26.891,-18.976,6.42,0.7,-0.404(35),8.289(62),3.2469(65),0.000(0),0.34(22),97.810
5140841077515932672,25.510,-17.135,2.56,0.6,-0.720(60),8.216(91),2.7161(70),0.027(37),0.16(21),78.220
5143533330519632896,33.708,-18.170,1.65,1.0,-0.973(34),5.23(15),1.4672(34),0.137(75),0.26(14),96.860
5143766293841396736,34.561,-17.621,2.44,0.8,0.093(36),6.59(10),2.0841(48),0.329(82),-0.10(19),30.370
5147304556619329152,37.289,-13.053,2.45,0.8,-0.339(29),6.729(73),2.3338(56),0.027(39),0.37(17),98.440
5147603344608769408,36.298,-12.261,2.66,0.9,-0.072(26),5.87(18),1.5713(45),0.0000(99),-0.15(19),22.500
5147836204851093504,31.440,-15.768,1.79,1.0,-0.123(47),4.38(12),1.5109(33),0.027(57),0.34(14),98.660
5148063460160615296,30.923,-15.345,2.23,1.0,-0.867(39),4.566(64),1.3206(36),0.000(0),0.342(83),100.000
5154970351688964736,49.680,-15.270,2.78,0.7,-0.365(51),6.729(60),1.9562(58),0.082(55),-0.01(18),49.720
5157761114062220544,40.880,-15.420,4.94,0.8,-0.422(36),5.874(58),1.8236(48),0.000(0),0.10(21),63.870
5157817640127486976,41.098,-14.821,1.72,1.0,0.167(37),4.969(98),1.4050(39),0.000(0),0.01(21),50.110
5164360455867611264,54.145,-9.070,3.37,0.8,0.448(22),5.892(59),1.8622(53),0.16(11),-0.11(16),21.530
5164843794307339648,51.495,-9.581,3.51,0.7,0.003(31),7.595(29),2.7196(80),0.329(57),0.08(17),68.300
5170651105487182080,38.831,-12.521,1.65,0.7,-0.195(54),7.03(14),2.0630(70),0.027(27),-0.13(23),29.760
5170777648108310912,40.739,-12.626,3.65,0.8,-0.066(46),5.948(89),1.6076(46),0.000(0),-0.14(16),19.300
5174759082791273344,36.728,-10.967,4.46,0.8,-0.127(20),6.985(36),2.4149(56),0.000(27),0.19(22),79.700
5175044891390672128,35.786,-10.452,3.10,0.7,0.404(32),7.498(84),2.5663(57),0.000(20),0.07(25),57.360
5181717312063574912,47.626,-6.075,2.02,0.8,0.048(42),6.294(88),1.8581(61),0.219(27),-0.15(16),17.500
5185038318215704832,41.265,-4.469,1.29,1.1,-0.412(73),3.80(22),1.3764(44),0.082(37),0.43(15),99.610
5185678332766718720,41.971,-3.409,5.69,0.7,-0.153(35),6.918(71),2.2062(60),0.0000(99),0.06(17),63.750
5187325508559904768,42.571,-2.697,1.31,1.1,-0.667(51),3.971(72),1.2930(46),0.164(67),0.35(12),99.900
5188302184125186176,165.975,-88.892,1.24,1.1,0.080(40),4.24(13),1.4156(36),0.304(62),0.08(13),75.810
5188536620619778688,118.174,-88.383,2.71,0.6,-1.011(74),8.817(86),3.142(15),0.254(62),0.39(21),97.320
5190360229373783040,130.896,-84.708,1.44,1.1,-0.330(48),4.331(50),1.3928(33),0.325(62),0.18(11),95.560
5190724270802885632,164.275,-85.750,1.39,1.2,-0.632(46),4.057(68),1.2563(29),0.314(62),0.22(11),98.420
5190883287671910400,163.563,-84.773,1.01,1.0,-0.778(49),4.69(10),1.5310(41),0.341(62),0.36(12),99.870
5191838728915911808,139.774,-84.293,0.83,1.0,0.013(59),4.51(10),1.6340(45),0.328(62),0.24(14),95.290
5191968814885573760,143.820,-83.836,1.02,1.0,-0.680(55),4.676(61),1.7198(43),0.317(62),0.53(11),100.000
5192002208254064768,147.242,-83.452,1.86,1.2,-0.901(45),4.055(41),1.3062(36),0.292(62),0.36(11),100.000
5192177550296232832,151.292,-83.424,1.64,0.9,0.211(29),5.680(83),1.8742(41),0.306(62),0.02(15),55.710
5192557156686803968,154.780,-81.946,1.13,1.0,-0.050(48),4.802(81),1.5346(36),0.343(62),0.08(14),74.540
5192559802386491776,153.943,-81.908,1.10,1.0,-0.036(45),5.198(86),1.5787(45),0.342(62),-0.01(15),48.690
5193322485498119296,122.871,-84.703,0.88,1.0,-1.067(65),4.92(15),1.6080(48),0.346(62),0.43(13),99.920
5193953021056648960,108.524,-84.444,2.47,0.9,0.012(36),5.687(61),1.7512(45),0.287(62),-0.01(15),46.640
5195215805864560256,129.386,-82.883,4.62,1.0,0.037(29),5.080(42),1.4915(36),0.090(62),0.00(13),50.000
5196034877604320640,126.291,-82.455,1.16,0.9,0.224(41),5.515(68),1.9366(50),0.317(62),0.14(14),85.160
5196196059137348864,131.305,-81.497,1.27,0.9,0.124(32),5.050(42),1.6358(44),0.294(62),0.05(13),66.020
5198064782229304448,169.559,-81.075,0.96,1.0,-1.046(41),4.89(13),1.6213(43),0.435(62),0.41(12),99.970
5198452050840773760,161.657,-81.416,1.85,1.0,0.059(34),5.043(55),1.5683(35),0.361(62),-0.01(13),46.480
5199050803641123328,164.582,-79.567,0.98,1.0,-0.582(46),5.339(78),1.9293(51),0.524(62),0.44(12),99.900
5199805893251287936,170.154,-79.327,2.35,1.0,-0.127(48),5.038(75),1.6812(31),0.445(62),0.15(14),86.670
5200881078184607360,160.784,-78.050,1.42,1.0,-0.193(70),4.900(65),1.8325(40),0.653(62),0.29(14),97.950
5201726808784179456,150.318,-80.184,1.02,1.3,-0.093(62),3.67(11),1.3542(40),0.418(62),0.15(12),90.240
5201886272329441792,148.872,-79.916,2.04,1.1,-0.44(10),4.660(54),1.4288(31),0.392(62),0.14(14),85.880
5203054125477245184,142.615,-77.872,1.93,0.7,-0.536(51),8.280(83),3.459(15),0.447(62),0.71(22),99.990
5203709090809727104,141.803,-76.854,1.40,0.8,-0.621(91),7.05(11),2.2207(88),0.446(62),0.13(20),76.600
5204422708216117888,152.617,-76.063,2.76,0.9,-0.853(42),5.991(42),2.2086(46),0.457(62),0.62(12),100.000
5204550904400584448,157.460,-76.146,2.67,0.8,-0.434(27),6.714(51),2.5115(48),0.489(62),0.31(23),92.920
5204627389179048960,160.605,-75.736,2.25,0.6,-0.257(71),9.206(63),3.841(29),0.507(62),0.40(22),99.560
5204899380867958656,157.007,-75.175,1.13,0.7,-0.291(40),6.862(99),2.711(11),0.580(62),0.53(18),99.760
5204999505145124352,154.819,-74.293,1.01,1.0,-0.720(52),4.932(59),1.7699(45),0.477(62),0.46(11),100.000
5205057195144999424,149.190,-76.370,1.37,0.7,-0.031(58),7.438(86),2.879(14),0.598(62),0.31(20),93.360
5205373025562767616,146.996,-75.351,1.41,1.0,-0.545(47),4.855(46),1.7717(41),0.449(62),0.24(20),86.890
5205692678506994304,150.227,-74.530,1.88,0.9,-0.401(53),5.931(49),1.8564(40),0.397(62),0.16(15),85.630
5206819403045075200,108.109,-81.861,1.66,0.7,-0.356(77),7.56(13),2.530(12),0.339(62),-0.04(28),41.610
5207077479040276608,105.741,-81.488,1.94,1.1,-0.808(48),4.557(38),1.4397(32),0.322(62),0.32(10),99.930
5207308548280814976,91.849,-82.294,2.05,0.8,0.220(30),6.162(39),1.9698(47),0.299(62),-0.07(13),27.840
5207718940995627392,99.706,-80.949,0.91,0.9,-0.283(32),5.124(93),1.9526(56),0.368(62),0.49(13),99.960
5207822982283191808,101.276,-80.185,1.64,0.9,0.087(32),5.366(36),1.7585(42),0.344(62),0.06(13),70.050
5207982858145913344,108.634,-80.029,1.20,0.9,-1.490(49),5.95(15),1.9921(58),0.390(62),0.11(24),66.430
5208640778416890752,124.503,-79.662,2.21,0.8,0.066(33),6.393(70),1.9699(49),0.246(62),-0.09(16),28.640
5208864937053933952,122.906,-79.222,1.71,1.0,-0.138(42),5.232(39),1.5196(37),0.259(62),-0.00(14),50.350
5209348142350946944,124.996,-78.306,1.37,1.0,-0.815(31),4.902(46),1.5301(34),0.255(62),0.343(98),99.980
5209676002973972864,117.795,-78.456,2.09,0.8,0.262(30),6.037(57),1.9521(47),0.258(62),-0.04(14),36.800
5210510910256998272,121.846,-76.517,0.97,0.9,-0.413(37),5.51(10),1.7814(57),0.272(62),0.27(15),96.510
5211544004509543680,104.109,-78.323,2.48,0.7,-0.775(38),7.623(33),2.8991(80),0.219(62),0.67(16),100.000
5212008616892212992,96.748,-78.409,1.50,0.9,0.098(38),5.057(46),1.6124(37),0.293(62),0.04(13),60.980
5212363243751848960,102.740,-78.023,1.32,0.8,-0.608(63),6.12(13),2.0307(66),0.344(62),0.10(24),64.990
5212651758178727296,102.416,-77.091,1.88,0.6,-0.342(80),9.178(88),3.634(31),0.274(62),0.27(23),92.480
5212664063261320704,102.228,-77.030,3.54,0.5,0.08(17),10.70(12),3.873(36),0.090(62),0.08(21),60.910
5213080743808714112,115.747,-77.189,8.11,0.9,0.359(26),5.260(14),1.5544(44),0.008(62),-0.10(11),16.840
5213171900194816000,118.490,-76.571,1.50,1.0,-0.248(51),4.679(91),1.8235(37),0.290(62),0.51(14),99.990
5213339781876466816,115.361,-76.703,4.94,0.8,0.200(25),6.079(38),1.8705(40),0.028(62),-0.06(14),33.990
5213370430762839168,115.605,-76.268,2.60,0.7,0.090(38),6.966(86),2.3173(66),0.215(62),-0.01(19),48.670
5213728940273705216,124.239,-75.145,1.19,0.8,0.366(30),6.273(71),2.1430(69),0.250(62),0.02(14),56.850
5213769308668585216,118.719,-75.782,5.99,0.9,0.350(34),5.422(47),1.5499(36),0.013(62),-0.01(21),46.020
5214443313593350144,111.199,-74.997,1.10,0.9,-0.569(40),5.642(67),1.8967(57),0.347(62),0.38(13),99.750
5214734787253670400,117.600,-74.190,4.93,0.7,-0.413(32),7.598(34),2.6327(59),0.024(62),0.25(19),90.790
5214839824974050048,118.787,-73.861,1.56,0.9,-0.536(41),6.011(84),2.0667(52),0.318(62),0.41(15),99.550
5214909506523293568,115.458,-74.258,2.77,0.7,-0.546(31),7.693(34),2.9203(83),0.185(62),0.54(18),99.760
5215492660004032256,133.876,-76.888,3.27,0.8,-0.407(34),6.032(55),1.8412(35),0.219(62),0.16(15),87.320
5215629480482510592,136.346,-76.260,2.53,0.8,-0.272(31),6.647(64),2.2935(48),0.267(62),0.28(17),95.630
5215755065325809920,138.955,-76.412,0.73,1.0,-0.808(55),4.714(75),1.5305(52),0.393(62),0.34(11),99.910
5216108283436276352,135.648,-75.239,5.65,0.8,0.190(28),6.653(45),2.0727(64),0.023(62),-0.10(15),23.680
5216334507953731328,131.250,-76.273,2.21,0.8,-0.394(50),6.149(67),1.8046(45),0.232(62),0.07(16),67.700
5216573716155310848,132.949,-74.748,2.55,0.9,0.195(22),5.637(42),1.7606(38),0.185(62),-0.03(13),38.300
5216631754050166656,129.194,-75.314,1.47,0.9,0.168(32),5.201(33),1.6243(37),0.226(62),-0.01(13),46.270
5216741877011722496,129.934,-74.893,2.16,0.9,0.410(20),5.62(10),1.9235(42),0.196(62),0.06(14),67.740
5216985212679264128,134.226,-74.259,1.56,0.9,0.273(33),5.412(59),1.6628(39),0.208(62),-0.08(13),25.870
5217079147906068608,136.459,-73.895,0.96,0.9,-0.441(31),5.15(12),1.6928(48),0.219(62),0.34(14),98.660
5217331180885818240,136.300,-73.060,2.36,0.8,0.178(32),6.81(11),2.1705(51),0.166(62),-0.11(19),27.330
5217436184246620032,144.375,-74.904,2.17,1.1,-0.687(51),4.507(61),1.3294(31),0.320(62),0.19(11),96.850
5217507034026460928,142.865,-74.551,1.90,0.9,-0.400(47),5.532(49),1.5709(32),0.288(62),0.05(14),65.310
5217776792332706176,139.841,-74.087,1.53,0.8,-0.744(52),6.190(82),1.6696(49),0.243(62),0.04(15),63.340
5218000641728711424,147.366,-73.339,2.27,1.1,-0.341(62),4.625(62),1.3892(34),0.262(62),0.13(13),86.360
5218091115220268032,146.939,-72.983,1.46,0.8,0.117(39),6.259(66),1.9140(52),0.297(62),-0.05(23),39.170
5218181996727828992,148.457,-72.372,0.91,1.0,-0.065(50),4.229(53),1.5614(39),0.286(62),0.30(12),99.340
5218510338387735040,144.745,-71.355,0.91,0.9,-0.524(42),5.414(74),1.7300(56),0.240(62),0.31(13),98.730
5218586170330656512,139.690,-73.318,2.53,1.0,0.075(36),5.150(68),1.5171(36),0.184(62),-0.05(14),36.810
5218836377944837248,137.443,-72.927,5.94,0.6,-1.242(57),8.922(33),3.5916(72),0.016(62),0.40(21),99.820
5218895545413858176,137.498,-72.145,2.68,0.9,-0.751(32),5.047(96),1.5593(36),0.144(62),0.09(22),62.880
5218937086337465088,137.146,-72.178,1.08,1.0,-0.055(41),4.648(65),1.4109(41),0.200(62),0.06(13),70.920
5219110499937508608,142.303,-72.287,0.69,1.3,0.049(62),3.481(68),1.2774(33),0.260(62),0.13(12),88.330
5219187534471427072,141.248,-71.719,1.29,0.9,-0.447(57),6.066(62),1.7204(53),0.227(62),0.03(16),60.850
5220199772361950976,127.213,-73.113,1.45,0.8,-0.015(62),7.01(14),2.1065(87),0.207(62),-0.19(23),19.550
5220320649921581824,130.393,-73.050,4.12,0.8,-0.695(68),6.505(32),1.9202(39),0.071(62),-0.09(23),34.310
5220671016174202240,131.734,-72.022,1.56,1.1,-0.945(51),4.229(30),1.3230(32),0.177(62),0.38(10),100.000
5220772583560620800,131.785,-71.413,0.89,1.0,-1.237(42),4.713(79),1.4939(43),0.184(62),0.47(11),100.000
5220882431643856896,122.694,-73.097,1.07,1.1,-0.59(14),4.434(50),1.4244(35),0.273(62),0.29(14),97.130
5222528228754079360,138.932,-70.311,3.41,0.6,-0.939(55),8.532(75),3.5334(83),0.101(62),0.49(24),99.820
5222660548106951808,139.856,-69.577,1.94,0.9,-0.663(45),5.823(57),1.5272(42),0.174(62),0.04(13),62.590
5223208482853899008,132.919,-69.918,2.08,0.6,-0.186(85),8.906(68),3.486(21),0.133(62),0.27(22),92.630
5223720271157843072,135.034,-68.515,1.90,0.6,1.80(73),8.116(59),2.987(15),0.144(62),0.14(25),66.970
5223927563458221440,133.486,-68.051,1.82,0.9,0.208(31),5.843(35),1.7522(45),0.143(62),-0.11(13),18.390
5224371353839864192,178.599,-76.875,2.37,0.9,-0.032(45),5.364(96),1.8025(36),0.465(62),0.12(16),78.900
5225412449612273536,167.495,-75.870,1.47,0.7,-0.557(70),7.231(96),2.606(12),0.535(62),0.16(25),71.940
5226101882063249408,167.897,-73.701,2.43,0.9,-0.365(25),6.08(13),2.1414(41),0.418(62),0.36(17),98.340
5226167543524247808,166.088,-74.193,1.31,1.0,-0.202(51),5.413(87),1.7410(42),0.466(62),0.11(16),78.060
5226685413502782464,177.881,-73.488,1.08,0.9,-0.027(49),5.68(14),1.8961(56),0.496(62),0.08(18),68.710
5226888479555246464,175.619,-73.292,1.13,0.9,0.195(35),5.490(65),2.0078(44),0.489(62),0.17(14),90.590
5227191566809883904,178.308,-72.318,3.41,0.7,-0.857(29),8.173(34),3.4133(92),0.370(62),0.50(24),99.770
5228199200499550464,170.574,-71.611,1.99,0.7,-0.662(49),7.451(73),2.8643(77),0.382(62),0.34(25),92.550
5228276750426985344,171.994,-71.356,1.42,0.9,-0.250(46),5.577(69),1.8581(41),0.406(62),0.21(15),92.340
5228629350065181440,167.416,-70.165,1.06,1.0,-0.801(48),5.25(13),1.8088(46),0.371(62),0.47(13),99.890
5230769377646026624,153.850,-70.560,1.01,0.9,-0.390(68),5.596(66),1.6090(55),0.250(62),0.06(16),67.990
5230862286379128320,154.456,-70.423,1.05,1.0,-0.251(50),5.221(67),1.5129(41),0.251(62),0.04(15),63.340
5231366103222571648,162.712,-70.497,1.11,1.0,-0.251(76),4.46(11),1.5863(34),0.328(62),0.31(15),97.900
5232769732899175680,161.414,-68.427,2.61,0.7,-0.454(57),6.657(68),1.8014(39),0.292(62),-0.33(23),8.310
5233133087133754752,157.362,-67.191,1.90,0.8,-0.351(39),7.12(10),2.5861(78),0.312(62),0.38(20),96.470
5233164629375066752,158.100,-66.708,1.66,1.0,-0.431(26),5.246(68),1.9412(39),0.349(62),0.32(21),95.040
5233185863687896192,179.791,-72.201,1.19,0.9,-0.388(78),6.01(10),1.9730(56),0.484(62),0.20(18),87.090
5233365221525522944,179.177,-71.024,0.94,1.1,-0.772(40),4.363(54),1.5634(38),0.475(62),0.16(20),78.580
5233547598710186496,174.439,-70.868,2.02,1.0,-0.692(35),4.803(39),1.6777(30),0.387(62),0.435(98),99.990
5234468718882315904,172.349,-69.869,2.02,0.8,0.165(54),7.083(60),2.4676(69),0.366(62),0.12(24),66.960
5234649313668547840,168.816,-69.380,0.89,0.9,-0.395(52),5.498(87),1.9410(66),0.391(62),0.39(15),99.430
5234679584599117312,167.505,-69.495,3.06,1.0,-1.043(29),5.187(25),1.5411(29),0.302(62),0.303(91),99.970
5234727585154992768,167.627,-68.901,0.96,1.0,-0.690(53),5.345(94),1.5641(50),0.379(62),0.17(13),90.280
5234991330510311168,171.883,-68.303,1.19,0.9,-0.963(41),5.639(72),2.0574(48),0.445(62),0.61(11),100.000
5235186253306503808,169.789,-68.073,0.65,1.2,-0.408(72),3.934(82),1.3452(42),0.472(62),0.19(13),94.340
5235394920003845888,168.915,-66.934,0.65,0.9,-0.816(90),4.95(14),1.8310(61),0.591(62),0.49(14),99.900
5235410794204990208,169.855,-66.848,1.01,0.9,-0.009(67),6.042(99),2.1083(71),0.564(62),0.14(18),78.340
5235520745367206784,177.947,-68.621,1.63,0.7,-0.532(50),7.322(73),2.7389(90),0.404(62),0.51(19),99.280
5235550226024495232,178.196,-68.398,1.19,0.8,-0.100(26),6.108(94),2.3002(72),0.436(62),0.38(16),99.190
5235661551583105664,177.956,-67.861,1.53,0.8,0.205(38),6.638(67),2.2210(68),0.422(62),-0.04(16),39.240
5236172068596162944,178.829,-66.552,1.66,0.9,-0.306(47),5.626(52),1.7457(41),0.442(62),0.10(14),76.580
5236177841023169152,179.638,-66.718,6.13,0.7,0.119(30),7.504(91),2.5651(58),0.032(62),-0.03(20),43.350
5236453096875660672,176.088,-65.824,1.84,1.0,-0.69(14),5.264(37),1.9243(34),0.445(62),0.27(20),91.180
5236763296596819328,173.531,-66.365,2.94,0.7,-0.276(34),7.543(36),2.6527(67),0.392(62),0.08(24),58.510
5236814733127566720,172.407,-66.172,2.19,0.8,0.168(28),7.171(59),2.5484(65),0.450(62),0.05(16),61.810
5237263917988838912,172.117,-65.003,1.98,0.9,0.214(37),6.428(79),2.4139(51),0.495(62),0.32(23),93.250
5237306111740151552,174.333,-65.094,1.02,0.8,-0.520(54),6.51(11),2.5186(89),0.609(62),0.58(17),99.940
5237500725294166144,169.609,-64.856,1.64,0.7,-0.237(34),7.08(13),2.8065(85),0.567(62),0.50(21),98.900
5237717810104033536,166.223,-68.873,0.72,1.0,-0.619(55),4.59(11),1.6230(48),0.379(62),0.42(12),99.940
5237721898914548480,167.218,-69.003,0.73,0.9,-0.478(37),5.00(10),1.8349(51),0.384(62),0.47(13),99.900
5237947539322507136,166.144,-67.534,0.94,1.3,-0.484(54),3.678(94),1.3816(31),0.455(62),0.12(21),71.490
5238042647072622976,162.913,-68.191,1.03,0.9,0.097(26),5.286(69),2.0418(50),0.380(62),0.35(13),99.660
5239012450692166656,162.019,-66.424,3.78,0.7,-0.418(28),7.150(29),2.4345(49),0.289(62),0.08(23),59.010
5239167791067221632,158.403,-66.619,0.87,1.0,-0.856(51),5.012(87),1.8621(51),0.443(62),0.58(11),100.000
5239439645324648320,163.008,-65.519,4.56,0.5,-2.78(79),10.676(75),3.846(19),0.226(62),-0.00(20),41.110
5239723903441995392,160.432,-64.773,2.46,0.9,0.135(32),6.085(41),2.0287(42),0.375(62),0.03(14),59.690
5239974214139291648,168.855,-65.980,1.13,0.9,-1.15(11),4.933(60),1.8176(38),0.646(62),0.53(11),100.000
5240009570310865280,167.461,-65.952,1.18,1.0,-1.094(58),4.981(84),1.9403(42),0.618(62),0.31(21),92.700
5240789639459102208,166.854,-63.944,1.62,0.9,-0.783(44),5.904(50),1.8235(41),0.528(62),0.22(12),96.490
5240824377150510080,167.083,-63.620,1.14,0.9,-0.414(43),6.23(13),2.1659(68),0.621(62),0.29(17),95.390
5241159380267687936,162.327,-64.099,1.55,0.6,-0.14(22),8.90(11),3.498(31),0.465(62),0.25(26),84.590
5241463021612912384,161.393,-63.066,1.24,0.7,0.86(11),7.76(13),2.842(18),0.501(62),0.13(28),65.580
5241577370828620672,161.028,-62.683,2.20,0.8,-0.026(31),6.414(40),2.1087(53),0.334(62),0.06(15),65.890
5241885646413763328,164.600,-61.551,1.06,1.0,-0.062(58),4.294(62),1.6019(34),0.398(62),0.27(13),98.320
5242085963670194560,163.471,-61.449,1.28,1.0,-0.46(18),5.036(88),1.6562(35),0.354(62),0.27(18),92.530
5242395304358346368,151.559,-70.724,1.67,1.0,0.100(30),5.008(35),1.7487(40),0.229(62),0.21(13),95.760
5242800405675076096,153.056,-70.167,1.27,1.0,-0.517(44),4.290(86),1.5034(36),0.240(62),0.41(12),99.920
5242835482664085760,151.359,-70.173,1.78,1.1,-0.795(29),3.891(35),1.3916(29),0.222(62),0.49(10),100.000
5242888847640652672,151.444,-69.573,1.04,0.9,0.167(39),5.343(70),1.6921(53),0.245(62),0.00(14),50.610
5243121085111721344,149.044,-69.326,1.14,0.7,-0.44(12),7.44(12),2.434(18),0.239(62),0.11(26),68.950
5243252098795757952,149.882,-68.854,2.96,0.7,-0.087(32),7.209(78),2.3260(67),0.182(62),-0.04(25),40.710
5243254160380117504,149.760,-68.712,1.71,1.1,-0.608(68),3.80(12),1.3047(32),0.230(62),0.37(14),99.710
5243332839877473792,145.428,-70.423,3.44,0.9,0.141(30),4.815(46),1.5177(30),0.132(62),0.06(13),68.900
5244244064442126208,144.987,-67.975,1.34,0.9,-0.774(52),5.580(57),1.7272(43),0.230(62),0.33(12),99.300
5244723137971949440,153.913,-67.214,1.23,1.0,-0.105(55),4.867(58),1.5644(38),0.291(62),0.14(14),84.630
5244801585559448448,150.680,-68.032,2.33,0.9,-0.267(20),5.836(34),2.0700(39),0.221(62),0.40(13),99.930
5244891745513395840,152.500,-67.471,1.29,0.9,0.008(38),5.412(64),1.7137(43),0.272(62),0.06(15),65.890
5245700092717798912,149.216,-66.746,2.19,1.2,-0.436(63),3.633(65),1.3024(28),0.232(62),0.16(21),78.070
5246997447713144576,139.020,-68.349,2.16,0.9,-0.347(30),5.550(41),1.6814(44),0.171(62),0.17(13),90.540
5247154609157926400,141.601,-67.375,4.57,0.7,-0.228(34),7.161(83),2.4921(59),0.056(62),0.24(20),88.100
5247433232278753280,145.790,-66.704,1.32,0.8,-0.097(34),6.467(62),2.2945(70),0.251(62),0.28(16),95.970
5247598365179148160,142.467,-66.331,1.17,0.9,-0.854(37),5.217(42),1.6616(43),0.258(62),0.39(10),99.990
5247939832257920896,137.945,-66.779,0.75,1.1,0.007(50),4.287(79),1.3988(42),0.212(62),0.12(13),84.040
5248133994840532736,136.399,-66.601,2.61,1.0,-0.377(29),4.963(88),1.7285(36),0.158(62),0.43(13),99.930
5249354177867420672,143.883,-64.524,2.60,1.1,-0.366(42),4.701(41),1.3533(35),0.204(62),0.11(12),85.600
5249539175008603008,147.799,-64.458,5.20,0.7,-0.783(41),6.999(51),2.1849(56),0.027(62),0.29(15),96.370
5249820443827926400,146.454,-63.574,1.16,1.1,-0.382(71),3.905(45),1.3471(33),0.273(62),0.28(12),99.000
5249881398005482496,145.332,-63.455,4.86,0.7,-0.613(27),7.974(35),2.9725(50),0.034(62),0.22(24),81.020
5250347316055567360,143.629,-62.914,2.44,0.9,-0.077(24),5.557(39),1.7297(38),0.207(62),0.08(13),73.190
5250565156795820032,141.692,-62.978,0.87,0.9,-0.374(79),5.78(11),1.9340(68),0.267(62),0.31(18),95.500
5250687443106313344,145.090,-62.815,1.44,0.9,-0.032(19),5.732(58),2.0371(46),0.258(62),0.28(14),98.440
5250965310311487104,143.997,-61.954,0.76,1.0,-0.005(70),4.80(14),1.5885(49),0.304(62),0.13(17),79.200
5251016403243004032,142.778,-61.721,1.02,1.0,-0.530(79),4.27(13),1.4834(34),0.288(62),0.37(14),99.500
5251445418944140416,157.358,-64.803,2.00,0.8,-0.330(21),6.678(43),2.6166(62),0.346(62),0.60(15),100.000
5251517913675793792,155.813,-65.075,1.16,0.8,-0.185(39),6.235(70),2.0687(68),0.387(62),0.09(22),62.160
5251592135028101760,154.587,-64.657,0.82,1.0,-0.633(54),4.724(79),1.5392(41),0.370(62),0.31(12),99.460
5251707996069391872,154.768,-64.305,0.80,1.0,-0.121(59),4.87(11),1.6441(46),0.380(62),0.19(15),89.290
5252087671184193408,157.223,-63.475,0.63,1.1,-0.174(69),4.01(10),1.5319(40),0.494(62),0.26(13),98.300
5252900691312264704,154.746,-63.055,1.29,1.0,-0.549(31),5.016(59),1.7824(36),0.297(62),0.47(11),100.000
5253097022869858048,155.487,-61.589,1.22,1.1,-0.415(84),4.57(13),1.3410(31),0.230(62),0.14(15),83.820
5253505628867147136,159.787,-62.676,3.06,0.9,-0.363(23),6.059(49),2.0226(35),0.263(62),0.14(22),71.900
5253892553892651904,158.124,-61.538,1.09,1.0,-0.26(13),4.971(60),1.7773(47),0.279(62),0.38(17),98.420
5254196431419474944,161.429,-60.484,0.64,1.0,-0.025(58),4.59(11),1.6775(53),0.395(62),0.26(14),96.010
5254198149406530688,161.720,-60.514,1.78,0.9,-0.324(34),5.721(72),1.7305(36),0.226(62),0.13(15),81.960
5254495185004277376,159.344,-59.566,1.78,1.0,-0.492(45),4.45(14),1.5057(33),0.158(62),0.39(13),99.690
5254610431908503808,156.549,-61.506,2.02,1.1,0.130(37),4.540(40),1.3593(29),0.207(62),-0.03(12),39.880
5254837304917921920,156.410,-59.969,1.41,0.9,0.059(42),5.831(51),1.8472(50),0.161(62),0.05(15),62.580
5255060750620784768,155.200,-59.511,1.64,0.8,0.001(25),6.357(63),2.2009(51),0.134(62),0.24(23),85.130
5255316180920557312,158.363,-59.149,2.78,1.1,0.114(40),4.38(10),1.3118(31),0.114(62),0.01(14),55.810
5255362291690744832,157.188,-58.975,0.99,0.9,0.124(56),5.380(84),1.6306(52),0.161(62),-0.02(16),43.410
5255936717795319552,149.536,-61.868,0.72,0.9,-1.386(60),4.92(15),1.5665(51),0.258(62),0.09(22),63.880
5255942558950937216,149.844,-61.692,1.12,1.1,-0.682(75),4.610(45),1.2674(31),0.230(62),-0.10(20),33.020
5256067800188243712,147.503,-61.894,0.99,0.9,-0.434(49),5.75(11),2.0140(67),0.278(62),0.43(16),99.430
5256215100393786368,148.092,-61.140,0.61,1.1,-0.33(13),3.77(13),1.3800(41),0.299(62),0.31(17),97.090
5256258324945623808,148.663,-60.629,6.13,0.9,0.285(16),5.922(63),2.0056(49),0.012(62),0.11(14),81.330
5257321483964768512,145.675,-59.940,0.87,0.8,-0.476(81),6.05(12),1.9378(90),0.284(62),0.25(19),90.430
5257710294440355712,147.552,-59.055,4.26,0.8,-0.071(21),6.586(23),2.0849(44),0.039(62),0.05(15),64.280
5258131995827732992,153.952,-59.106,1.36,0.7,0.147(45),6.923(79),2.3714(94),0.135(62),0.06(18),63.490
5258669038528675456,155.059,-57.750,0.88,1.0,-0.489(69),4.555(80),1.3550(44),0.155(62),0.21(13),95.170
5258899454932475648,151.604,-57.211,1.57,1.0,-0.054(20),5.263(55),1.7832(38),0.119(62),0.26(13),97.980
5258922441598584448,152.091,-57.083,0.96,1.0,-0.014(49),4.323(76),1.4192(36),0.169(62),0.16(13),89.180
5258940583536874752,153.504,-57.218,2.45,0.9,-0.486(28),5.282(79),1.6243(32),0.082(62),0.29(13),98.660
5259258479838689792,151.089,-57.530,1.16,0.9,0.095(50),4.870(43),1.5623(36),0.162(62),0.10(14),76.790
5259599087928435968,148.467,-56.530,1.96,0.8,-0.361(22),6.574(45),2.2651(55),0.116(62),0.21(23),81.980
5259676534771128064,151.001,-56.664,1.10,1.2,-0.928(51),3.820(98),1.2014(32),0.188(62),0.05(21),59.110
5259812564978415744,151.859,-56.012,0.91,1.2,-0.324(67),3.830(88),1.2664(31),0.221(62),0.22(13),95.970
5259865925653661824,151.299,-55.923,1.83,0.8,-0.439(32),5.895(80),1.7914(41),0.108(62),0.02(23),51.560
5259883139882429952,151.125,-55.619,2.44,0.9,-0.149(28),5.148(78),1.6281(32),0.083(62),0.20(14),92.560
5260402384238267264,97.643,-76.872,3.89,0.5,-0.385(58),9.324(86),3.270(15),0.060(62),-0.08(21),29.580
5260498179189089920,92.195,-77.167,1.19,0.9,-0.515(31),5.290(61),1.6056(43),0.234(62),0.23(12),97.050
5261261618215736576,103.359,-74.860,1.19,1.0,-0.397(50),4.408(41),1.5541(38),0.275(62),0.37(11),99.900
5262014130845724160,101.924,-74.151,1.54,0.9,-0.421(30),6.001(54),2.0610(56),0.238(62),0.39(14),99.690
5263498162306171264,117.763,-71.600,4.00,0.9,0.152(26),5.636(24),1.6642(34),0.054(62),-0.07(13),27.460
5263743284679203200,110.023,-72.776,2.05,1.0,-0.853(31),4.943(35),1.8214(39),0.219(62),0.646(95),100.000
5263950439541464320,106.435,-72.316,2.37,0.7,-0.604(73),7.287(70),2.3040(61),0.161(62),0.16(20),79.910
5264469993145463936,113.236,-70.978,1.44,1.0,-0.148(71),4.229(73),1.5059(38),0.246(62),0.29(13),98.530
5264602140699620224,114.869,-70.223,3.67,0.7,0.134(26),7.109(40),2.3404(57),0.072(62),-0.05(16),36.460
5264614956882201344,116.408,-70.133,1.15,0.9,-0.385(45),5.992(69),1.9660(62),0.239(62),0.28(16),96.540
5264622069347930880,115.405,-70.197,2.26,0.9,0.040(37),5.807(81),1.7656(41),0.188(62),-0.03(16),42.970
5264916669745195392,97.362,-73.634,2.45,1.0,0.059(28),4.849(51),1.5045(41),0.144(62),0.06(13),70.760
5267597863208424448,110.316,-70.375,1.96,0.9,0.109(27),5.676(24),1.7875(38),0.198(62),0.01(13),53.700
5267620678074745600,110.842,-70.086,1.53,0.9,-0.152(49),5.846(74),1.7648(52),0.241(62),0.03(16),58.130
5268997472791407616,110.165,-67.738,1.56,0.9,0.140(24),5.871(51),1.9248(55),0.196(62),0.06(14),68.530
5269047878527086208,110.427,-67.565,1.63,0.8,-0.435(41),6.197(86),1.9947(52),0.191(62),0.27(16),94.390
5269358318764161280,122.200,-71.427,1.77,1.0,-0.50(15),4.813(58),1.6199(36),0.210(62),0.19(21),80.580
5269574956914180608,119.306,-70.939,1.34,0.9,-0.760(49),4.575(85),1.6174(37),0.245(62),0.51(11),100.000
5269586295627737472,117.927,-70.913,1.99,0.8,0.231(26),6.465(72),2.2612(63),0.203(62),0.23(23),84.340
5270149795337233920,122.175,-69.418,1.92,0.8,-0.741(36),6.256(57),1.9532(54),0.170(62),0.32(14),99.150
5270266446649786112,126.517,-68.374,2.61,0.5,0.01(16),9.920(91),3.663(33),0.116(62),0.08(21),61.260
5270313794369254272,126.424,-68.312,5.10,0.7,-0.304(31),6.629(59),2.0458(41),0.016(62),0.11(17),75.960
5270374336227339264,118.977,-70.420,1.85,1.0,-0.357(42),4.499(46),1.5474(34),0.201(62),0.36(11),99.910
5270396120301312896,118.398,-70.147,1.42,0.8,-0.240(46),6.416(63),2.0408(67),0.227(62),0.12(17),77.150
5270955325043955456,122.956,-68.701,1.15,1.0,-0.184(49),4.908(80),1.5254(41),0.194(62),0.15(15),85.410
5272404378291721856,129.714,-66.301,1.03,0.9,-0.877(35),4.847(99),1.5734(41),0.188(62),0.44(11),100.000
5272673380681972864,125.831,-67.219,2.23,1.0,-0.320(98),4.736(24),1.5355(30),0.148(62),0.16(20),75.390
5272695955030163328,126.244,-67.116,2.37,0.9,-0.307(54),5.638(87),1.5579(36),0.141(62),0.00(17),52.580
5272766117616635776,128.653,-66.710,4.19,0.7,-0.135(27),7.065(37),2.2875(61),0.043(62),0.04(17),60.180
5273345251008227968,132.029,-64.828,0.94,0.9,-0.303(55),5.616(92),1.8204(59),0.222(62),0.24(16),93.270
5273767326031324544,117.521,-68.560,2.16,0.5,-0.23(11),9.61(10),3.560(33),0.176(62),0.07(22),57.160
5273905211661922432,119.473,-67.923,2.30,0.7,-0.016(28),7.062(38),2.3972(59),0.163(62),0.08(17),68.890
5274593540301772928,119.557,-66.534,1.32,1.0,-0.442(54),5.302(51),1.5443(48),0.199(62),0.14(14),85.570
5275668450356757888,120.334,-64.704,2.09,0.6,-0.320(64),8.678(78),3.235(18),0.193(62),0.20(20),84.410
5275727102430167680,118.175,-65.076,0.94,1.1,-0.352(82),3.955(71),1.2967(35),0.218(62),0.23(13),96.380
5275759228785387008,117.061,-65.160,0.97,1.0,-1.142(40),4.82(11),1.6915(47),0.212(62),0.26(21),87.760
5275784861149949312,117.411,-64.789,1.07,1.1,-0.891(51),4.042(62),1.3783(34),0.213(62),0.46(12),99.990
5276537098904916864,127.240,-64.687,0.81,0.9,-0.170(58),5.00(13),1.6772(54),0.235(62),0.25(17),93.340
5276624681876217472,126.347,-64.154,0.85,0.9,-0.068(22),5.16(11),1.8638(60),0.251(62),0.34(14),98.950
5276763151622673280,127.674,-63.501,0.80,0.8,-0.285(46),5.95(13),2.2199(85),0.263(62),0.49(18),99.570
5277426741248504832,122.313,-63.306,0.95,0.9,-0.110(54),5.351(73),1.7078(59),0.267(62),0.13(16),79.530
5277910973042207360,127.035,-61.735,1.81,1.0,0.282(24),4.882(22),1.6305(33),0.230(62),0.06(11),69.370
5278487357656639360,95.181,-70.578,0.91,1.0,-0.167(42),4.660(60),1.3668(40),0.125(62),0.09(13),78.150
5278540649609798784,92.010,-71.104,0.89,0.9,-0.821(41),4.82(14),1.4955(50),0.138(62),0.38(13),99.720
5279545878118456704,95.232,-69.359,1.39,0.7,-0.721(89),7.783(94),2.715(16),0.093(62),0.38(23),94.110
5279614941193695872,94.926,-69.013,0.74,1.1,-0.062(56),4.549(94),1.2965(44),0.093(62),0.02(15),57.470
5280078282257211008,100.372,-68.109,2.11,0.5,-2.06(21),9.576(99),3.067(25),0.075(62),-0.38(21),5.790
5280687789655395712,105.332,-68.094,1.62,0.9,-0.502(41),5.515(74),1.7535(43),0.152(62),0.32(14),98.860
5280951603727503744,106.176,-67.170,4.03,0.7,-0.171(24),7.532(16),2.6723(63),0.022(62),0.18(18),85.650
5281761153523384320,104.484,-66.777,2.65,0.8,0.204(24),6.443(44),2.0999(43),0.088(62),-0.00(14),49.850
5281786064333587072,106.313,-66.466,0.88,1.1,-0.192(76),4.26(11),1.3288(38),0.180(62),0.15(14),86.360
5281879282304833920,101.718,-67.088,0.77,0.9,0.333(31),5.63(12),1.7824(69),0.113(62),-0.03(16),41.620
5282369733210258816,110.670,-64.666,1.40,0.7,-0.354(60),7.33(11),2.671(12),0.212(62),0.38(23),94.240
5282994874301024512,95.030,-67.411,1.45,0.7,0.139(53),7.533(73),2.625(13),0.068(62),0.01(20),50.530
5283246250147369856,93.746,-67.019,2.61,1.2,-0.497(61),3.704(80),1.1589(28),0.045(62),0.29(12),99.330
5283631903842076032,98.168,-66.241,3.38,0.8,-0.114(24),6.227(32),1.9500(47),0.028(62),0.10(14),76.620
5284164273633292416,91.191,-66.525,0.89,0.9,-0.267(33),5.68(11),1.8620(55),0.078(62),0.29(16),96.120
5284423002456021760,96.913,-66.050,3.49,0.9,-0.574(23),5.200(39),1.5820(37),0.024(62),0.09(21),64.080
5285750662744680832,108.083,-63.676,0.70,1.0,-0.428(82),4.23(10),1.4848(42),0.231(62),0.37(14),99.540
5285775401756385920,108.355,-63.346,1.11,0.8,-0.065(52),6.42(11),1.9801(81),0.230(62),-0.03(19),45.440
5286316464555987968,102.778,-63.636,1.73,1.0,-0.519(28),5.271(63),1.7152(40),0.136(62),0.38(12),99.800
5287112682773147776,107.137,-61.438,1.30,0.9,0.105(38),5.390(54),1.6152(46),0.219(62),-0.06(14),33.540
5287216208664634880,107.411,-60.727,1.25,0.8,-0.309(60),6.293(67),1.8632(70),0.214(62),0.03(17),57.940
5287901376208799488,117.142,-63.957,1.32,0.8,-0.400(50),6.364(80),2.0575(86),0.211(62),0.07(23),58.920
5288782256821213824,112.642,-63.146,0.69,1.1,-0.952(57),4.094(91),1.4085(41),0.250(62),0.48(12),100.000
5289707083539793792,121.079,-62.064,2.22,0.7,-0.503(58),7.657(40),2.5015(84),0.215(62),0.11(20),70.870
5290051746076689536,123.736,-61.634,1.14,1.3,-0.222(60),3.505(67),1.2885(29),0.277(62),0.24(12),98.250
5290085521699404288,124.309,-61.296,1.99,0.9,0.126(19),5.454(39),1.8478(44),0.229(62),0.14(12),88.180
5290157986387145472,124.156,-60.813,1.06,1.2,-0.766(73),3.861(63),1.2949(36),0.283(62),0.09(21),66.110
5290922043888601984,118.533,-60.691,1.09,0.9,-0.005(40),5.745(96),1.7966(59),0.277(62),0.02(16),53.930
5291193932499199488,121.754,-59.939,1.94,0.9,0.122(23),5.190(51),1.7343(41),0.249(62),0.12(13),83.010
5291480350978220160,120.754,-59.101,0.96,1.0,-0.592(43),4.987(78),1.5895(49),0.313(62),0.30(12),99.150
5291718433905010304,122.206,-57.722,1.31,0.8,0.064(44),6.82(10),2.3331(82),0.331(62),0.06(19),63.930
5292225824159011712,111.231,-61.376,2.31,1.1,-0.518(66),3.752(79),1.3357(35),0.209(62),0.39(13),99.940
5292597527808609664,112.879,-60.793,0.87,0.9,0.064(49),4.862(75),1.6724(54),0.312(62),0.17(14),88.600
5294249750189145216,118.694,-58.593,2.99,1.1,-0.421(69),3.934(26),1.2888(35),0.176(62),0.28(12),99.330
5294841940281254016,119.874,-57.688,6.37,0.8,-0.151(30),6.568(44),2.0221(48),0.009(62),0.04(16),61.750
5295170831695863936,116.717,-58.013,1.66,0.7,-0.737(76),8.351(65),3.328(22),0.269(62),0.67(22),99.950
5295341084198603008,116.832,-57.394,2.31,0.8,-0.421(27),6.658(55),2.2507(53),0.235(62),0.31(16),97.620
5295503674480698752,116.054,-57.133,1.71,0.8,-0.185(51),6.812(61),2.1075(67),0.252(62),-0.02(18),46.730
5295768244466877440,118.537,-56.543,2.03,1.0,-0.518(38),4.701(44),1.7691(36),0.273(62),0.55(11),100.000
5296500656651494272,136.043,-64.566,2.14,0.9,0.153(24),5.479(27),1.7897(45),0.212(62),0.06(12),71.200
5296614520523868800,133.244,-64.746,3.24,1.0,-0.379(42),5.202(23),1.4770(37),0.147(62),0.11(13),80.510
5296786941993700864,134.740,-63.682,1.96,0.9,-0.472(29),5.730(72),1.9136(38),0.220(62),0.37(14),99.530
5296858375889607296,138.325,-64.110,2.80,0.8,0.345(21),6.245(76),2.1125(50),0.188(62),0.18(23),77.370
5297130951694797824,136.669,-63.556,2.42,0.7,-0.206(44),6.961(71),2.1796(59),0.207(62),-0.00(19),51.020
5297287219786647680,138.140,-62.403,1.62,0.9,0.148(40),5.715(40),1.7150(42),0.226(62),-0.10(14),22.900
5297649749382634752,131.509,-63.950,1.74,1.0,-0.517(44),4.56(10),1.4626(32),0.216(62),0.30(12),99.040
5297772448009491200,131.028,-62.894,0.99,1.0,-0.767(60),4.645(81),1.6625(43),0.251(62),0.27(21),89.460
5297840411571635328,132.715,-62.645,7.19,0.6,-0.571(78),9.018(28),3.3307(77),0.009(62),0.10(20),65.050
5298085774465418496,135.809,-62.297,1.11,1.1,-0.35(12),4.420(85),1.3784(32),0.237(62),0.18(15),89.210
5298183287405454848,136.363,-61.529,1.62,1.0,-0.026(24),5.344(52),1.8325(36),0.218(62),0.24(13),96.920
5298861101965292800,137.670,-61.908,2.10,0.9,-0.635(30),5.643(35),1.7415(53),0.210(62),0.29(12),99.400
5298963390908963328,140.003,-61.205,0.72,1.0,-0.496(42),4.82(15),1.6869(52),0.249(62),0.43(14),99.790
5299310046318557952,143.051,-59.975,1.63,0.8,-0.100(30),6.578(61),2.1985(60),0.223(62),0.14(16),81.400
5299725799142955264,137.664,-60.933,0.91,1.0,-0.394(60),4.429(59),1.4108(38),0.230(62),0.24(12),97.570
5299929002634004480,136.598,-60.701,6.39,0.5,-1.123(97),10.453(89),3.720(14),0.010(62),0.02(20),46.280
5300156017429385216,137.378,-59.161,1.67,0.8,-0.270(41),6.474(51),1.9522(53),0.199(62),0.03(16),58.720
5300529164191039744,137.785,-59.115,0.76,1.0,-0.124(86),4.227(83),1.4874(46),0.269(62),0.25(15),96.090
5300588091143153408,138.224,-58.446,0.75,1.0,-0.35(16),4.626(83),1.6076(49),0.289(62),0.33(17),96.790
5300917944617901440,131.939,-62.129,1.06,0.9,0.051(34),5.372(70),1.7664(46),0.250(62),0.11(14),79.050
5300976493612529664,131.045,-61.828,1.04,1.2,-0.323(57),4.220(71),1.1930(29),0.255(62),-0.09(20),35.400
5301229724884388096,129.720,-61.514,2.14,0.9,-0.481(20),5.490(32),1.7552(37),0.218(62),0.31(11),99.550
5301541298995628800,133.500,-60.182,2.74,0.7,-0.633(41),8.374(52),3.301(11),0.169(62),0.32(24),94.570
5302054667842266112,130.346,-60.353,0.79,0.9,-0.462(47),4.575(91),1.7529(45),0.270(62),0.55(12),100.000
5302519555104078464,129.567,-59.663,1.67,1.0,-0.452(29),5.059(80),1.7556(39),0.232(62),0.24(21),86.350
5302559652919496960,130.715,-59.132,1.12,0.8,0.242(45),6.16(10),1.9344(73),0.257(62),-0.10(16),26.270
5302564532002275072,130.649,-59.049,1.31,0.9,-0.097(56),5.513(93),1.6082(44),0.247(62),-0.03(17),44.100
5303494340888017024,134.612,-58.248,2.67,0.9,0.151(29),5.019(89),1.5436(36),0.153(62),0.00(14),50.980
5303594465168400896,137.543,-58.289,2.14,0.8,0.088(29),6.726(59),2.1337(50),0.177(62),-0.07(16),33.810
5304196688298170240,132.813,-58.159,1.58,0.9,-0.541(41),5.141(83),1.5671(35),0.222(62),0.25(13),97.480
5304267263200972544,134.412,-57.740,2.97,0.8,-0.777(26),6.612(31),1.9492(50),0.121(62),-0.12(23),30.030
5304481633608375552,131.540,-57.334,0.62,1.2,-0.166(58),4.004(97),1.2732(40),0.356(62),0.07(13),73.390
5304623436251251840,132.828,-56.522,0.93,0.9,-0.832(41),5.089(70),1.7258(47),0.359(62),0.45(11),100.000
5304834061452128512,136.227,-56.176,1.59,0.9,-0.462(27),5.124(65),1.6443(38),0.186(62),0.32(12),99.430
5305354783293939200,143.975,-59.463,0.83,1.0,-0.686(71),4.872(98),1.5889(51),0.322(62),0.34(13),99.290
5305654022255016064,142.426,-58.476,1.08,0.9,-0.037(31),5.868(84),2.0363(66),0.348(62),0.21(22),81.930
5305669003097920384,143.350,-58.672,1.31,1.1,-1.167(78),4.629(81),1.3703(34),0.277(62),0.32(11),99.910
5305790327338104832,142.913,-57.832,3.20,0.8,-0.373(18),6.247(80),2.2041(42),0.102(62),0.46(16),99.710
5306042768343157120,145.689,-57.259,1.11,1.1,0.025(60),4.87(14),1.4855(39),0.355(62),-0.03(17),45.750
5306058161506417280,146.124,-57.065,0.78,1.2,-0.204(60),4.017(78),1.3035(37),0.389(62),0.10(12),80.630
5306204877583536512,144.191,-57.004,0.72,1.0,-1.235(92),4.80(14),1.5538(54),0.429(62),0.40(13),99.840
5307133037187504384,144.199,-55.759,0.78,0.9,-0.524(50),5.42(15),1.9199(66),0.375(62),0.45(15),99.670
5308476846557539840,146.949,-53.650,1.39,0.9,-0.158(27),5.63(11),1.8186(45),0.302(62),0.15(16),82.840
5308836111983912960,144.834,-54.476,1.28,1.0,-0.210(56),4.194(40),1.4211(39),0.195(62),0.26(12),98.680
5308889232140394496,145.045,-53.872,1.82,1.0,-0.280(47),4.801(52),1.3354(33),0.107(62),0.07(13),72.530
5308916960440595328,143.695,-54.562,1.09,1.1,-0.132(45),4.049(57),1.4673(34),0.370(62),0.24(11),98.550
5309024678223765632,143.088,-54.002,0.78,1.1,-0.575(72),4.00(11),1.4541(34),0.431(62),0.37(14),99.770
5310109827485129216,137.596,-55.886,0.86,1.0,-1.029(74),4.922(93),1.6441(47),0.396(62),0.44(12),99.990
5310114534768933760,137.164,-55.984,0.76,1.1,-1.147(54),4.09(12),1.4750(36),0.392(62),0.54(14),100.000
5310520804321518208,141.329,-54.560,0.80,1.1,-0.55(13),4.727(81),1.4537(43),0.414(62),0.17(15),88.640
5310538121630464640,140.960,-54.391,2.98,0.5,-3.48(86),9.316(95),2.973(13),0.075(62),-0.38(21),5.410
5310768606754914432,141.112,-53.692,1.58,1.0,-0.741(53),4.566(87),1.3524(33),0.125(62),0.29(12),99.490
5310935045320976768,137.439,-54.916,0.54,1.1,-1.182(72),4.25(11),1.5367(53),0.549(62),0.50(14),100.000
5311298257805995264,136.778,-54.122,2.89,1.0,-0.247(43),4.978(63),1.4554(47),0.079(62),0.13(14),82.710
5312068740572905472,142.054,-53.798,0.85,1.0,-0.164(93),5.13(12),1.6367(52),0.443(62),0.09(17),71.040
5312122277360997760,142.102,-53.210,1.41,1.0,0.046(36),4.847(49),1.5003(34),0.170(62),0.06(13),69.030
5312241196418211840,142.559,-52.499,1.09,0.9,-0.227(72),5.987(78),1.9449(63),0.582(62),0.09(17),69.830
5312412342274507264,141.370,-52.213,2.48,0.8,-0.194(19),6.500(62),2.2490(39),0.078(62),0.23(23),84.090
5312767312718769536,144.808,-51.006,1.86,1.1,-1.039(62),4.466(49),1.2968(26),0.113(62),0.01(20),53.270
5312791398896469632,144.009,-51.220,0.61,1.3,-0.128(68),4.180(98),1.7114(42),0.994(62),0.14(13),88.110
5312917327336751744,142.426,-51.394,1.85,1.0,-0.331(30),5.08(10),1.7741(46),0.107(62),0.44(14),99.800
5313172104801221760,140.841,-51.975,1.17,1.0,-1.016(34),4.849(67),1.7084(40),0.448(62),0.18(21),79.250
5313373349793744768,140.984,-51.045,3.08,0.8,-0.247(22),6.681(86),2.3014(45),0.053(62),0.30(18),95.130
5314419088413026048,127.304,-59.184,1.62,0.8,0.369(30),6.388(93),2.1253(60),0.251(62),-0.05(16),38.520
5314668437033241984,125.596,-58.253,1.04,0.9,-0.686(64),5.840(94),1.7638(62),0.339(62),0.21(15),92.300
5314729803527364864,126.973,-58.075,1.49,1.0,-0.085(34),5.069(75),1.5541(34),0.286(62),0.05(14),66.310
5315101678976652800,128.013,-57.875,1.04,0.8,-0.256(61),6.26(14),2.0581(83),0.307(62),0.19(20),82.890
5315474688293851520,123.905,-58.032,0.70,1.0,-0.234(63),4.91(11),1.5376(61),0.377(62),0.11(15),78.610
5315683045746730880,123.636,-57.660,0.96,1.1,-0.589(52),4.603(78),1.4781(42),0.377(62),0.26(12),98.660
5315768704574983680,123.797,-57.081,1.70,0.9,-0.309(36),6.247(65),2.1826(51),0.338(62),0.34(16),98.580
5315876491075274624,124.738,-56.721,1.44,0.7,-0.756(88),8.28(12),3.251(29),0.370(62),0.62(25),99.440
5316270459835728640,126.923,-55.722,1.66,1.0,-0.726(34),5.11(11),1.9040(40),0.365(62),0.32(22),94.090
5316347734886997760,126.063,-55.461,1.00,0.9,-0.141(53),5.670(69),1.9310(64),0.553(62),0.16(16),85.190
5316836364731985024,130.523,-55.911,1.61,1.0,-0.904(31),4.859(70),1.6177(39),0.284(62),0.15(21),73.500
5316850933260895104,130.619,-55.552,1.00,0.9,-0.839(53),5.525(83),1.7367(56),0.406(62),0.31(12),99.240
5316988509655392256,131.611,-54.901,0.68,1.0,-0.731(67),5.05(12),1.6425(61),0.443(62),0.32(13),98.690
5317649453578542208,128.956,-55.484,1.30,0.9,0.299(28),5.801(60),1.9250(53),0.401(62),-0.04(13),38.420
5317828124219671168,130.849,-54.274,3.68,0.8,-0.086(38),6.145(72),1.8055(37),0.042(62),-0.03(17),43.670
5318085100702645888,130.072,-53.798,1.63,1.0,-0.45(13),4.851(78),1.5531(36),0.326(62),0.07(21),63.070
5318189554309073280,131.237,-54.234,0.73,1.0,-0.199(74),4.526(87),1.7216(50),0.505(62),0.34(14),99.030
5318389940305030656,132.475,-52.671,1.09,0.9,-0.077(54),5.651(91),1.8485(54),0.483(62),0.08(16),68.980
5318520507308635648,131.215,-52.739,0.72,1.1,-0.744(55),4.452(89),1.6013(41),0.551(62),0.40(12),99.960
5319618610182331520,124.267,-54.703,2.75,1.1,-0.647(62),3.725(43),1.3121(33),0.200(62),0.42(12),99.980
5319716157478898944,124.964,-53.905,2.40,0.7,-0.509(39),7.118(78),2.6669(69),0.320(62),0.31(25),90.670
5320103323009698048,122.460,-54.301,1.86,0.8,-0.432(38),7.174(63),2.5946(77),0.358(62),0.40(18),98.330
5320746193716322688,122.983,-53.108,1.20,0.8,-0.530(51),6.881(83),2.506(10),0.509(62),0.45(17),99.330
5321087557720716928,127.369,-53.548,1.10,0.9,-0.242(26),5.96(11),2.1990(72),0.582(62),0.36(15),98.950
5321107417649266176,127.184,-53.314,6.01,0.8,0.448(23),5.734(90),1.6516(43),0.009(62),-0.02(23),45.150
5321179401299889280,129.103,-53.100,1.34,1.0,-0.739(57),5.350(69),1.9967(46),0.434(62),0.59(12),100.000
5321216784696161664,128.319,-53.005,2.66,1.0,-0.822(28),5.236(20),1.7260(35),0.155(62),0.18(21),79.090
5321499290462507392,127.537,-52.190,1.30,1.0,-1.06(13),5.140(43),1.6137(41),0.565(62),-0.05(20),42.870
5321704761703210752,129.780,-51.404,1.21,0.8,-0.73(13),6.259(63),2.2634(71),0.522(62),0.23(22),84.840
5322245648399886720,126.615,-51.681,1.21,0.7,-0.192(82),7.88(10),3.264(22),0.696(62),0.52(24),98.800
5322810114483741056,128.596,-50.049,3.57,0.8,-0.625(33),6.161(21),1.6589(36),0.024(62),0.07(13),73.610
5323183020726270592,128.926,-48.647,1.39,0.7,-0.484(85),7.882(84),2.881(17),0.203(62),0.36(24),92.760
5323347397725465728,134.175,-53.637,1.50,1.1,-0.595(37),4.094(37),1.3808(33),0.193(62),0.38(10),99.970
5323670310543205504,134.095,-52.256,1.03,0.9,-0.280(30),5.939(92),2.2150(82),0.628(62),0.38(15),99.370
5323873410950319104,137.184,-52.034,2.34,0.9,-0.108(32),5.474(58),1.6726(40),0.080(62),0.11(14),77.590
5324008238558354688,138.061,-51.258,0.76,0.9,-0.632(68),5.453(93),2.3024(71),0.944(62),0.63(13),100.000
5325038240442907776,134.355,-50.455,1.34,0.9,-0.269(30),5.69(12),1.8924(48),0.291(62),0.25(16),94.060
5325126854198239232,136.340,-49.796,1.40,1.1,-0.804(48),4.251(40),1.3755(30),0.247(62),0.37(10),99.990
5325161969851315968,135.469,-49.821,1.98,0.8,-0.273(38),7.061(79),2.5065(68),0.083(62),0.33(20),94.840
5325487287855398144,135.194,-48.448,1.04,0.9,0.316(44),6.306(86),2.7627(88),1.609(62),0.22(14),95.360
5325927195582790272,137.508,-49.049,1.51,0.7,-1.023(89),7.089(82),2.0810(79),0.131(62),0.18(17),87.890
5325932963718797696,138.390,-49.459,1.45,0.7,-0.193(61),7.12(11),2.3870(87),0.208(62),0.12(22),70.970
5325949426333811712,138.242,-49.318,1.83,0.9,-0.430(37),4.409(47),1.4944(33),0.084(62),0.24(20),86.780
5325960661967979904,138.144,-49.154,1.33,0.7,0.214(57),7.52(20),2.767(15),0.586(62),0.05(25),58.480
5326223720126455424,140.754,-48.596,2.53,1.2,-0.270(44),3.793(51),1.0546(27),0.069(62),0.07(11),77.290
5326343463813960576,140.546,-47.650,1.99,0.8,-0.273(27),6.435(75),2.0697(47),0.086(62),0.19(17),87.860
5326437575134332800,138.842,-48.060,1.64,0.7,-0.241(61),7.700(75),2.676(10),0.100(62),0.13(23),71.650
5327240562221030528,138.696,-47.477,3.11,0.9,-0.042(37),5.729(36),1.6743(31),0.040(62),-0.01(14),47.810
5327387312665407488,139.518,-46.491,2.29,0.5,-0.03(15),9.666(81),3.605(31),0.074(62),0.13(21),72.330
5327564677637117696,137.105,-46.405,1.13,0.9,-0.24(11),6.69(13),2.6773(93),1.277(62),0.24(23),85.460
5327926279526192768,132.559,-49.982,2.51,0.9,0.125(32),5.388(57),1.5584(37),0.072(62),-0.08(14),28.910
5328083612770810496,131.203,-49.749,1.26,0.9,0.309(33),5.989(68),1.9974(53),0.409(62),-0.04(14),38.480
5329390725945530240,130.044,-47.374,2.37,1.0,-0.436(66),5.210(44),1.4301(33),0.089(62),0.09(14),76.320
5329433194583181952,130.129,-46.976,2.85,0.9,-0.134(39),5.465(67),1.5275(30),0.050(62),-0.01(15),47.130
5329479992545137152,131.687,-47.508,2.28,0.9,-0.227(26),5.589(57),1.7968(37),0.086(62),0.24(14),95.930
5329560634855961856,131.850,-47.064,1.96,0.9,-0.453(22),5.172(30),1.5189(36),0.095(62),0.21(11),96.950
5330173715648380288,135.512,-46.982,2.51,0.9,-0.036(18),5.676(63),1.9593(41),0.060(62),0.29(14),98.410
5330413065586872704,134.411,-46.102,2.43,0.7,-0.914(39),7.614(35),3.1503(80),0.062(62),0.58(25),99.930
5330546961187615360,135.206,-45.524,1.70,0.7,-0.736(58),8.011(77),3.022(14),0.087(62),0.58(21),99.790
5330934749492938240,135.617,-45.072,2.08,0.7,-0.411(60),7.294(68),2.3462(72),0.073(62),0.12(21),72.930
5331196501983131904,133.711,-45.654,2.45,1.0,-0.011(32),4.667(43),1.3172(31),0.062(62),-0.00(12),50.720
5331513195692864768,132.151,-44.928,1.65,0.8,0.076(51),6.59(14),1.8341(51),0.096(62),-0.28(21),8.590
5331827999607787520,134.645,-43.806,3.97,0.9,0.140(28),5.690(37),1.6739(37),0.023(62),-0.07(13),29.350
5332046630624366848,134.583,-43.255,1.26,0.9,-0.291(43),5.48(11),1.7745(43),0.162(62),0.26(16),94.480
5332540620622305536,177.421,-64.356,2.00,1.0,-0.941(34),5.461(75),1.8458(34),0.406(62),0.47(11),99.990
5332683213534588544,174.977,-64.309,1.37,0.8,0.022(30),6.376(95),2.4076(65),0.484(62),0.31(16),97.140
5332740353770259712,176.581,-64.219,2.17,0.9,0.032(25),5.637(48),1.8300(39),0.399(62),0.04(13),63.810
5333431912214772224,174.766,-64.362,1.27,0.9,-0.572(50),5.97(11),2.2110(56),0.526(62),0.51(15),99.810
5333651333510308480,173.386,-62.942,1.93,0.9,-0.323(19),5.853(53),2.0004(39),0.389(62),0.16(22),74.530
5333771489506466432,170.279,-63.231,1.34,0.8,0.169(47),6.91(11),2.5338(91),0.513(62),0.24(25),82.890
5333989983086652160,174.942,-62.855,0.97,1.1,-0.365(94),4.31(12),1.5086(35),0.431(62),0.27(15),96.820
5334123401959324672,174.203,-62.095,4.93,0.5,-0.124(90),10.155(84),3.868(16),0.136(62),0.21(20),88.590
5334133641162300800,174.851,-62.081,1.11,0.9,0.015(20),5.73(10),2.1404(50),0.370(62),0.33(15),98.790
5334554891579855616,179.456,-62.867,1.24,1.0,-0.114(49),5.532(67),1.7221(43),0.395(62),0.04(15),61.250
5334969957213601280,176.745,-61.262,6.67,0.7,-0.442(26),8.041(45),3.0579(60),0.015(62),0.27(25),89.030
5335628633399906048,175.686,-59.209,1.21,1.1,-0.617(63),4.018(64),1.4137(28),0.257(62),0.41(12),99.980
5335673296712838784,174.447,-61.295,3.37,1.1,-0.295(34),4.444(25),1.2693(28),0.248(62),0.06(11),73.590
5335730887990514560,173.543,-61.154,1.45,1.1,-0.118(47),4.108(48),1.3848(29),0.299(62),0.17(11),94.120
5335897704527424128,174.394,-60.058,2.35,1.0,-0.239(22),5.015(28),1.6905(30),0.223(62),0.30(11),99.440
5335969756897837568,172.909,-60.475,0.80,0.9,0.336(47),5.39(11),1.8397(61),0.390(62),0.02(15),55.190
5336335619388746752,173.932,-59.165,1.32,1.0,-0.834(53),4.748(92),1.5234(30),0.229(62),0.11(21),68.170
5336365752856192384,174.765,-59.338,3.11,0.7,-0.390(34),7.544(43),2.6700(69),0.177(62),0.29(19),93.100
5336445742333126272,173.734,-58.744,1.50,0.9,-0.552(59),6.063(66),1.7334(41),0.203(62),0.10(15),76.110
5337015736011601280,169.270,-61.736,1.05,1.0,-0.034(54),4.579(72),1.5499(38),0.405(62),0.13(13),86.000
5337427365691549824,168.860,-61.025,1.48,1.0,-0.184(53),4.547(29),1.4978(35),0.310(62),0.19(12),94.010
5337497283422432512,170.188,-60.706,2.17,1.1,0.424(44),4.178(33),1.2758(28),0.262(62),0.01(20),52.340
5338872776809660544,163.378,-58.388,1.90,1.0,-0.398(45),4.60(11),1.4597(30),0.138(62),0.28(13),98.050
5339010421915274496,163.859,-57.645,0.69,1.0,-0.602(92),4.84(14),1.5473(58),0.320(62),0.29(15),96.590
5339433768271629824,167.837,-58.334,1.96,1.1,-0.378(67),4.579(75),1.2829(26),0.149(62),0.10(13),79.410
5339813610825928960,169.959,-57.441,2.82,1.1,-0.095(53),4.041(94),1.3130(29),0.118(62),0.18(13),92.090
5339819525030231936,170.132,-57.270,1.79,1.1,-1.675(53),4.378(43),1.2086(27),0.144(62),0.348(98),100.000
5339927826925712640,168.985,-57.279,1.75,0.7,-0.411(40),7.258(90),2.7419(86),0.138(62),0.35(26),93.040
5340017643274632448,169.454,-56.983,0.76,1.2,-1.001(53),3.942(73),1.2560(34),0.245(62),0.39(12),99.990
5340112132560759168,168.909,-56.396,2.02,0.8,-0.174(45),6.215(93),1.7921(39),0.117(62),-0.05(18),40.670
5340131958129165952,168.240,-56.203,1.18,0.8,0.062(49),6.099(64),1.8757(57),0.159(62),-0.04(16),40.320
5340335745749233664,167.320,-57.323,1.43,1.0,0.283(31),4.922(63),1.5316(31),0.142(62),-0.03(13),41.370
5340475830392827008,165.350,-57.314,0.86,1.0,-0.880(58),4.463(88),1.4107(40),0.189(62),0.39(11),99.930
5340510224492975744,164.223,-57.365,1.29,0.9,-0.590(41),5.013(88),1.5450(36),0.147(62),0.31(13),98.780
5340545752464076288,164.552,-57.004,0.69,1.2,-0.915(55),3.98(11),1.3141(37),0.320(62),0.38(14),99.950
5340746447690403840,167.629,-56.834,1.42,1.1,-0.587(58),3.924(87),1.2348(30),0.139(62),0.30(12),99.490
5340766616857888768,167.182,-56.517,0.98,1.1,-1.361(88),3.98(12),1.3370(31),0.178(62),0.55(14),100.000
5340792932092224000,166.725,-56.530,0.94,0.9,0.186(58),5.63(11),1.7830(62),0.182(62),0.00(17),50.130
5341169038105087232,166.192,-55.281,2.52,0.9,-0.038(25),5.582(73),1.7768(34),0.082(62),0.14(15),83.350
5341304656018157184,179.922,-60.015,2.22,0.7,-0.283(44),7.584(55),2.5539(75),0.268(62),0.08(20),64.520
5341635196686239744,176.443,-58.897,1.61,0.6,-0.354(87),8.24(10),2.997(18),0.224(62),0.20(25),78.650
5341695601100252800,177.619,-58.664,0.95,0.9,-0.101(25),5.16(12),2.0046(48),0.302(62),0.48(15),99.860
5341740784158318208,177.538,-58.138,0.80,1.1,-0.196(99),4.260(90),1.6275(40),0.459(62),0.33(15),98.720
5341982195676753152,179.978,-57.904,0.99,1.1,-0.616(55),3.847(78),1.4196(31),0.262(62),0.46(12),100.000
5342029921355719296,179.285,-57.329,0.67,1.0,-0.125(67),4.52(11),1.5820(42),0.468(62),0.19(14),91.020
5342211581294564864,176.299,-57.317,1.04,0.8,0.371(38),6.18(14),1.9776(73),0.218(62),-0.10(18),28.740
5342303596668279296,177.644,-56.644,1.12,1.1,-0.213(51),4.388(91),1.2848(29),0.198(62),0.07(13),73.490
5342578813850511104,175.506,-57.515,1.62,1.0,-0.748(33),4.828(58),1.5069(31),0.183(62),0.09(20),65.670
5342768071617493504,172.115,-57.406,1.20,1.2,-0.283(58),3.843(35),1.1817(27),0.182(62),0.14(12),90.280
5342864828637909248,173.798,-56.654,1.84,0.7,-0.418(62),7.009(97),2.2374(55),0.150(62),0.15(21),78.130
5342876476589775232,173.041,-56.587,0.84,1.1,-0.362(94),4.322(78),1.3423(36),0.240(62),0.18(14),90.990
5342905922887293312,172.467,-56.749,2.47,0.7,0.087(31),7.141(54),2.4713(59),0.127(62),0.07(17),67.540
5342957015819410560,172.234,-55.979,0.88,0.9,0.078(47),5.27(11),1.6665(51),0.200(62),0.06(16),64.090
5343075247678089600,175.032,-56.270,1.00,1.0,-0.922(35),4.856(88),1.5032(36),0.194(62),0.38(11),99.910
5343274156193015296,173.253,-55.949,2.88,0.8,-0.205(26),6.82(11),2.3596(42),0.108(62),0.26(20),91.110
5343353561553227648,172.772,-55.555,1.36,1.0,-0.241(43),4.998(64),1.4679(29),0.159(62),0.10(14),77.890
5343407678132281984,173.625,-55.361,1.06,0.8,0.234(42),6.49(12),2.0229(75),0.179(62),-0.13(18),23.040
5343708119688909696,179.969,-55.918,0.89,1.1,-0.761(58),4.657(84),1.3964(35),0.246(62),0.27(11),98.990
5343765702292203008,178.242,-55.588,1.34,0.7,-0.522(80),7.91(13),3.039(17),0.174(62),0.52(26),97.940
5344080338731568256,176.405,-54.544,1.00,1.0,-0.626(30),4.678(93),1.5014(34),0.175(62),0.36(11),99.880
5344789798605780864,176.179,-55.011,2.08,0.7,-0.415(42),7.927(95),3.0923(95),0.134(62),0.35(27),91.960
5344940947095755392,174.100,-54.689,3.38,0.9,-0.671(24),5.162(88),1.5338(25),0.074(62),0.30(12),99.320
5345289286123061888,175.309,-53.708,0.74,1.0,0.374(32),4.79(11),1.5502(43),0.243(62),-0.04(14),39.000
5345291278987917952,175.371,-53.633,2.80,0.6,-0.064(92),8.443(68),3.1371(93),0.096(62),0.12(20),71.810
5346035098614538880,171.015,-55.407,1.91,0.7,-0.588(55),7.911(86),2.990(11),0.126(62),0.25(27),83.460
5346373954346170752,172.236,-55.308,1.78,0.8,0.006(19),6.252(73),2.1870(45),0.136(62),0.24(15),95.060
5346838772886162176,169.757,-53.650,0.87,0.9,-0.938(72),5.386(92),1.6062(55),0.227(62),0.31(13),98.700
5347081730598507648,168.451,-54.472,1.42,0.9,-0.047(51),5.71(11),1.6533(47),0.141(62),-0.05(17),39.450
5347088121509962240,168.398,-54.389,0.95,0.8,0.167(52),6.00(14),1.8856(67),0.218(62),-0.04(19),40.730
5347561289464358656,167.654,-53.388,1.58,0.7,-0.331(34),6.871(67),2.5139(69),0.138(62),0.32(24),91.990
5347964397908807808,166.542,-52.124,1.72,1.0,-0.737(62),4.790(73),1.3757(32),0.150(62),0.24(12),97.940
5348722201939140224,171.727,-51.484,1.30,0.9,-0.473(43),5.838(67),2.0015(45),0.259(62),0.41(15),99.570
5349122973925885696,170.391,-50.227,1.13,0.8,-0.424(46),6.611(92),2.3364(78),0.229(62),0.42(18),98.570
5349312605318867328,168.890,-51.605,2.89,0.7,-0.075(29),7.088(52),2.3187(47),0.076(62),0.03(18),56.240
5349515465215478400,166.846,-51.175,2.06,0.8,-0.223(37),6.004(34),1.7213(34),0.123(62),-0.01(15),48.630
5349526700849726208,166.339,-51.210,1.53,0.9,0.202(28),5.57(12),1.6622(39),0.195(62),-0.11(15),23.280
5349585078043270656,167.832,-50.876,1.12,1.0,-0.893(34),4.99(11),1.7551(36),0.260(62),0.56(12),100.000
5350202350742369536,167.954,-48.724,1.74,1.1,-0.003(31),4.123(50),1.4213(27),0.182(62),0.20(20),84.250
5351282861459967104,161.109,-57.006,0.89,0.9,-0.486(67),4.955(75),1.5926(45),0.177(62),0.14(21),71.400
5351291623193859200,161.192,-56.808,3.21,0.9,0.097(32),5.638(95),1.6944(33),0.069(62),-0.03(16),43.180
5351438682868882816,158.732,-58.466,1.28,1.1,-0.198(60),4.40(14),1.2643(34),0.148(62),0.06(15),69.340
5351534580902725632,157.692,-57.718,1.10,1.0,-0.379(90),4.613(78),1.4678(39),0.150(62),0.27(14),96.060
5351555574690549888,159.094,-57.760,1.48,1.0,-0.873(29),4.739(42),1.4543(34),0.132(62),0.08(21),62.760
5351909102037400192,156.671,-56.608,2.01,0.9,0.364(24),5.572(62),1.7448(34),0.096(62),-0.06(13),30.730
5351923223889598208,156.363,-56.493,1.42,1.0,-0.687(49),4.472(75),1.3716(31),0.129(62),0.32(11),99.760
5351962840668821760,156.449,-55.997,1.51,1.0,-0.470(24),4.90(10),1.6624(34),0.126(62),0.43(13),99.900
5352212910857695232,159.310,-55.779,1.05,1.1,-1.019(86),3.80(16),1.3047(33),0.191(62),0.15(22),76.100
5352318532686793728,157.090,-56.146,0.96,0.9,-0.772(64),5.239(89),1.6216(52),0.179(62),0.35(13),99.430
5352592070574952960,163.553,-56.512,1.07,1.0,-0.409(25),4.740(83),1.5541(36),0.166(62),0.17(21),76.760
5353114991422148992,163.641,-55.422,2.06,0.7,-0.584(49),7.424(60),2.6110(76),0.091(62),0.41(20),97.400
5353188967942065152,163.123,-55.048,1.34,1.1,-0.666(55),3.785(55),1.2814(31),0.137(62),0.40(12),99.980
5353192713153646208,162.998,-54.941,2.05,0.8,-0.415(30),6.212(48),2.0276(41),0.089(62),0.32(15),98.430
5353217383447016192,163.333,-54.718,0.85,1.1,-0.59(13),4.376(89),1.2826(34),0.209(62),0.19(15),90.640
5353273248056907776,164.570,-54.479,0.92,0.9,-1.038(40),4.888(80),1.5764(40),0.234(62),0.45(11),100.000
5353511124847548800,161.750,-53.752,3.18,1.0,-0.151(42),4.129(92),1.4860(35),0.059(62),0.38(13),99.810
5353578813524039808,162.959,-53.363,1.32,1.0,-0.914(30),4.852(85),1.4917(30),0.156(62),0.38(11),99.970
5353876712466124672,160.275,-54.379,2.29,0.9,-0.045(43),5.590(80),1.5215(41),0.086(62),-0.12(16),22.110
5354593490960066176,158.590,-52.729,1.07,0.9,0.238(39),5.797(75),1.9702(56),0.395(62),0.04(14),60.470
5354791265608054144,155.605,-57.066,1.50,0.9,-0.210(30),5.842(71),2.0393(48),0.116(62),0.37(15),99.300
5355230761028853760,154.420,-55.382,1.31,1.0,-0.991(67),4.68(13),1.5506(31),0.175(62),0.18(22),77.230
5355543812618520192,156.826,-54.232,0.77,1.2,-0.233(72),3.872(73),1.3298(33),0.310(62),0.20(13),94.570
5355633933885075328,155.253,-54.824,1.41,1.0,-0.095(27),4.65(11),1.5036(39),0.188(62),0.18(14),91.110
5356384080011254400,151.908,-53.544,1.97,1.0,-0.221(43),4.895(65),1.4094(36),0.105(62),0.09(14),75.730
5356877348416044544,151.800,-52.390,1.15,1.1,-0.090(44),4.546(53),1.7237(34),0.708(62),0.21(11),96.990
5357321482387315456,155.959,-53.272,0.87,0.9,-0.619(72),5.68(18),2.0746(69),0.506(62),0.26(24),84.580
5357646078833350272,158.622,-51.925,0.90,1.2,-0.221(65),4.078(63),1.4120(29),0.474(62),0.16(13),90.290
5358206142572928256,154.998,-52.095,1.17,0.8,-0.383(46),6.32(12),2.3142(76),0.523(62),0.42(18),98.970
5358613580345322368,153.823,-50.574,2.00,1.0,-0.682(36),4.939(59),1.6167(35),0.090(62),0.19(21),81.080
5359086709637408128,153.897,-49.667,3.30,0.9,-0.544(41),5.596(36),1.4769(29),0.043(62),0.07(13),72.820
5359193435286733056,155.254,-48.897,0.83,1.0,-0.583(98),4.80(10),1.4325(40),0.266(62),0.20(14),91.860
5359439828969599744,165.220,-53.144,3.65,0.7,0.319(39),7.50(12),2.6002(53),0.042(62),-0.05(21),40.150
5359512151911880576,164.361,-52.635,1.23,0.7,-0.256(52),7.09(18),2.4675(97),0.207(62),0.24(25),83.210
5359833900809328000,162.728,-51.666,2.13,0.9,-0.451(26),5.496(48),1.6315(34),0.096(62),0.21(13),95.180
5359870283468021888,164.972,-52.381,1.19,1.0,-1.011(62),4.429(58),1.4191(31),0.232(62),0.41(11),100.000
5359871868317321472,164.947,-52.341,4.63,0.5,-4.10(86),9.340(91),2.9761(80),0.020(62),-0.37(21),6.180
5360058544777119872,165.091,-51.533,0.98,0.9,-0.166(31),5.221(75),1.7925(42),0.379(62),0.24(14),96.510
5360086066927179136,164.741,-51.099,1.11,1.1,-0.967(39),4.057(59),1.4028(28),0.290(62),0.15(20),77.530
5360286762156862720,164.027,-50.987,0.99,0.9,-0.165(26),5.75(12),2.1514(80),0.394(62),0.42(16),99.440
5360454609483215232,162.137,-52.144,1.20,0.9,0.218(22),5.615(97),1.9775(42),0.236(62),0.17(15),88.090
5361311060317366144,160.985,-49.787,1.14,1.0,-0.615(52),4.432(94),1.5759(31),0.322(62),0.44(12),99.990
5361511411952947840,161.304,-48.573,2.23,0.9,0.179(28),5.453(27),1.5833(32),0.095(62),-0.11(13),19.660
5361748665945498112,165.720,-49.983,1.10,1.2,-0.067(43),4.218(73),1.2881(30),0.259(62),0.04(12),63.950
5361834874528175488,164.337,-50.211,2.99,0.8,-0.365(46),6.670(88),1.9805(35),0.070(62),0.05(19),61.670
5362013064129791744,164.774,-48.939,1.00,1.2,-0.142(60),3.618(59),1.3033(30),0.262(62),0.21(12),96.930
5362438300250479488,164.795,-48.132,2.80,0.7,-0.142(37),7.297(72),2.6565(56),0.077(62),0.26(26),84.720
5362481146844816640,164.152,-47.999,1.42,0.7,-0.19(10),8.18(16),2.859(16),0.231(62),0.01(28),49.650
5363208336349003648,161.436,-47.039,2.52,1.1,0.124(31),4.60(13),1.3059(25),0.082(62),-0.01(22),49.920
5363211256926764288,161.354,-47.003,2.17,0.7,-0.064(40),7.240(85),2.4248(53),0.096(62),0.05(21),59.280
5363332065766050176,163.433,-47.228,1.36,0.8,-0.311(42),6.745(81),2.3056(67),0.224(62),0.28(18),93.890
5363386044912973568,163.824,-46.963,5.47,0.5,-1.69(16),10.350(30),4.069(13),0.012(62),0.40(19),99.940
5363718303583052032,162.204,-46.072,1.19,0.9,-0.884(32),5.032(73),1.5876(33),0.241(62),0.38(11),99.960
5363905598525756160,158.858,-50.023,1.78,1.0,-0.616(31),4.938(84),1.6012(36),0.127(62),0.17(21),76.250
5363998644693559168,158.917,-50.037,1.41,1.0,-0.250(16),5.294(60),1.8667(38),0.252(62),0.38(12),99.870
5364454667140816896,158.940,-48.642,3.92,0.8,-0.410(41),5.959(61),1.6878(32),0.025(62),0.09(15),74.270
5364729098369972096,157.923,-48.045,1.42,0.8,-0.590(49),6.086(60),1.7926(44),0.211(62),0.16(15),87.520
5364764798138904192,158.029,-47.644,1.23,0.9,-0.203(29),5.004(80),1.6581(35),0.250(62),0.24(13),96.820
5364776514807137536,159.038,-47.903,1.47,0.7,-0.337(71),8.19(10),3.211(19),0.205(62),0.44(24),97.630
5365207385929626496,155.567,-48.489,2.61,0.8,-0.523(48),5.852(78),1.5338(32),0.064(62),0.02(15),56.380
5365457799702869120,155.430,-46.851,0.65,1.2,-0.488(81),3.91(10),1.4162(34),0.376(62),0.34(14),99.530
5365560054282459136,156.816,-47.389,1.52,0.9,-0.423(49),5.991(62),1.6943(38),0.202(62),0.04(15),62.110
5366011506884557696,156.199,-45.520,1.15,0.9,-1.035(34),5.119(76),1.6607(33),0.274(62),0.45(10),99.990
5366512781105600640,159.952,-45.667,2.12,0.6,-1.237(78),8.422(93),2.821(12),0.094(62),0.40(20),97.710
5367398197202772736,157.633,-45.029,0.69,1.0,0.030(51),4.63(11),1.5728(39),0.312(62),0.15(15),85.640
5367489628467390336,157.124,-45.080,2.36,0.7,0.272(28),7.302(45),2.4782(53),0.078(62),-0.06(16),34.450
5368239701554208256,157.347,-42.694,0.99,0.9,0.264(30),5.27(13),1.6768(36),0.145(62),0.00(16),51.080
5368407514529299200,179.040,-53.229,0.73,1.0,-0.305(54),4.313(95),1.4796(33),0.223(62),0.31(13),99.070
5368412187453811968,178.755,-53.110,1.06,1.0,-0.176(26),4.930(65),1.6734(37),0.172(62),0.30(13),99.000
5368438678806936192,179.749,-53.308,1.37,1.1,-0.591(49),4.00(11),1.3575(26),0.152(62),0.18(21),81.180
5368717645521766528,177.919,-52.675,1.29,1.1,-0.064(47),3.992(87),1.3437(25),0.159(62),0.19(12),95.210
5369128347475763072,178.533,-50.721,1.00,1.0,-0.269(56),5.299(71),1.5533(38),0.183(62),0.09(15),73.440
5369179131166991360,177.847,-51.272,1.37,0.9,-0.306(24),5.84(12),1.9650(39),0.143(62),0.20(24),80.030
5369209676975399552,177.217,-51.416,0.91,0.9,-0.228(59),5.44(12),1.7898(61),0.207(62),0.25(17),92.050
5369321758441063424,178.146,-50.523,1.33,1.2,-0.445(67),3.801(62),1.1535(23),0.147(62),0.19(12),95.460
5369624364657595136,175.836,-51.031,0.95,1.0,-0.012(29),4.637(86),1.6796(36),0.206(62),0.31(13),99.260
5369683325970324992,175.275,-50.890,1.09,1.1,0.021(43),4.008(97),1.3195(29),0.202(62),0.11(12),83.720
5369766579615593344,174.114,-51.026,2.13,0.9,-0.641(28),5.688(52),1.6976(28),0.120(62),0.27(12),98.540
5369816160719780352,173.788,-50.855,1.47,0.8,0.208(39),6.90(10),2.1252(59),0.178(62),-0.09(25),35.150
5369913089539518464,173.914,-50.668,0.84,0.9,0.084(50),5.61(11),1.6626(54),0.228(62),-0.09(17),30.840
5370482258602928000,174.143,-49.015,0.75,1.0,-0.136(81),4.93(14),1.5441(42),0.201(62),0.14(18),78.980
5371201888966580992,178.454,-48.772,3.10,1.0,0.026(32),4.464(73),1.3895(24),0.091(62),0.11(13),80.450
5371342557733444608,178.453,-48.009,1.26,0.8,0.097(41),6.37(14),1.9859(53),0.156(62),-0.05(19),39.780
5371430518661582976,178.049,-48.203,1.26,0.8,-0.628(44),6.445(86),1.9529(52),0.156(62),0.21(16),91.070
5371916605880584704,175.866,-48.001,0.93,1.2,-0.464(83),4.10(16),1.1676(25),0.191(62),0.12(15),80.910
5372077993571027200,173.743,-47.765,1.17,1.1,-0.210(51),4.252(75),1.3029(22),0.201(62),0.13(13),85.870
5372214539170822656,174.116,-47.069,1.29,0.8,0.374(37),6.89(11),2.2932(70),0.195(62),-0.09(18),30.720
5372238041230253696,176.580,-47.911,1.26,0.8,0.079(35),6.599(95),2.0934(65),0.176(62),0.02(24),50.650
5372355311018816512,175.639,-47.057,6.08,0.8,0.371(29),6.384(78),1.8995(37),0.012(62),-0.04(24),41.740
5372443512465789824,176.032,-46.841,2.79,1.0,-0.358(99),4.444(85),1.4106(33),0.113(62),0.27(15),96.150
5372539444854984064,174.914,-46.917,1.85,0.8,0.127(34),6.84(12),2.1551(51),0.162(62),-0.12(20),27.710
5372542434152281472,174.882,-46.753,2.79,0.7,0.139(36),7.69(11),2.6060(62),0.111(62),-0.11(21),29.180
5372706433183137536,175.008,-45.948,1.74,0.8,0.385(28),6.440(93),2.0785(63),0.161(62),-0.10(16),26.810
5372777248603632512,174.233,-45.516,0.87,1.1,-0.429(53),4.22(12),1.3659(38),0.183(62),0.28(13),98.640
5373182624803448320,170.743,-49.625,0.88,0.9,-0.505(38),5.45(14),1.7061(48),0.209(62),0.28(16),95.940
5373223066212070272,171.345,-49.431,1.41,0.8,-0.087(32),6.093(86),1.9502(46),0.177(62),0.10(16),75.360
5373961731866793088,169.799,-49.059,0.64,1.0,-0.548(44),4.19(13),1.5107(35),0.232(62),0.45(13),99.960
5374440122503156864,167.713,-47.261,2.54,0.6,-0.267(76),9.14(13),3.412(15),0.088(62),0.12(24),67.180
5374474344803028480,167.542,-46.797,1.23,0.9,-0.280(35),4.371(44),1.5989(31),0.215(62),0.30(20),92.300
5374813544138539392,168.849,-46.587,3.45,0.8,-0.208(19),5.822(98),1.7931(26),0.054(62),0.15(16),83.530
5374933356545153920,168.727,-46.065,1.69,0.7,-0.270(77),8.145(78),3.079(14),0.183(62),0.30(23),91.120
5375255891410348800,173.199,-46.294,2.89,1.1,-0.334(47),4.459(81),1.2274(25),0.101(62),0.08(13),77.090
5375542760864851328,171.470,-45.925,0.88,1.1,-0.322(68),4.54(12),1.3002(34),0.218(62),0.08(15),73.020
5375715865227179392,173.024,-45.701,2.33,0.6,-0.172(79),8.45(11),3.327(13),0.120(62),0.32(25),92.690
5376605679372344192,169.520,-44.641,2.46,0.8,-0.066(28),6.201(75),1.9711(41),0.088(62),0.09(16),73.490
5376787201869125632,170.814,-44.065,3.03,0.8,-0.281(15),6.449(34),2.1328(46),0.071(62),0.15(23),71.350
5376823279594060672,169.959,-44.358,1.30,0.9,0.190(28),5.480(79),1.7229(39),0.162(62),-0.00(14),49.080
5377730028790772864,178.376,-46.242,1.38,1.0,-0.609(46),4.331(51),1.4742(35),0.175(62),0.42(11),99.980
5377760956856119936,178.136,-45.989,2.33,1.0,-0.461(38),5.03(10),1.5063(29),0.144(62),0.22(14),94.160
5378990039057012992,176.936,-44.775,0.98,0.9,-0.400(40),5.65(13),1.8098(54),0.192(62),0.28(17),94.630
5379805017688193664,179.262,-43.159,1.83,0.9,0.357(24),5.517(83),1.8132(34),0.194(62),0.00(14),51.300
5381080348098645760,174.881,-41.586,1.31,0.8,-0.137(27),6.214(95),2.1638(52),0.190(62),0.29(17),95.930
5381381339404484864,177.862,-40.873,1.23,0.8,0.245(30),6.08(18),1.9384(55),0.248(62),-0.07(19),36.430
5382493869077336320,173.004,-42.162,1.45,1.2,-0.132(50),3.766(34),1.2680(23),0.172(62),0.19(11),96.300
5382888666768298496,172.599,-40.806,1.58,0.9,-0.42(14),4.928(55),1.5384(30),0.175(62),0.25(16),92.790
5383574074829105024,171.299,-41.070,1.93,0.7,2.04(46),7.380(84),2.4258(67),0.109(62),-0.02(26),43.740
5384306521372883584,175.059,-40.003,2.40,0.9,-0.274(24),6.014(95),2.0058(45),0.132(62),0.30(16),97.000
5384410012904045824,173.239,-40.457,0.93,1.1,-0.416(84),4.707(94),1.3954(43),0.232(62),0.15(15),85.810
5384805665290078976,176.944,-38.721,2.37,0.7,-0.427(35),7.66(15),2.8521(86),0.145(62),0.25(30),79.970
5384869849281059584,176.524,-38.413,1.04,1.1,0.127(40),4.040(91),1.3997(40),0.208(62),0.14(12),89.370
5384923828432397952,174.920,-38.925,2.49,0.9,-0.101(37),5.604(56),1.6240(37),0.127(62),-0.01(15),48.300
5384995021810153472,174.715,-38.601,1.50,1.0,-0.112(36),4.639(52),1.4622(32),0.191(62),0.15(13),88.850
5385081608349062784,176.095,-38.014,3.28,0.8,0.086(34),6.146(46),1.8583(47),0.081(62),-0.06(15),33.830
5386048560107201792,173.563,-37.472,4.77,0.9,-0.451(39),5.540(31),1.5127(31),0.019(62),0.10(13),78.140
5386253137989927168,173.899,-36.522,0.95,0.9,-0.172(45),5.222(72),1.7695(54),0.199(62),0.28(15),97.390
5386546260920364032,166.315,-46.366,0.92,1.0,-0.459(45),4.49(11),1.5600(30),0.232(62),0.40(13),99.870
5386631954107359872,165.863,-46.657,1.35,0.9,-0.529(26),5.23(10),1.7008(33),0.213(62),0.35(13),99.440
5386915009631628672,167.784,-45.779,1.52,0.8,-0.438(40),6.210(56),2.0548(40),0.207(62),0.32(15),98.180
5386949403729220096,166.842,-45.810,1.15,0.8,-0.282(48),6.486(90),2.1749(65),0.237(62),0.24(18),90.700
5386956275676710912,166.584,-45.940,1.78,0.8,-0.134(23),6.66(11),2.3782(47),0.166(62),0.31(19),94.650
5387310318420743808,166.197,-44.648,1.78,0.9,-0.525(35),5.372(41),1.6358(24),0.178(62),0.25(12),98.010
5387600142814199040,164.395,-45.247,1.24,1.0,-0.198(46),4.810(62),1.4689(27),0.280(62),0.10(13),80.530
5388430033574830720,163.933,-43.032,2.68,0.9,0.255(21),5.616(78),1.6705(26),0.064(62),-0.10(14),21.530
5390398262466586880,166.983,-40.629,4.57,0.5,-0.183(88),10.027(30),4.079(16),0.016(62),0.50(20),100.000
5390724508182154240,166.157,-39.447,0.90,1.0,0.139(34),4.369(77),1.6070(39),0.243(62),0.24(12),97.750
5390746017378194688,165.628,-39.525,3.95,0.6,-0.870(46),8.607(72),3.0146(85),0.025(62),0.35(18),97.600
5392982149152219008,160.723,-39.352,5.08,0.9,-0.359(24),5.501(61),1.7154(38),0.012(62),0.28(14),97.880
5393070659838394752,163.268,-41.503,1.81,0.9,-0.083(34),5.634(56),1.7024(25),0.115(62),0.05(15),64.800
5393704597010238208,164.342,-39.513,2.44,0.8,-0.390(24),6.084(54),2.1613(44),0.079(62),0.32(23),93.970
5393707036551555968,164.449,-39.365,1.68,0.9,0.293(25),5.017(89),1.5999(36),0.123(62),0.01(14),54.140
5394072795966555008,164.593,-38.217,1.93,0.8,0.026(33),6.510(64),2.0444(50),0.109(62),-0.01(17),47.030
5394199136725466368,161.993,-39.820,0.93,1.1,-0.004(51),3.819(99),1.3847(27),0.104(62),0.28(12),98.710
5394625163121065472,161.846,-38.242,2.53,1.2,-0.618(58),3.735(77),1.0990(26),0.058(62),0.25(12),98.740
5394935087960632960,164.398,-37.254,2.83,0.9,-0.601(48),5.900(44),1.6474(38),0.074(62),0.14(14),85.470
5395381180444726784,169.144,-40.734,1.25,1.0,-0.689(58),4.76(12),1.4562(37),0.209(62),0.29(13),98.410
5395408255918212736,168.207,-40.903,0.95,1.0,-0.45(17),4.631(92),1.5633(43),0.251(62),0.33(17),96.040
5395750513271488000,168.972,-39.777,1.19,0.9,0.208(35),5.077(75),1.6939(47),0.224(62),0.09(14),74.260
5396859095870109952,166.668,-38.027,1.19,1.0,-0.854(48),5.15(13),1.7230(42),0.193(62),0.50(13),99.950
5396892630974732416,167.188,-38.131,0.76,1.1,-0.682(58),3.72(11),1.3405(32),0.219(62),0.45(14),99.980
5397140566549629568,168.774,-37.280,3.43,0.9,-0.117(20),6.201(43),2.1075(44),0.050(62),0.23(22),85.040
5397347794427206656,168.460,-36.973,6.65,1.0,0.045(41),5.12(12),1.3850(38),0.009(62),-0.10(16),26.710
5397614013682465792,171.940,-37.905,1.72,1.0,-0.774(39),4.960(86),1.2901(32),0.150(62),0.12(11),87.150
5397718742164599296,172.399,-37.562,1.75,0.7,-0.715(52),7.947(65),3.127(15),0.151(62),0.70(21),99.980
5398103914832159488,171.891,-36.031,6.66,0.6,-1.209(51),8.995(25),3.3405(73),0.009(62),0.12(20),70.470
5399526339280028928,172.308,-33.791,1.92,0.9,0.162(27),5.352(87),1.5699(37),0.093(62),-0.07(15),30.740
5399824066413866496,165.888,-38.382,0.78,1.0,-0.145(77),4.60(15),1.3858(41),0.200(62),0.09(17),71.610
5399857773317382784,166.304,-38.092,0.93,1.0,-0.667(68),4.55(13),1.4989(41),0.200(62),0.39(13),99.630
5401239206597857408,163.994,-35.980,1.04,1.1,-0.358(61),4.17(11),1.3147(25),0.116(62),0.25(13),97.040
5402171592457893376,168.381,-34.701,1.17,1.0,-0.559(34),4.679(56),1.5922(27),0.144(62),0.24(20),86.100
5402626962070169984,168.709,-32.992,1.49,0.8,0.101(38),5.95(11),1.8352(55),0.117(62),-0.02(17),44.970
5403968190160055936,169.086,-31.674,1.43,1.3,-0.121(45),3.215(76),1.0919(34),0.107(62),0.14(11),91.910
5404257189920167296,168.347,-30.773,2.72,0.8,-0.168(38),6.564(55),2.0463(48),0.181(54),0.04(16),59.950
5405066194275250176,151.850,-51.373,0.91,0.9,-0.287(52),5.80(10),2.1992(69),0.844(62),0.34(15),98.330
5405843136685348864,146.395,-50.920,1.03,1.2,-0.667(77),4.472(93),1.7300(33),0.848(62),0.37(14),99.780
5405967656372430720,146.541,-50.255,1.60,0.7,-0.201(25),7.00(11),2.6409(79),0.138(62),0.38(26),93.500
5406024453019686912,148.953,-50.775,3.01,0.8,-0.336(32),6.627(58),2.1797(55),0.058(62),0.12(24),66.000
5406092141695263872,148.327,-50.531,1.21,0.7,-0.120(97),7.57(12),2.640(16),0.755(62),0.02(23),53.190
5406275553988543104,148.975,-49.273,3.94,0.7,-0.848(54),7.243(29),2.3254(46),0.032(62),-0.03(24),41.340
5406431547195367296,148.324,-49.601,2.09,0.6,-0.807(82),8.815(63),3.198(19),0.098(62),0.38(20),97.210
5406567543042715520,147.878,-48.363,2.04,1.0,-0.817(28),5.031(82),1.4451(30),0.109(62),0.28(11),99.430
5406611317349624320,152.372,-50.705,2.28,0.8,0.206(27),6.497(38),2.1475(48),0.084(62),0.02(14),57.200
5406743877215844608,152.525,-49.865,1.03,1.0,-0.291(96),4.500(70),1.5631(32),0.450(62),0.24(14),95.710
5406806102703951360,151.755,-49.690,1.70,1.0,-0.140(34),4.855(85),1.4041(34),0.110(62),0.00(21),50.930
5407918945905405952,150.113,-48.207,1.10,0.8,-0.517(63),6.48(12),2.4361(79),0.671(62),0.27(24),87.670
5408170012512823936,149.683,-47.274,1.08,0.8,-0.771(80),6.682(87),2.1888(86),0.493(62),0.30(16),96.070
5409933457367884160,145.731,-47.013,2.76,0.7,-0.388(65),7.619(94),2.4631(61),0.072(62),0.05(24),58.390
5410647349652010240,144.403,-46.776,1.60,0.7,-0.506(61),7.718(88),2.743(11),0.134(62),0.33(23),91.970
5411110828160486144,148.185,-47.669,1.87,0.9,0.168(37),5.498(93),1.5707(33),0.124(62),-0.05(22),40.660
5411505518473160960,147.329,-46.240,0.94,1.0,-0.607(51),4.550(98),1.7152(37),0.557(62),0.44(12),99.970
5411563311554135040,147.487,-45.634,1.92,0.8,0.105(38),6.239(78),1.8939(41),0.124(62),-0.09(16),28.680
5411614645005149824,147.403,-45.369,1.78,1.0,-0.733(45),4.385(99),1.3778(25),0.131(62),0.36(12),99.910
5411675667897698048,149.249,-46.013,4.93,0.3,1.5(1.5),10.857(88),3.918(33),0.015(62),0.11(21),68.980
5411734388690957184,148.100,-45.653,3.49,0.7,0.148(24),6.957(48),2.2427(46),0.051(62),-0.07(16),32.410
5411829152846395776,149.682,-44.926,0.93,0.9,-0.137(67),5.653(99),1.6953(56),0.239(62),0.03(18),56.320
5414605076107962112,152.749,-45.397,2.24,0.9,-0.032(41),5.707(78),1.6246(34),0.098(62),-0.07(16),33.400
5414717535533290752,152.001,-44.663,1.53,0.9,-0.511(34),4.420(38),1.5279(29),0.138(62),0.44(10),100.000
5414778970745142528,151.379,-45.083,1.28,0.9,-0.611(33),4.78(10),1.5699(30),0.169(62),0.17(21),75.610
5414882634074006528,151.341,-44.717,0.94,1.1,-0.651(46),4.101(91),1.3146(28),0.187(62),0.33(12),99.810
5414937334777988864,151.577,-44.101,1.79,0.8,0.048(36),6.172(63),1.8926(40),0.115(62),-0.03(15),42.160
5415226575054860160,153.365,-43.042,1.10,0.8,-0.192(64),6.70(11),2.0263(75),0.154(62),-0.03(21),44.870
5415285845604616192,152.694,-42.955,1.40,1.1,-0.081(34),3.993(45),1.1867(24),0.119(62),0.06(11),73.510
5415545845743625088,152.164,-42.477,2.41,0.9,-0.672(43),5.718(83),1.7961(35),0.078(62),0.11(22),65.320
5415588451819434112,156.024,-44.736,0.91,1.1,-0.197(63),4.402(99),1.4095(33),0.240(62),0.17(14),89.510
5416347114841080064,157.197,-41.650,1.75,1.0,0.091(18),4.761(51),1.6386(29),0.084(62),0.24(12),98.230
5416923293293768448,153.655,-41.938,2.04,0.8,-0.400(32),6.511(47),2.0998(40),0.078(62),0.09(23),61.680
5417037333266424704,153.127,-41.733,1.26,0.7,0.170(45),6.99(11),2.3398(77),0.127(62),-0.01(20),47.840
5417611518853324416,154.382,-40.097,0.96,0.9,-0.269(76),5.82(14),1.5958(45),0.151(62),-0.05(20),40.660
5418405160093540352,151.137,-43.009,7.89,0.9,0.153(27),5.419(59),1.5644(28),0.007(62),-0.08(14),27.880
5418631522046778112,150.897,-41.703,1.38,0.9,-0.465(37),5.53(12),1.6981(37),0.125(62),0.25(16),94.470
5418978005648473856,147.847,-42.962,1.30,1.0,-0.286(24),4.548(77),1.6695(31),0.180(62),0.33(21),94.690
5419388260925590272,147.886,-41.475,1.33,0.7,-0.356(67),7.71(11),2.903(14),0.178(62),0.40(25),95.010
5419952894505675904,149.321,-39.865,0.87,1.1,-0.289(85),3.913(94),1.4135(27),0.250(62),0.32(14),98.940
5420152863882552448,151.495,-41.363,1.63,1.2,-0.555(60),3.683(41),1.1061(23),0.101(62),0.03(20),55.910
5420156097998197760,151.553,-41.221,0.98,1.0,-0.367(57),4.803(85),1.5344(33),0.196(62),0.26(14),96.790
5420207465806813952,151.699,-40.628,1.25,0.9,-0.123(24),5.298(99),1.6906(35),0.126(62),0.18(15),89.160
5420479113898039552,151.309,-39.958,0.97,1.0,-0.360(64),4.086(86),1.3759(24),0.145(62),0.32(13),99.270
5420555461237059584,152.407,-39.361,0.89,0.9,0.100(28),4.94(10),1.5624(33),0.123(62),0.08(15),73.030
5420713859630974720,153.688,-39.184,1.09,0.9,-0.206(58),5.95(10),1.6579(40),0.104(62),-0.05(19),39.010
5420804397540556672,153.858,-39.153,1.08,1.2,-0.581(62),3.748(65),1.0580(22),0.104(62),0.18(12),94.580
5420899642734988544,153.980,-38.386,0.75,1.0,-0.238(73),5.20(14),1.5049(38),0.106(62),0.09(18),69.670
5421256812217127680,150.884,-39.480,2.05,0.8,-0.380(39),6.572(54),1.9597(37),0.090(62),0.08(17),69.340
5421623499343901440,149.745,-38.153,1.93,0.9,0.052(31),5.664(42),1.6281(30),0.109(62),-0.09(14),24.950
5422118760612315520,151.426,-37.029,1.04,1.1,-0.364(64),4.01(13),1.3489(18),0.108(62),0.33(14),98.990
5423133850369270528,142.668,-44.873,2.50,0.8,0.099(33),6.176(42),1.8880(36),0.070(62),0.02(22),50.890
5423407766201012736,141.911,-44.319,1.36,0.9,-0.711(44),4.327(77),1.5712(30),0.223(62),0.53(11),100.000
5423422884486075008,141.966,-43.944,2.35,0.9,-0.421(30),5.45(10),1.6424(33),0.073(62),0.23(15),94.020
5423602139241729920,140.298,-45.658,0.88,1.1,0.130(60),5.417(86),2.0921(60),1.317(62),0.00(14),52.470
5423839496317421312,138.316,-44.901,1.12,1.0,-0.582(45),5.465(86),1.7826(46),0.562(62),0.25(13),96.640
5424555072227272192,140.605,-42.468,2.82,0.6,-0.762(45),8.087(53),2.7599(69),0.057(62),0.29(19),94.040
5424655780619238272,144.164,-43.858,1.53,1.0,-0.720(42),4.82(15),1.3585(28),0.123(62),0.22(13),95.450
5424684024325065856,143.423,-44.084,0.88,0.9,-0.527(81),5.748(86),2.0294(60),0.764(62),0.30(15),97.110
5424750750933552256,144.317,-43.788,1.55,0.9,0.415(25),5.802(97),1.7456(37),0.121(62),-0.17(15),11.000
5424823731019267072,144.044,-43.331,1.26,1.2,-0.754(56),3.770(54),1.2108(24),0.173(62),0.07(20),64.370
5425884278701654144,142.647,-42.050,1.23,1.0,-1.022(65),4.53(14),1.4415(30),0.147(62),0.12(22),70.300
5425903382716685568,143.264,-41.744,1.14,0.9,-0.531(53),5.868(90),1.8840(50),0.209(62),0.32(16),97.390
5426133661686553728,141.302,-41.065,1.69,0.7,0.163(46),7.55(10),2.6928(90),0.085(62),0.06(21),60.660
5426196814882490624,142.323,-40.933,1.35,0.9,-0.013(39),5.489(72),1.5851(40),0.113(62),-0.04(15),40.040
5426435958660218368,144.074,-40.627,4.25,1.2,-0.380(51),3.581(37),1.0106(29),0.020(62),0.14(11),92.250
5427266433540007936,137.878,-43.177,2.41,0.8,-0.396(30),6.509(55),2.0738(38),0.074(62),0.06(23),56.930
5427667239890231552,139.880,-41.414,1.00,0.8,-0.193(53),6.29(12),2.3309(91),0.341(62),0.41(19),98.260
5427990290147253248,136.448,-42.923,2.33,0.7,-0.532(31),7.426(48),2.7494(60),0.071(62),0.52(19),99.690
5428207581134322304,136.768,-41.574,1.14,0.9,0.078(27),5.430(97),1.8526(45),0.287(62),0.15(15),86.130
5428211910462399616,137.103,-41.622,1.10,0.9,0.282(29),5.94(11),1.9072(58),0.337(62),-0.08(16),29.810
5428930200791030784,137.219,-39.762,1.45,1.0,-0.035(36),4.49(11),1.4112(29),0.110(62),0.14(14),84.970
5429137493092235264,141.225,-40.966,2.05,0.8,-0.091(31),6.400(83),2.0751(48),0.077(62),0.13(17),77.380
5429239094837399040,141.508,-40.769,1.19,1.0,-0.334(46),4.800(81),1.5161(33),0.143(62),0.26(13),96.950
5429448105127751552,139.562,-40.384,2.16,1.0,-1.031(48),4.592(62),1.3570(26),0.072(62),0.37(10),100.000
5430426807914228096,139.583,-38.999,0.74,0.9,-0.281(47),4.811(90),1.8072(46),0.388(62),0.43(13),99.910
5430671140012171008,139.282,-38.029,2.15,0.7,-0.049(44),7.479(65),2.6485(68),0.067(62),0.13(20),73.480
5431111700578361728,140.368,-37.069,1.22,0.9,-0.145(45),5.397(69),1.4976(35),0.096(62),-0.03(15),44.680
5431131938465031936,139.586,-37.392,1.99,0.9,-0.195(24),5.957(98),2.0012(34),0.069(62),0.29(17),96.180
5431638607164889088,145.783,-40.547,4.69,0.7,-0.245(45),7.642(88),2.7070(46),0.016(62),0.20(23),81.330
5432178536092829312,148.361,-38.167,1.23,1.0,-0.833(36),5.258(49),1.5008(30),0.148(62),0.26(11),99.200
5432412560270568832,147.477,-37.849,3.59,0.9,0.174(17),5.445(28),1.7057(27),0.052(62),0.03(12),62.300
5433121603533437184,145.738,-37.923,2.99,0.9,-0.135(42),5.425(30),1.5451(26),0.087(62),0.01(14),53.010
5433208125652257024,147.387,-37.442,0.70,1.1,-0.536(62),3.928(76),1.3895(31),0.222(62),0.40(12),99.960
5434025853065402112,149.255,-36.826,3.13,0.7,-0.671(35),8.108(79),3.0259(51),0.075(62),0.19(26),76.250
5434071654597012096,149.276,-36.413,2.37,0.8,0.143(16),6.157(57),2.0261(25),0.114(62),0.16(22),73.370
5434367217066072448,150.836,-36.006,4.26,0.8,-0.202(16),6.129(29),2.0294(30),0.022(62),0.19(22),80.440
5434412056524755712,151.382,-35.377,4.24,0.9,-0.673(23),4.821(56),1.4901(26),0.022(62),0.13(21),70.940
5434603783864729472,150.224,-35.223,1.82,0.9,0.175(27),5.545(76),1.6311(30),0.114(62),-0.10(14),23.700
5434719816701460736,147.703,-37.060,1.34,0.9,0.400(25),5.050(62),1.6720(29),0.152(62),0.03(12),58.590
5435278879707776256,147.497,-34.402,1.12,0.9,0.348(41),5.003(76),1.6121(35),0.149(62),0.00(13),50.180
5435592863293474688,148.505,-34.379,0.76,1.1,-0.195(55),4.440(94),1.2626(27),0.156(62),0.05(14),66.130
5435770125183875200,149.347,-33.378,2.09,0.9,0.017(32),5.651(54),1.6213(30),0.105(62),-0.08(14),29.520
5436163887786841088,143.148,-37.421,1.15,0.9,-0.079(30),5.451(63),1.7130(37),0.127(62),0.13(15),81.290
5438404761202926464,145.517,-34.542,3.24,0.8,-0.060(47),6.452(32),1.8854(29),0.081(62),-0.10(16),26.800
5438774987383374976,147.792,-33.265,1.33,1.0,-0.262(24),4.471(62),1.5883(23),0.129(62),0.41(11),99.960
5439434075885965952,145.194,-33.068,2.00,0.8,-0.104(31),6.595(49),2.0192(41),0.132(62),-0.02(16),44.500
5439709430530134912,145.340,-31.898,2.40,0.9,-0.395(25),4.941(89),1.5790(25),0.118(62),0.31(13),99.270
5440794412286244224,157.243,-39.782,2.36,0.8,-0.239(19),6.691(94),2.2716(32),0.062(62),0.18(25),74.940
5441131653117875584,159.441,-38.797,1.93,0.8,-0.220(18),6.43(11),2.2194(42),0.066(62),0.24(25),83.380
5441600526108199168,156.023,-39.048,0.64,1.2,-0.211(80),3.84(15),1.2124(27),0.136(62),0.16(15),87.560
5441761295324308224,155.249,-39.291,0.78,1.0,-0.414(71),4.63(10),1.3740(24),0.136(62),0.19(14),91.630
5442193472112804608,158.398,-37.502,1.08,0.8,-0.226(29),6.22(14),1.9707(56),0.085(62),0.16(20),80.220
5442274458015491072,157.664,-37.026,1.32,0.9,0.056(38),5.339(58),1.5646(28),0.084(62),-0.02(15),43.150
5442510990455120384,158.076,-36.313,3.54,0.9,-0.269(24),5.025(34),1.5697(31),0.037(62),0.25(12),98.630
5442655713672850560,160.631,-37.943,1.20,0.7,-0.281(47),6.76(12),2.3519(69),0.078(62),0.33(21),93.750
5442751061946690048,161.120,-37.648,2.25,1.0,-0.334(28),4.880(42),1.5764(26),0.061(62),0.19(21),79.660
5443180489956628480,161.852,-36.656,5.01,0.9,-0.570(31),5.168(30),1.4375(23),0.013(62),0.20(11),96.420
5443453340638764160,161.006,-36.065,1.05,0.9,-0.687(47),5.18(13),1.5299(49),0.085(62),0.29(14),97.850
5443499932444036480,161.258,-35.729,2.42,0.6,-0.162(96),9.086(80),3.755(22),0.064(62),0.49(22),99.930
5443864076951309312,158.822,-35.844,0.86,0.9,-0.449(55),5.124(80),1.6376(49),0.096(62),0.33(14),98.510
5444901534892958848,155.077,-37.937,1.00,1.0,-0.131(45),5.28(10),1.4868(34),0.093(62),0.00(16),51.720
5445079277818511872,155.239,-37.091,2.55,0.9,0.051(17),5.608(38),1.9686(28),0.066(62),0.33(22),95.640
5445417686882153728,156.233,-37.013,1.85,0.9,-0.018(30),5.247(49),1.5243(25),0.078(62),0.00(14),51.910
5445499050742210688,155.876,-36.447,0.83,0.9,-0.560(49),5.04(12),1.6631(48),0.099(62),0.21(22),80.430
5445580792559583104,156.668,-35.955,3.32,0.6,-0.053(49),8.06(11),2.8787(68),0.048(62),0.05(22),55.340
5445670810775975808,156.987,-35.422,1.70,1.2,-0.601(59),3.563(97),1.1444(25),0.086(62),0.33(13),99.690
5445944112432780800,156.009,-34.862,1.30,1.0,0.187(43),4.816(78),1.4540(33),0.092(62),-0.01(14),46.510
5446026507086728960,153.695,-36.475,2.06,0.8,-0.187(20),6.198(98),2.0225(33),0.081(62),0.15(24),71.190
5446064165359392256,153.150,-36.363,1.63,1.0,0.087(28),5.169(82),1.5031(27),0.090(62),-0.04(14),38.580
5446099963909547776,153.395,-35.985,1.88,1.0,-0.686(45),4.203(78),1.4074(25),0.088(62),0.45(11),99.980
5446310318525312768,153.103,-35.620,5.34,1.2,-0.475(52),4.134(69),1.0691(38),0.012(62),0.10(12),82.070
5446811042991543040,155.120,-33.822,1.60,0.8,0.587(35),6.79(10),2.2563(73),0.087(62),0.11(25),64.020
5447753015218450688,158.776,-33.458,1.29,0.8,-0.588(50),5.94(11),1.7793(52),0.086(62),0.24(16),93.210
5447868910616194432,159.794,-32.643,1.11,0.9,0.110(32),5.299(90),1.5472(46),0.091(62),-0.05(15),35.490
5448632177845095168,155.568,-32.405,3.08,0.7,-0.429(31),7.275(71),2.6601(54),0.051(62),0.46(20),98.900
5448670488953072384,155.949,-32.504,1.44,0.8,-0.293(42),6.533(54),1.9735(54),0.078(62),0.07(17),66.850
5448728075874368768,155.585,-32.264,1.00,0.9,-0.091(25),5.015(97),1.6248(38),0.084(62),0.22(14),93.610
5449029960535394944,157.682,-31.249,1.95,0.9,0.141(29),5.349(59),1.5222(40),0.137(61),-0.13(14),17.100
5450402597723423232,164.870,-32.043,1.95,1.0,-0.499(36),4.523(73),1.5930(38),0.112(62),0.48(11),99.990
5450433315329169024,163.931,-32.122,1.46,0.8,-0.662(86),6.21(12),1.7490(60),0.116(62),0.12(19),75.090
5450586181804899072,161.296,-33.253,0.75,1.1,-0.318(94),3.88(12),1.2973(42),0.099(62),0.29(15),97.680
5451501834473047040,163.490,-31.012,1.57,0.9,-0.913(33),5.00(21),1.5146(38),0.164(55),0.35(15),98.770
5452153810508370944,165.718,-30.472,3.52,0.7,-0.639(48),7.672(93),2.9479(86),0.000(13),0.36(26),93.490
5453630076667367680,165.802,-28.506,1.84,0.9,0.344(25),5.475(71),1.6443(35),0.247(27),-0.16(11),7.560
5453772463422973952,166.112,-28.038,0.77,1.1,-0.507(56),3.887(85),1.3683(32),0.192(27),0.39(11),99.940
5454454676028735872,161.656,-30.835,1.52,0.7,-1.95(11),8.18(12),2.618(17),0.110(55),-0.26(27),17.050
5454495357958870016,161.516,-30.882,3.01,0.9,-0.135(45),5.550(76),1.5948(38),0.192(34),-0.03(15),43.770
5454715329003913344,161.331,-30.344,2.13,1.0,-0.108(51),4.604(53),1.3975(32),0.219(20),0.08(12),76.180
5454765666020655360,161.374,-29.923,1.85,0.9,-0.725(43),5.28(11),1.6451(37),0.192(47),0.35(13),99.240
5455146097044098816,159.516,-30.353,2.66,0.7,1.009(40),6.835(56),2.0666(57),0.137(47),-0.11(23),31.090
5455856828232230912,159.643,-28.876,1.85,0.8,-0.213(15),6.027(89),1.9137(47),0.164(37),0.16(14),87.790
5456618476254801152,162.864,-27.918,1.56,0.9,-0.646(37),5.187(73),1.6058(39),0.301(27),0.27(10),99.170
5457696414263817216,162.072,-26.791,1.52,0.9,-0.014(50),5.75(11),1.7391(53),0.2740(99),-0.03(16),42.020
5457809354724890880,163.361,-27.024,1.90,0.9,-0.877(46),5.19(15),1.6561(44),0.3563(99),0.06(22),58.460
5458502699886396032,151.823,-34.315,1.50,0.8,0.379(29),6.149(89),1.9488(47),0.106(62),-0.09(15),27.370
5459247928252629504,152.786,-32.991,3.22,0.9,0.324(26),5.495(26),1.6832(41),0.055(62),-0.06(12),28.050
5459446218302273408,152.899,-31.978,1.75,0.7,-1.880(56),7.782(57),2.619(10),0.085(62),-0.04(26),38.530
5459462539178335232,153.437,-31.887,2.59,0.7,-0.395(24),7.640(83),3.0390(75),0.070(62),0.46(26),98.010
5459815173172851968,150.340,-32.854,1.22,1.1,-1.04(14),4.818(51),1.2567(27),0.109(62),0.19(12),95.050
5460294147924610688,152.186,-31.218,1.49,1.0,-0.946(32),4.880(85),1.4036(32),0.247(47),0.26(10),99.560
5460362386364701312,151.334,-31.558,1.75,0.8,0.290(33),6.46(13),1.9791(56),0.219(55),-0.19(18),13.450
5460566723728408832,151.306,-30.716,1.33,0.7,-0.038(45),6.744(81),2.3303(78),0.219(27),0.17(17),84.860
5461299788748287104,156.249,-30.258,1.12,0.8,-0.136(38),6.329(92),2.2091(66),0.192(27),0.29(16),95.770
5461312776729394176,156.151,-30.192,1.85,1.0,0.162(30),4.161(44),1.3469(29),0.110(37),0.089(98),82.690
5461587001799216384,155.122,-29.682,1.42,0.8,0.300(48),6.660(89),2.1427(77),0.1644(99),-0.10(16),25.070
5462038797999171456,152.696,-30.247,1.25,1.1,-1.122(60),4.107(92),1.2632(32),0.219(47),0.38(12),100.000
5465606094755544704,152.305,-27.751,3.22,0.7,1.31(12),7.75(13),2.7024(67),0.137(45),0.05(28),54.330
5465606988108775424,152.185,-27.800,1.72,1.2,-0.286(59),3.691(58),1.1599(28),0.219(18),0.13(11),90.250
5467622873958750848,158.207,-28.439,6.95,0.3,0.05(16),11.75(17),3.905(35),0.000(0),-0.17(22),20.290
5469179713704439168,157.587,-26.201,5.14,0.9,-0.054(31),4.910(31),1.4410(41),0.082(50),0.05(12),66.950
5469275298200318336,157.826,-26.088,2.85,0.5,-3.6(1.2),9.21(10),2.826(16),0.164(37),-0.51(22),2.260
5469927278531800960,159.337,-26.227,1.37,0.7,0.088(72),7.08(41),2.282(13),0.192(37),-0.10(34),39.510
5470071589432853376,160.291,-25.535,1.68,0.7,-1.146(94),7.200(79),2.393(11),0.1644(99),0.47(15),99.680
5471693987559186944,159.221,-23.156,3.18,0.9,-0.624(44),5.656(77),1.7419(44),0.247(47),0.27(13),97.510
5471745767685167232,160.562,-22.957,1.74,1.0,0.047(42),5.297(83),1.4924(42),0.192(27),-0.11(14),21.960
5472425059713022976,154.431,-24.924,1.11,1.0,-0.876(38),4.455(54),1.3102(37),0.137(27),0.308(82),99.980
5473082636385878016,153.220,-25.244,0.91,0.9,-0.584(35),4.47(11),1.5233(44),0.164(27),0.43(11),99.960
5474897895723596928,160.030,-21.794,0.94,1.0,0.064(46),5.06(22),1.4453(46),0.1096(99),-0.06(19),38.720
5476114711496996480,156.540,-21.143,2.63,0.6,-0.23(18),9.543(93),3.888(30),0.192(37),0.41(21),99.760
5476480367839459328,90.947,-65.455,1.42,0.9,-0.412(29),4.976(72),1.5334(34),0.076(62),0.11(21),67.010
5476724936156028160,91.988,-64.813,1.50,1.2,-0.409(80),3.548(53),1.0965(30),0.078(62),0.21(13),96.110
5477112243422435584,98.349,-63.666,3.16,1.0,0.159(29),3.951(70),1.3676(40),0.039(62),0.25(20),88.480
5477441444076119040,97.906,-62.707,1.65,1.0,-0.306(52),4.168(32),1.3494(34),0.099(62),0.28(11),99.100
5477797372308717568,91.204,-63.776,2.80,0.9,-0.436(21),5.882(37),1.8670(41),0.049(62),0.31(13),99.070
5478198079874143104,96.671,-62.292,0.95,1.1,-0.225(52),4.357(65),1.2611(42),0.109(62),0.10(13),81.350
5479558175758067968,104.158,-60.442,0.87,0.9,-0.303(74),4.424(66),1.5773(45),0.201(62),0.39(13),99.690
5479584220439947264,104.703,-60.244,1.34,1.2,-0.354(73),4.124(58),1.2097(36),0.183(62),0.12(13),84.370
5479592054460038656,105.467,-59.981,1.36,1.0,-0.65(16),4.572(74),1.3661(39),0.178(62),0.24(15),93.940
5479660292900933760,107.351,-59.762,0.89,1.0,-0.170(40),5.018(64),1.7700(56),0.210(62),0.35(14),99.420
5479660464699726208,107.441,-59.726,0.83,1.0,-0.114(56),4.845(80),1.4827(55),0.210(62),0.10(15),75.340
5480365217292930048,105.184,-59.683,1.93,0.8,-0.283(40),6.811(83),2.1823(66),0.154(62),0.12(19),74.870
5480832509734930304,104.758,-58.216,1.32,0.8,-0.368(54),6.612(76),2.1136(85),0.139(62),0.19(18),85.720
5481000082179442432,92.023,-62.339,1.36,1.0,-0.016(34),4.994(59),1.3848(36),0.095(62),-0.05(14),35.610
5481367937537227776,94.351,-61.017,1.24,0.9,-0.946(39),5.153(80),1.5176(44),0.102(62),0.35(11),99.870
5483264698174846976,100.376,-59.248,1.13,1.0,-0.031(40),5.246(51),1.5586(42),0.167(62),0.01(14),54.600
5483271363963752320,100.525,-59.073,2.46,1.0,-0.355(39),5.088(27),1.3450(34),0.106(62),0.02(12),58.480
5483979999208205312,102.907,-57.976,0.99,1.0,-0.099(47),4.529(62),1.3866(43),0.148(62),0.12(13),82.590
5484327857198943232,100.210,-57.880,1.41,0.8,0.295(38),6.349(89),1.8979(64),0.143(62),-0.06(24),38.570
5484444229337518208,102.028,-57.453,4.50,0.8,-0.471(29),7.268(44),2.5301(52),0.012(62),0.16(24),72.000
5484593389257142400,99.443,-57.501,1.22,0.7,-0.728(70),7.291(86),2.287(11),0.141(62),0.20(20),85.200
5485317585166158720,103.771,-55.300,0.83,1.0,0.140(38),4.283(71),1.4690(45),0.112(62),0.18(12),93.100
5487637108025656192,114.675,-57.287,4.47,1.0,-0.185(46),5.054(65),1.3433(34),0.015(62),-0.02(15),46.410
5487764724390355712,114.909,-56.228,1.35,1.0,-0.145(61),4.480(39),1.4478(36),0.230(62),0.17(13),91.490
5487801283152737664,115.995,-56.214,0.81,0.9,0.235(35),5.75(13),1.9177(78),0.274(62),0.04(16),60.060
5488126459417713152,116.341,-54.846,4.83,1.1,-0.435(81),3.656(96),1.1360(48),0.012(62),0.10(21),68.250
5488192331334778368,116.104,-54.561,1.81,0.9,-0.531(23),5.615(34),1.6706(38),0.223(62),0.19(12),95.820
5489213846357214592,114.898,-53.742,1.49,0.9,-0.573(38),5.597(70),1.8127(52),0.214(62),0.36(13),99.340
5489289643939487232,114.491,-53.233,1.43,1.0,-0.498(26),5.130(42),1.8173(37),0.215(62),0.29(21),92.980
5489962338895709312,106.560,-56.774,0.85,1.1,-0.956(69),3.781(79),1.2356(41),0.142(62),0.45(13),100.000
5490414169455547776,107.980,-54.830,2.07,0.8,-0.680(37),6.142(40),1.7014(43),0.116(62),0.12(13),83.170
5490500584197980800,110.662,-55.099,1.74,0.8,0.044(61),6.353(46),1.9437(58),0.162(62),-0.06(17),35.500
5490573358123713152,110.629,-54.614,1.69,0.8,-0.424(66),6.479(93),1.8592(54),0.163(62),0.01(19),54.460
5490958496431501312,110.851,-53.528,1.29,0.9,-0.139(42),5.385(68),1.5984(45),0.183(62),0.05(15),64.790
5491104349224057984,105.604,-55.151,5.76,0.8,0.059(46),6.132(52),1.6868(41),0.009(62),-0.15(23),26.780
5491308897042780160,105.700,-54.762,0.88,0.9,-0.560(51),5.62(10),1.7827(65),0.117(62),0.34(15),98.410
5491686854165100928,109.267,-53.440,1.95,0.7,0.161(47),7.710(92),2.747(11),0.143(62),0.01(20),51.810
5491788352832353536,110.063,-53.112,2.41,0.9,-0.296(18),5.626(85),2.0628(46),0.135(62),0.51(14),99.990
5492030966945417216,109.974,-52.249,4.49,0.8,-0.426(25),6.669(42),2.1059(48),0.013(62),0.03(23),52.460
5492201082009942656,113.255,-53.431,1.98,0.9,0.179(23),5.325(32),1.7003(46),0.187(62),0.03(12),60.120
5492237675131102208,112.463,-53.506,0.71,1.1,-1.131(59),4.285(77),1.3776(43),0.230(62),0.44(12),100.000
5492870100476927616,116.645,-51.599,1.13,0.8,-0.423(48),6.218(64),2.1196(82),0.297(62),0.35(16),98.430
5492951361258140672,117.047,-51.113,1.88,1.0,-0.633(48),4.749(40),1.5994(34),0.266(62),0.40(11),99.980
5492982456820901760,117.110,-50.599,2.07,0.7,-2.30(11),7.540(64),2.9238(84),0.243(62),0.38(25),95.220
5493625946000538880,111.194,-51.300,1.85,0.9,-0.343(42),5.443(31),1.5663(36),0.187(62),0.08(13),75.290
5493805922310349184,113.403,-50.077,2.97,0.8,-0.393(25),6.114(50),2.1391(42),0.106(62),0.46(14),99.940
5493953188149197568,114.462,-50.182,1.09,0.8,0.121(53),6.42(12),1.9661(79),0.240(62),-0.12(19),25.420
5494088634238462976,116.142,-49.345,2.53,1.0,-0.169(38),4.699(67),1.4095(35),0.141(62),0.11(13),82.980
5494259986253684864,115.291,-49.450,0.94,1.1,-0.295(64),4.167(68),1.3021(34),0.245(62),0.16(13),90.120
5494679793533842560,90.396,-59.434,1.80,1.1,-0.095(40),4.408(56),1.1612(35),0.073(62),-0.05(12),35.500
5494797608780649600,91.079,-58.638,1.77,0.8,-0.533(42),6.773(62),2.1907(60),0.068(62),0.29(17),95.750
5495001538124328320,96.213,-58.157,1.69,1.0,0.186(31),4.767(74),1.4797(36),0.104(62),0.03(13),59.260
5495572631335262208,91.384,-58.217,1.78,1.2,0.026(38),3.917(30),1.1439(34),0.067(62),0.02(11),57.610
5496525392520727168,96.044,-55.480,1.68,0.9,-0.387(42),5.597(35),1.6155(39),0.095(62),0.13(14),83.350
5497032748417845120,99.130,-55.724,1.22,0.7,-0.447(60),6.85(12),2.528(12),0.122(62),0.54(21),98.980
5497373974979755136,103.838,-54.669,0.70,1.1,-0.676(77),3.648(75),1.2793(36),0.106(62),0.45(14),99.970
5497430874706396928,103.621,-54.409,1.24,0.7,-0.192(50),6.727(99),2.4248(98),0.094(62),0.37(20),96.530
5497947954408548992,100.770,-54.561,1.34,1.0,-0.297(43),4.533(72),1.6156(41),0.104(62),0.43(12),99.900
5497965134277700096,100.662,-54.393,1.90,0.9,-0.446(21),5.299(43),1.7989(42),0.089(62),0.45(12),99.970
5498127415322211456,97.670,-54.490,1.34,1.0,-0.29(12),4.542(43),1.4997(40),0.106(62),0.31(15),97.120
5498462388411711104,102.133,-53.106,2.07,1.0,-0.936(52),4.541(50),1.3658(37),0.070(62),0.08(20),63.960
5498542206084438144,104.105,-52.537,1.49,1.0,-0.020(35),4.968(59),1.4315(36),0.079(62),0.01(14),53.050
5499232493227474944,91.366,-55.871,1.49,0.7,1.59(29),7.02(12),2.3387(97),0.082(62),0.08(27),59.940
5499855504003376000,95.173,-54.038,2.56,0.8,-0.137(17),6.409(58),2.3068(46),0.057(62),0.38(15),99.220
5500739511358495616,95.984,-53.165,0.78,1.0,0.192(35),4.619(93),1.6789(57),0.096(62),0.27(14),97.880
5500831148780688000,96.426,-52.713,3.14,0.8,0.594(24),6.142(76),1.8695(43),0.025(62),0.03(23),52.300
5501078229653801600,95.455,-52.313,5.71,0.8,-0.157(26),6.440(35),1.9792(61),0.008(62),0.06(15),67.640
5501423716822746240,100.617,-52.158,3.16,0.7,0.174(30),7.049(63),2.4127(68),0.025(62),0.05(17),62.220
5501998585311076480,100.856,-51.765,1.45,1.2,-0.512(66),3.84(10),1.1443(32),0.074(62),0.23(13),96.820
5502025733798966400,101.084,-51.367,1.26,0.9,0.086(36),5.277(50),1.5494(44),0.075(62),-0.03(14),41.690
5502759692170206976,100.078,-50.285,2.75,0.6,-0.527(79),7.73(11),2.4180(66),0.039(62),0.02(25),54.680
5503133388684773376,100.890,-50.000,0.98,1.1,-0.034(44),4.133(58),1.2163(34),0.074(62),0.06(12),70.070
5503173314700951680,101.216,-49.665,2.11,1.0,-0.296(42),5.135(50),1.3729(33),0.058(62),0.02(14),57.540
5503235883784076160,101.500,-49.251,1.32,0.7,-0.728(63),6.818(82),2.1080(98),0.069(62),0.26(18),93.010
5505263005270028800,109.143,-49.773,4.31,0.8,-0.126(20),6.555(33),2.1607(44),0.013(62),0.14(23),70.410
5505781115764660608,111.306,-50.005,1.40,1.0,-0.315(29),5.016(61),1.7155(43),0.211(62),0.36(12),99.730
5507088435090811776,110.074,-48.306,1.16,1.0,-0.805(36),4.352(98),1.4857(43),0.203(62),0.47(11),99.990
5508800477773726208,107.056,-48.223,1.34,1.0,-0.104(37),4.698(71),1.3939(34),0.111(62),0.08(13),74.720
5509904005193304192,106.091,-46.816,1.74,0.7,0.038(38),7.218(56),2.5383(82),0.097(62),0.13(18),75.670
5510234137858119424,109.494,-47.465,0.68,1.0,-0.784(59),4.256(86),1.4926(47),0.201(62),0.49(12),100.000
5510342783350755072,111.630,-46.545,1.74,0.8,-0.424(40),6.140(68),1.9677(50),0.197(62),0.26(15),95.330
5510741184517784448,111.676,-46.107,1.46,1.1,0.018(41),4.271(62),1.3350(32),0.196(62),0.07(12),73.710
5510748743659698944,111.966,-45.972,0.78,1.0,0.124(38),4.96(11),1.5430(53),0.218(62),0.01(15),52.950
5510766301486454400,112.612,-45.801,0.90,1.0,-0.649(55),4.50(13),1.4507(41),0.215(62),0.34(13),99.480
5510877352161891584,112.820,-45.463,3.56,1.0,-1.177(67),4.16(10),1.3324(44),0.061(62),0.15(21),76.440
5511937418808704640,110.776,-44.141,2.49,1.0,0.364(24),4.672(72),1.5036(36),0.143(62),-0.00(12),48.380
5512021565808825088,112.867,-43.626,2.80,0.7,-0.737(32),8.067(33),3.261(10),0.163(62),0.43(25),99.210
5514552091823791104,121.915,-48.950,1.54,0.8,-0.583(67),6.326(79),1.8052(51),0.238(62),0.07(17),68.750
5514651799480557056,122.242,-48.351,2.02,1.1,-0.406(67),4.239(52),1.2431(29),0.180(62),0.15(12),90.230
5514983684496497152,124.750,-49.814,2.14,0.7,-0.002(31),7.166(63),2.7317(67),0.302(62),0.33(18),96.930
5515733036040994944,126.504,-47.376,1.94,0.9,-0.558(22),5.193(28),1.5899(37),0.133(62),0.30(11),99.750
5517239023360924288,118.287,-49.649,1.25,0.9,-0.366(45),5.405(42),1.6335(44),0.262(62),0.15(14),87.260
5517494934694342784,119.834,-49.343,1.61,0.9,-0.413(35),5.20(12),1.6704(33),0.242(62),0.28(14),97.000
5517516856207822720,120.821,-49.060,2.51,1.2,-0.605(58),3.242(54),1.1762(30),0.126(62),0.42(13),99.970
5517583376661438080,120.262,-48.714,0.84,1.0,-0.967(67),4.222(91),1.4339(42),0.250(62),0.47(12),99.990
5517670478598751744,121.406,-48.204,1.79,0.9,0.281(33),5.835(43),1.8034(43),0.175(62),-0.09(13),22.530
5517969270884519296,120.402,-47.513,2.42,1.0,0.013(30),5.078(37),1.4696(29),0.103(62),-0.01(13),45.350
5519153273110551552,119.990,-45.286,1.49,0.7,0.104(59),7.15(10),2.420(13),0.113(62),0.02(21),54.250
5519590706939136512,122.712,-46.316,1.38,1.0,-0.531(29),5.013(94),1.6533(34),0.124(62),0.20(22),79.810
5519878744627366784,125.256,-45.408,0.99,0.9,-0.258(68),5.77(10),1.8047(67),0.329(62),0.12(18),74.620
5520021406260441600,123.890,-45.325,1.11,1.0,-0.539(45),4.49(11),1.4579(39),0.247(62),0.31(12),99.340
5520040166677426944,123.663,-45.092,1.69,0.7,-0.272(52),7.150(91),2.2803(72),0.101(62),0.05(22),60.870
5520139844280896512,123.871,-44.426,1.17,0.8,0.163(56),6.69(12),2.0428(86),0.211(62),-0.18(20),17.820
5520395549451839616,121.460,-45.628,0.97,0.9,-0.516(34),5.050(59),1.6433(46),0.207(62),0.35(12),99.800
5520505225737551872,121.817,-45.153,1.05,0.9,-0.395(57),5.281(72),1.5752(46),0.193(62),0.16(15),87.090
5520647406333293568,120.335,-45.076,7.57,0.8,-0.714(39),6.185(70),1.6417(39),0.007(62),0.08(15),72.230
5520673588453646080,120.416,-44.683,1.48,1.0,0.183(36),4.778(94),1.3869(34),0.105(62),-0.07(14),31.900
5520963069251343872,123.358,-43.905,3.60,1.0,0.106(34),4.636(78),1.3226(30),0.025(62),0.02(21),54.020
5521707988381486976,128.077,-47.019,1.19,1.1,-1.528(95),3.99(15),1.4219(31),0.272(62),0.19(21),81.090
5522158959944092288,131.578,-45.133,3.02,1.1,-0.579(57),3.58(12),1.2098(30),0.041(62),0.40(13),99.920
5522317152181414144,129.952,-44.949,2.71,0.8,0.127(28),6.339(56),1.9714(44),0.053(62),-0.05(15),38.850
5522356768960837888,129.512,-44.834,1.65,0.9,-0.305(38),5.581(96),1.7964(42),0.106(62),0.27(16),95.210
5523045303752557184,127.333,-44.228,1.57,1.0,-0.398(43),5.210(63),1.4968(34),0.115(62),-0.02(21),45.220
5523322380682928640,129.707,-43.538,4.08,0.6,-0.351(37),8.156(44),2.8554(69),0.018(62),0.13(19),74.320
5523453634881302656,128.832,-43.057,0.96,1.0,-0.051(74),5.145(90),1.8380(45),0.606(62),0.18(16),88.380
5523561142200458752,129.608,-42.871,6.77,0.8,-0.263(38),6.331(36),1.7473(35),0.009(62),-0.07(16),34.200
5524195908306919040,132.300,-42.381,2.25,1.2,-0.953(65),3.563(51),1.1745(25),0.061(62),0.14(21),74.350
5524463123993844608,133.670,-41.740,2.45,0.7,-0.654(45),7.766(45),2.5566(67),0.060(62),0.21(19),85.710
5525503468152832256,133.092,-40.786,1.52,1.0,-0.362(21),5.273(57),1.7562(34),0.103(62),0.37(13),99.860
5525714230786304896,131.095,-40.284,2.34,0.7,-0.107(39),6.890(78),2.2518(59),0.064(62),0.08(19),67.530
5525752885491664384,131.798,-39.806,1.37,0.9,-0.353(59),5.621(99),1.6323(40),0.126(62),0.11(17),74.940
5526270240077177216,125.147,-43.690,2.63,0.8,0.217(27),5.871(57),1.7770(38),0.052(62),-0.08(14),27.950
5526351088538897664,126.595,-43.031,1.31,0.8,-0.185(31),6.66(11),2.4213(76),0.175(62),0.37(20),96.930
5526897923778796672,127.180,-41.256,1.46,0.9,-0.256(43),4.415(81),1.6067(37),0.188(62),0.41(13),99.930
5527077075452669440,124.906,-42.712,1.79,0.9,0.189(25),5.511(77),1.7085(34),0.091(62),-0.01(14),48.060
5527313882766158336,125.731,-41.309,1.88,1.0,-0.280(70),4.395(98),1.3186(28),0.084(62),0.18(14),89.700
5527593880274850048,124.829,-40.612,1.37,0.9,0.157(32),4.985(90),1.7178(33),0.331(62),0.12(14),82.910
5527879787658101760,127.220,-39.720,1.84,0.9,-0.359(31),5.640(90),1.7818(36),0.095(62),0.27(15),95.820
5528031588984234368,126.600,-40.005,1.90,1.0,-0.244(16),4.736(43),1.7283(35),0.086(62),0.37(20),97.870
5528200123496741120,129.353,-41.196,1.56,1.2,-0.718(58),3.814(72),1.1539(29),0.124(62),0.29(12),99.660
5528768433572200448,131.136,-39.713,1.81,0.9,-0.114(43),5.316(83),1.5237(32),0.092(62),0.02(16),55.320
5529004725496013184,131.526,-38.243,2.03,1.1,-0.644(43),3.983(46),1.2777(28),0.090(62),0.36(11),99.980
5529681165663483008,126.936,-38.348,1.20,0.9,-0.163(28),5.869(64),1.9676(52),0.243(62),0.23(15),94.770
5530260844507233792,128.876,-36.676,1.90,0.9,-0.042(18),5.642(43),1.8656(32),0.097(62),0.20(13),94.830
5530442371304582912,115.565,-47.824,1.02,1.0,-0.33(17),4.88(11),1.6961(42),0.217(62),0.37(19),96.690
5530950036438999680,116.722,-45.657,1.57,0.7,-0.544(48),7.348(72),2.7494(92),0.159(62),0.55(20),99.540
5532245810893461248,117.370,-43.664,2.01,0.9,-1.665(62),5.516(70),1.4817(33),0.139(62),0.28(11),99.390
5532748390791335808,119.659,-44.386,2.29,0.6,-1.494(65),8.452(60),2.866(11),0.085(62),-0.14(24),23.980
5532780242269857920,120.349,-44.049,0.74,1.1,-0.091(60),4.273(70),1.3326(42),0.164(62),0.12(13),83.670
5533317456782893184,122.118,-42.589,1.19,1.0,-0.41(12),4.905(77),1.4875(36),0.201(62),0.19(16),88.130
5533583091915707136,121.939,-41.647,1.92,0.7,-0.490(42),7.128(98),2.5801(70),0.094(62),0.48(21),98.760
5534691811951689344,120.718,-40.215,2.45,1.1,-0.621(42),4.141(95),1.2797(26),0.098(62),0.09(21),67.770
5535534656332393472,117.009,-42.590,1.07,0.9,0.376(29),5.863(88),1.8681(61),0.190(62),-0.08(14),28.190
5535712261820787200,117.193,-41.774,0.72,1.0,-0.762(71),4.67(12),1.4952(44),0.248(62),0.36(13),99.640
5535958655503490304,117.094,-41.040,1.07,0.8,0.187(53),6.757(99),2.253(11),0.218(62),-0.01(19),48.760
5536003147060775680,116.115,-41.001,0.71,1.3,-1.440(87),3.57(12),1.2611(33),0.315(62),0.09(22),65.880
5536097984238895872,114.201,-42.556,2.57,0.8,-0.470(21),6.883(29),2.6155(52),0.190(62),0.41(23),97.820
5536254458488115200,115.045,-41.680,2.88,0.6,-0.054(60),9.12(10),3.696(18),0.165(62),0.36(17),99.480
5536496729003064192,113.712,-41.340,1.26,0.7,-0.156(56),7.139(92),2.423(11),0.272(62),0.12(21),72.190
5537866136382733824,119.453,-38.990,1.19,0.9,0.042(38),5.241(78),1.8404(47),0.244(62),0.24(15),95.540
5537944579663496704,120.609,-38.504,1.09,1.1,-0.480(83),3.952(94),1.5002(40),0.447(62),0.20(21),83.110
5537950042862977664,119.907,-39.000,3.59,0.9,-0.746(37),5.419(23),1.3643(29),0.063(62),0.08(11),78.790
5538036010926732160,119.008,-38.994,1.00,0.9,-0.44(23),5.570(96),1.9804(53),0.481(62),0.37(20),95.410
5538113663936511360,118.175,-38.707,1.83,0.9,-0.534(66),5.095(52),1.5460(38),0.198(62),0.24(13),96.250
5538158430371873664,118.717,-38.071,1.31,1.0,-0.801(39),4.66(11),1.6642(38),0.266(62),0.54(12),100.000
5538285015952820864,119.404,-37.620,1.31,1.0,-0.650(40),5.077(78),1.5526(35),0.281(62),0.26(12),98.250
5538350024574737408,117.153,-39.540,2.02,0.8,0.221(31),6.859(69),2.3180(60),0.182(62),-0.00(16),50.620
5539795229530676608,122.880,-40.148,2.02,0.8,-0.247(16),6.23(15),2.0862(47),0.097(62),0.28(19),93.320
5540169574578126208,126.344,-38.872,0.86,1.1,-1.096(76),4.982(85),1.6585(42),0.689(62),0.33(12),99.890
5540535956775983488,124.978,-37.690,3.10,0.7,1.90(32),7.619(76),2.6209(70),0.046(62),0.06(26),54.210
5540618695020055168,122.712,-39.247,2.84,0.7,-0.819(45),8.235(25),3.3296(87),0.069(62),0.43(23),99.540
5541715767108021632,126.892,-38.222,4.50,0.6,-0.234(53),8.25(11),2.9132(60),0.015(62),0.02(26),47.260
5542579777091468672,127.560,-35.671,1.14,0.9,-0.687(51),5.14(14),1.5442(38),0.198(62),0.27(14),97.110
5542938939439395200,125.155,-35.920,0.75,1.1,-0.627(68),4.203(65),1.3765(36),0.348(62),0.29(12),99.280
5543100808162110848,124.554,-36.058,1.40,0.9,-0.585(33),5.036(49),1.6376(37),0.202(62),0.14(21),72.390
5543688909449011840,126.306,-34.361,0.66,1.3,-0.335(54),3.580(78),1.1806(35),0.278(62),0.16(12),93.690
5544288074561406592,119.855,-37.371,1.54,0.8,-0.418(38),6.458(80),2.1320(60),0.254(62),0.27(17),94.530
5544468360110611840,121.157,-36.159,1.03,0.9,-0.649(52),5.385(86),1.7398(46),0.357(62),0.32(13),99.170
5545280693038731264,120.121,-35.666,0.73,1.1,-0.87(11),4.50(11),2.0199(45),1.051(62),0.64(16),100.000
5545401982915918720,119.202,-35.535,0.86,1.0,-0.42(12),4.791(80),1.8214(41),0.745(62),0.34(15),98.410
5545572235420550784,118.948,-34.967,1.48,1.0,-0.393(18),5.299(50),1.7418(34),0.222(62),0.32(12),99.650
5545731458451891712,120.803,-34.760,2.08,0.8,-0.099(24),6.427(62),2.2133(47),0.149(62),0.24(16),93.860
5546009016420553216,120.209,-34.096,3.76,0.8,-0.591(46),5.797(71),1.4945(31),0.043(62),0.03(15),59.740
5546723905142724096,123.842,-33.225,1.57,0.9,-0.095(39),5.800(57),1.6754(37),0.186(62),-0.05(15),36.840
5546724970294540544,123.885,-33.125,1.90,0.6,-0.276(76),8.24(11),3.097(13),0.131(62),0.27(24),87.820
5546836295844467456,124.745,-33.548,1.30,0.8,0.032(57),6.27(13),1.8030(55),0.180(62),-0.17(20),18.680
5547038365463031296,124.718,-33.238,1.96,0.6,-0.341(75),8.969(75),3.330(20),0.114(62),0.09(22),62.130
5547100659671587328,124.272,-32.973,0.85,1.0,-0.201(73),5.39(11),1.5328(56),0.234(62),-0.01(18),49.660
5547473084871959040,122.739,-33.139,1.54,1.0,-0.484(27),4.797(62),1.7330(37),0.224(62),0.50(11),100.000
5547983808027772544,123.668,-31.857,0.92,1.0,-0.777(66),4.93(13),1.6358(40),0.198(62),0.45(13),99.860
5548026517177107072,124.602,-31.731,0.71,1.3,-0.063(49),3.344(81),1.1950(27),0.210(62),0.14(11),91.390
5548196975842539776,123.379,-31.444,1.60,1.1,-0.933(44),4.02(12),1.2696(24),0.147(62),0.40(13),99.980
5548332078333133312,124.252,-30.878,2.90,0.8,-0.399(23),6.763(57),2.1728(38),0.000(27),0.06(23),56.210
5548506419631641600,90.081,-53.857,1.11,1.0,-0.012(55),4.140(63),1.4861(37),0.089(62),0.31(13),99.330
5548810022279673088,90.011,-52.806,4.29,0.6,-0.446(58),9.115(44),3.283(11),0.011(62),0.02(20),46.230
5549119122486463744,95.077,-51.568,2.73,0.7,0.310(35),7.382(74),2.5531(67),0.040(62),-0.03(18),42.990
5549350466604659840,93.637,-51.536,1.29,1.2,-0.136(42),4.081(77),1.1097(34),0.078(62),0.00(12),52.400
5550210112898557440,94.203,-50.380,2.97,0.7,-0.147(38),7.626(55),2.5770(66),0.029(62),0.02(20),54.100
5550653490962830976,95.881,-48.751,1.16,0.8,0.098(44),6.145(87),1.7791(64),0.062(62),-0.14(17),20.100
5550772577519454464,97.436,-50.442,4.75,0.9,0.265(31),5.554(54),1.5341(31),0.010(62),-0.07(22),37.640
5550904488851885952,98.667,-49.836,1.26,1.0,-0.542(54),4.446(90),1.4994(40),0.059(62),0.44(12),99.920
5550946678313327744,99.651,-49.323,1.29,1.0,-0.816(41),4.24(10),1.3034(36),0.061(62),0.38(11),99.950
5550993819875234688,97.011,-49.955,3.96,1.0,0.263(33),5.062(76),1.4146(40),0.013(62),-0.14(14),14.650
5551076287543627008,97.777,-49.518,0.69,1.1,-0.900(55),4.28(11),1.2563(41),0.062(62),0.33(12),99.860
5551128170748701696,98.460,-49.361,1.82,0.8,-0.635(41),6.606(39),2.0072(70),0.051(62),0.23(15),93.750
5551524304172804992,102.453,-47.578,1.81,0.8,-0.649(51),5.974(71),1.6159(48),0.068(62),0.09(15),74.890
5551541140444972160,100.165,-48.644,1.57,0.7,-0.747(64),7.407(65),2.527(10),0.059(62),0.41(19),97.370
5551562477841790208,100.281,-48.333,2.27,0.9,-0.719(32),5.003(51),1.5659(31),0.049(62),0.14(21),72.320
5551709778040603136,102.258,-47.563,3.90,1.1,-0.554(60),3.813(62),1.1373(38),0.015(62),0.27(12),99.140
5551971358728457728,98.267,-48.663,2.37,0.6,-0.375(52),8.628(76),3.154(13),0.043(62),0.08(23),58.940
5552855606595507968,101.545,-45.796,0.64,1.1,-0.128(64),4.052(89),1.2594(45),0.082(62),0.15(14),88.160
5553075783798189568,91.270,-49.935,1.04,1.0,-0.299(49),4.838(80),1.4491(44),0.071(62),0.19(14),91.250
5553325407297301248,90.865,-49.685,1.25,1.0,-0.408(55),4.196(43),1.3320(36),0.068(62),0.30(12),99.240
5553768407404432256,95.930,-47.721,1.27,1.1,-0.705(92),4.720(40),1.1467(30),0.062(62),0.05(12),70.280
5554245732889386368,92.447,-48.358,1.58,1.0,-0.097(33),4.600(44),1.5127(37),0.062(62),0.25(12),98.000
5554924372082082944,93.738,-46.922,1.31,1.0,-1.050(69),3.97(11),1.3040(33),0.062(62),0.51(13),99.990
5555394241504632064,99.064,-46.435,5.01,1.1,-0.447(68),3.650(46),1.1772(42),0.010(62),0.14(20),76.410
5555592973934225536,97.557,-46.115,1.23,0.8,-0.028(44),6.226(74),1.8465(64),0.064(62),-0.05(17),38.620
5555697706713887616,98.158,-45.747,1.42,1.0,-0.536(27),4.746(57),1.6463(39),0.062(62),0.51(11),100.000
5555698909304748928,98.356,-45.677,1.37,1.1,0.133(39),4.562(68),1.2967(35),0.062(62),-0.05(13),35.780
5555764089728809984,99.835,-46.261,0.51,1.3,-0.426(93),3.48(12),1.0146(39),0.070(62),0.15(15),86.850
5555832534327673984,99.589,-45.940,0.80,1.0,-1.111(40),4.82(11),1.4206(42),0.070(62),0.39(12),99.890
5556178433814160512,100.774,-44.778,6.56,1.0,-0.945(31),4.830(29),1.3492(40),0.008(62),0.312(93),99.940
5557329553768717696,100.524,-42.869,1.66,1.1,-0.040(50),4.037(73),1.3143(31),0.080(62),0.18(13),93.220
5557755408366712960,102.890,-46.781,1.79,0.7,-0.786(84),7.103(64),2.0778(67),0.073(62),0.12(18),76.550
5558043617852387840,106.361,-45.962,1.29,0.9,0.025(42),5.754(60),1.6950(51),0.108(62),-0.05(15),37.820
5558788738841587712,104.076,-45.062,5.57,0.8,-0.331(21),6.201(52),1.9768(40),0.009(62),0.11(23),66.120
5559468859799668864,105.496,-43.359,1.55,1.0,-0.338(20),5.075(67),1.7135(39),0.098(62),0.39(12),99.850
5559698657730569856,108.010,-44.815,1.29,0.9,-0.134(22),5.810(78),2.0317(59),0.120(62),0.34(15),99.010
5559723396742399232,108.483,-44.363,4.92,0.6,-0.693(44),8.669(78),3.4400(86),0.011(62),0.36(23),97.890
5559799881519496192,108.540,-44.130,1.49,0.9,-0.371(49),5.517(86),1.6395(44),0.124(62),0.16(16),85.390
5559963502593784064,109.471,-42.990,1.08,1.1,-0.811(47),3.849(74),1.2566(38),0.163(62),0.40(12),99.990
5559973432558277504,109.936,-42.738,0.62,1.1,-0.887(73),4.11(12),1.2307(39),0.212(62),0.30(14),99.040
5560000679830525440,107.785,-43.706,1.73,0.9,-0.461(24),5.304(88),1.6589(35),0.112(62),0.30(13),98.730
5560032496948654336,108.211,-43.465,1.37,0.8,-0.449(63),5.796(70),1.4383(47),0.125(62),-0.11(16),24.220
5560274870544002944,110.329,-43.141,5.60,0.6,-1.311(71),9.205(57),3.4267(84),0.010(62),0.13(20),71.190
5560448009265759616,112.323,-41.788,2.60,0.7,-0.005(28),7.411(37),2.6085(62),0.189(62),0.09(17),70.920
5560659321656141056,110.582,-41.369,1.00,1.0,-0.709(38),4.659(91),1.7001(45),0.250(62),0.56(11),99.990
5560950005041573376,107.965,-42.138,1.04,1.1,-0.492(72),3.831(83),1.3088(33),0.150(62),0.36(13),99.760
5561062567545979136,108.581,-41.589,2.72,0.7,-0.167(33),7.417(42),2.4653(60),0.130(62),0.03(19),56.620
5561576688011415808,110.628,-40.353,1.51,1.2,-0.170(62),3.651(66),1.3385(32),0.245(62),0.26(12),99.040
5561716021049829248,109.442,-40.143,3.93,0.9,0.207(25),4.920(65),1.5182(32),0.023(62),0.03(13),61.720
5562277562252467584,102.852,-43.319,1.56,0.9,-0.473(23),5.221(76),1.6773(33),0.088(62),0.36(13),99.700
5562681456680285696,105.889,-42.008,0.84,1.1,-0.941(51),3.930(80),1.2262(34),0.126(62),0.39(12),99.970
5562744785975793280,105.694,-41.688,0.95,0.9,0.257(27),5.312(63),1.6632(49),0.124(62),-0.02(13),44.810
5563675522567885312,104.291,-41.191,0.96,1.3,-0.300(56),3.344(56),1.0684(31),0.122(62),0.16(12),93.900
5563739397321740800,103.703,-40.706,0.99,1.2,-0.563(67),3.433(83),1.1569(38),0.124(62),0.34(14),99.740
5563937614353931904,103.267,-40.571,3.77,0.9,-0.381(20),5.266(38),1.6080(36),0.018(62),0.26(12),98.660
5564259741199896320,107.242,-40.926,2.40,0.7,-0.602(43),7.196(78),2.5589(60),0.138(62),0.47(19),99.080
5564304202701786752,106.840,-40.907,2.78,0.6,-0.613(41),8.578(39),3.119(12),0.108(62),0.31(18),96.760
5564721982760998400,106.424,-39.256,3.56,0.9,-0.345(18),6.318(26),2.0853(43),0.030(62),0.17(22),75.210
5564728236232895360,106.982,-39.247,2.85,0.8,-0.053(26),6.540(40),2.0605(48),0.140(62),0.02(15),55.820
5564740124702151552,107.004,-39.014,0.58,1.3,-0.597(86),3.43(10),1.3011(36),0.319(62),0.40(15),99.790
5564757579449162752,106.796,-38.856,1.85,1.0,-0.100(42),5.218(35),1.4625(40),0.221(62),-0.06(14),33.990
5565092994919129344,108.149,-38.589,1.55,0.9,-0.666(46),4.867(37),1.6258(33),0.273(62),0.40(11),99.970
5565968966386148480,106.727,-37.927,0.86,1.0,-0.292(74),5.438(97),1.5708(58),0.309(62),0.02(17),56.820
5566156536196805760,107.310,-36.737,3.38,0.9,-0.367(41),5.261(85),1.5400(35),0.046(62),0.18(15),88.520
5566241370391607680,105.868,-37.379,1.58,1.0,-0.494(74),5.037(86),1.3838(31),0.251(62),0.06(14),71.050
5566664407487574144,91.891,-46.712,0.72,1.0,0.044(45),4.43(10),1.4322(47),0.061(62),0.16(14),87.480
5567433722029931776,94.333,-44.260,2.81,0.7,-0.464(44),7.819(68),2.8712(78),0.036(62),0.39(21),97.060
5567525496891166720,94.747,-44.182,1.61,0.8,-0.424(55),6.081(47),1.7313(49),0.063(62),0.08(16),70.810
5568638614975390336,94.490,-42.704,1.56,1.0,-0.468(79),4.08(10),1.3214(28),0.066(62),0.33(14),99.100
5568684691384441472,95.038,-42.298,2.47,0.7,0.016(38),7.269(72),2.4832(73),0.056(62),0.05(19),61.280
5570552486762665472,99.061,-40.535,1.69,0.7,-0.699(46),7.303(56),2.7020(87),0.098(62),0.61(18),99.930
5570898351888900992,98.317,-39.387,1.23,0.8,0.081(33),6.098(79),1.9578(63),0.115(62),0.05(16),62.130
5571573280229218304,93.635,-42.644,1.13,1.1,0.039(40),3.804(55),1.2550(36),0.068(62),0.15(11),93.470
5573753130750916224,95.569,-39.040,2.08,0.9,-0.671(35),5.806(31),1.5319(32),0.090(62),0.08(12),76.610
5574396551211606528,94.512,-39.315,1.49,0.8,0.065(47),6.331(98),1.8829(62),0.089(62),-0.11(18),27.740
5574855936616432000,93.770,-37.671,1.26,1.1,-0.938(54),3.947(74),1.2965(30),0.084(62),0.16(20),77.990
5574999598979980416,95.669,-37.828,3.39,0.8,-0.382(23),5.956(64),1.8299(41),0.024(62),0.22(14),94.300
5575038288046037376,96.403,-37.682,0.66,1.1,-0.094(69),3.86(12),1.2965(38),0.125(62),0.20(14),93.260
5575402741790831488,95.378,-36.342,2.53,0.8,-0.140(32),7.049(82),2.4637(64),0.065(62),0.23(20),87.840
5575782790559038464,101.122,-40.301,3.42,0.9,-0.641(59),5.313(62),1.3295(32),0.024(62),0.06(13),68.320
5576267748204881920,103.365,-38.503,0.79,1.0,-0.20(13),4.69(11),1.5383(43),0.209(62),0.23(17),89.880
5576502768814663040,102.853,-37.768,1.53,1.0,-0.750(46),4.047(62),1.4065(28),0.166(62),0.47(11),100.000
5576549979095166848,102.820,-37.737,1.06,1.1,-1.212(52),3.86(12),1.3006(33),0.181(62),0.53(14),100.000
5576650756207725056,100.159,-39.203,4.34,1.0,-0.670(26),4.607(47),1.4926(39),0.013(62),0.451(99),99.990
5576992635604262656,98.809,-38.316,1.55,1.2,-0.793(56),3.808(89),1.0436(28),0.116(62),0.21(13),96.630
5577189482546277760,101.775,-38.066,2.37,0.9,0.090(31),5.338(33),1.5463(32),0.117(62),-0.07(13),28.730
5577419555353664768,101.955,-36.678,1.04,1.0,-0.359(40),5.132(61),1.7145(45),0.183(62),0.35(13),99.440
5577579980972511232,101.457,-36.770,1.30,1.0,-0.226(26),5.024(65),1.7087(34),0.158(62),0.33(13),99.390
5578132893586454656,104.116,-37.038,1.77,0.9,0.203(29),5.987(91),1.7844(41),0.219(62),-0.16(15),14.390
5578361252703836032,105.022,-36.503,0.94,1.1,-0.765(45),4.499(96),1.3465(37),0.295(62),0.24(12),98.590
5578403927499660672,105.476,-35.954,1.89,0.7,-0.718(78),7.777(69),2.5015(95),0.254(62),0.14(21),75.680
5578789856080438784,104.902,-34.816,1.87,0.7,0.013(38),7.095(70),2.3894(61),0.244(62),0.03(18),56.350
5579101567626175744,103.201,-35.321,1.53,0.9,-0.327(75),4.991(63),1.6058(33),0.237(62),0.25(15),94.900
5579416234111010432,103.894,-35.399,1.29,0.9,-0.796(56),4.81(11),1.6179(35),0.260(62),0.44(12),99.870
5579726605627527040,103.957,-34.187,1.72,0.7,-0.321(56),6.992(67),2.2504(70),0.243(62),0.11(19),72.130
5580014677673092992,98.605,-37.974,1.29,0.9,-0.187(24),5.871(81),2.0429(51),0.120(62),0.28(23),90.600
5580211833851747200,99.016,-36.997,1.07,0.9,-0.556(54),5.757(73),1.6990(50),0.128(62),0.20(15),91.990
5580526947012630912,99.949,-36.931,1.13,1.2,0.018(42),3.76(10),1.2227(33),0.133(62),0.10(12),82.550
5580667169105160192,100.613,-36.226,1.66,0.9,0.253(43),5.754(54),1.6664(47),0.139(62),-0.18(14),9.400
5581503107179283328,96.413,-35.129,3.26,0.9,-0.365(46),4.637(73),1.4340(34),0.029(62),0.28(13),97.900
5581718027342946688,98.831,-34.652,4.59,1.1,0.090(35),4.257(56),1.2092(32),0.013(62),-0.01(12),49.370
5582024065234951296,97.045,-34.232,0.74,1.0,-0.766(57),4.53(12),1.3404(38),0.104(62),0.30(12),99.080
5582033445443614080,97.267,-33.996,1.84,0.8,0.022(43),6.70(11),2.0705(59),0.082(62),-0.07(20),35.840
5583029401118274176,103.388,-32.493,1.75,0.8,0.146(51),6.888(84),2.1789(67),0.254(47),-0.13(17),21.800
5583655607350948224,99.449,-33.064,2.76,0.6,-1.688(62),8.325(61),2.828(11),0.074(62),-0.12(24),27.340
5583688867577058560,99.432,-32.513,1.34,0.8,-0.334(48),6.244(83),1.9302(54),0.108(62),0.16(18),81.630
5584044490870335104,102.082,-31.902,2.77,0.8,-0.582(47),6.114(59),1.8502(42),0.228(56),0.20(14),92.380
5585484610587846272,114.338,-38.209,1.06,0.9,-0.631(49),5.50(11),1.6834(44),0.256(62),0.26(14),96.270
5585548176104248832,113.650,-37.743,1.69,1.0,-0.38(13),4.569(53),1.4984(35),0.206(62),0.15(21),74.710
5585827486414228480,111.487,-38.620,2.01,0.8,-0.392(31),6.904(73),2.5913(62),0.235(62),0.53(18),99.710
5585964306891994240,109.803,-38.663,3.13,0.6,-0.225(55),8.745(62),3.182(12),0.128(62),0.09(18),66.900
5586499872135045248,112.076,-37.058,1.29,1.0,0.069(34),5.058(52),1.5561(38),0.211(62),0.02(13),55.680
5586869857800278912,116.160,-37.575,0.90,0.9,-0.180(41),5.080(96),2.0007(48),0.536(62),0.44(14),99.900
5586929609386567680,115.793,-37.344,1.68,0.8,-0.670(85),6.704(80),2.2508(68),0.211(62),0.12(24),66.080
5587723697298090752,116.420,-35.329,1.12,1.1,-0.956(74),4.06(14),1.3485(32),0.241(62),0.44(15),99.950
5588026921990187136,115.172,-35.767,1.94,0.8,-0.033(39),6.482(80),2.0288(45),0.176(62),-0.01(17),48.440
5588374642543584512,113.805,-34.783,1.10,0.8,0.117(50),6.14(11),1.8901(68),0.168(62),-0.06(18),35.620
5589427321843994752,110.174,-36.630,0.84,0.9,-0.031(39),5.015(80),1.6586(46),0.273(62),0.16(14),86.900
5589511675000872832,109.790,-35.975,4.93,0.6,-0.244(44),8.364(91),3.1088(63),0.012(62),0.17(25),73.700
5589881523226278144,110.761,-35.371,1.37,0.8,-0.369(37),6.499(71),2.1016(67),0.156(62),0.23(17),91.150
5589909079735523584,110.091,-35.588,1.38,1.1,-0.855(50),3.869(60),1.3946(29),0.174(62),0.54(12),100.000
5590962927271507712,108.794,-34.504,1.95,0.6,-0.40(12),7.737(95),2.3864(83),0.149(62),-0.10(26),36.720
5591188464595107840,109.586,-33.371,1.62,1.0,-0.274(57),5.258(87),1.4379(30),0.112(62),0.01(16),54.670
5591892839235890816,113.867,-33.307,2.00,0.8,0.259(27),6.649(59),2.1949(54),0.093(62),-0.02(15),45.350
5592207608797637888,113.962,-32.615,1.98,0.7,-1.273(45),7.779(75),3.072(10),0.080(62),0.41(26),97.120
5592248222008973312,114.456,-32.226,1.44,1.1,-0.744(45),4.391(64),1.1995(31),0.099(62),0.20(11),97.480
5592667788771712896,110.671,-32.920,1.16,1.0,0.152(40),5.019(58),1.4826(43),0.096(62),-0.04(14),38.410
5592839140789934464,110.727,-32.331,1.59,0.8,-0.363(40),6.38(10),1.9504(48),0.080(62),0.14(18),79.160
5593448716911932416,112.760,-30.266,1.61,0.9,0.150(32),5.596(79),1.5997(33),0.055(24),-0.12(13),18.440
5594209578955423232,120.236,-32.802,1.02,0.9,-0.328(44),5.515(80),1.7247(46),0.299(62),0.17(15),87.580
5594639487997294464,117.118,-33.563,1.96,0.9,0.126(26),5.521(34),1.6208(32),0.134(62),-0.08(13),25.050
5594688484984030080,116.284,-33.486,1.08,1.1,-0.504(49),3.885(66),1.3868(34),0.218(62),0.40(11),99.980
5595286206996603008,118.021,-31.735,1.39,0.7,-0.425(42),7.415(70),2.9382(97),0.247(62),0.64(20),99.890
5595347504770483072,119.497,-31.362,1.38,0.9,-0.417(45),5.864(72),1.8135(42),0.235(62),0.19(15),89.710
5595512465873995264,117.093,-31.628,1.58,0.9,-0.399(35),5.557(92),1.8008(41),0.214(62),0.29(15),97.130
5596006146599796992,120.218,-31.933,1.91,0.8,-0.302(33),6.169(74),2.0234(43),0.127(62),0.14(23),70.830
5596304286049728000,122.128,-31.131,1.30,1.1,-0.858(44),3.962(76),1.2983(27),0.000(0),0.20(19),83.670
5596336652923944960,122.925,-30.632,1.08,1.0,-0.101(56),4.97(11),1.4929(36),0.192(37),0.07(15),67.470
5596620082097514496,121.790,-30.133,1.16,0.8,-0.451(66),6.151(97),1.9000(55),0.211(39),0.19(17),86.340
5596882869682824576,119.451,-30.778,2.31,0.8,0.032(39),6.249(49),1.8409(38),0.067(81),-0.10(17),27.300
5596956605680489344,119.621,-30.557,1.15,1.2,-0.276(67),3.513(91),1.2457(26),0.247(70),0.23(13),97.280
5596992782177154048,120.275,-30.521,0.91,1.0,-0.966(66),4.62(12),1.4872(37),0.384(20),0.36(11),99.880
5597222687494214400,118.207,-30.029,1.01,1.1,-0.534(66),4.014(97),1.3653(27),0.57(13),-0.01(23),47.780
5597528351730625408,121.200,-29.009,1.45,0.9,-0.212(56),5.76(10),1.5826(34),0.192(32),-0.07(16),33.200
5597695855451821952,120.386,-29.137,1.21,1.0,0.089(30),5.003(85),1.4408(32),0.110(47),-0.05(14),34.900
5597840608720403072,120.938,-28.404,2.44,0.8,-0.123(14),6.25(11),2.3128(44),0.055(37),0.41(24),96.950
5597948846209249152,121.127,-27.706,1.93,1.1,-0.978(44),4.19(11),1.2505(26),0.055(37),0.06(20),62.750
5598038353321216640,115.772,-31.944,2.02,1.0,-0.431(28),4.695(55),1.4660(31),0.088(62),0.12(20),70.320
5598380404519214592,114.355,-31.134,1.12,1.0,-0.582(44),4.445(86),1.4558(29),0.137(47),0.38(11),99.890
5598948611515313152,115.835,-29.625,1.13,0.8,-0.359(49),6.73(11),2.2870(77),0.219(20),0.29(19),93.380
5599380032387840896,114.614,-29.406,0.64,1.2,-0.262(81),3.763(94),1.4177(34),0.247(27),0.35(13),99.790
5599434698730590976,113.390,-30.125,1.24,1.0,-1.173(34),5.04(11),1.3813(32),0.027(37),0.32(11),99.680
5599717238861581440,115.478,-29.396,0.83,0.9,-0.378(51),5.59(16),1.7966(58),0.274(44),0.24(18),91.150
5599781594653115136,115.590,-28.926,0.73,1.0,-0.127(93),4.13(13),1.5466(37),0.438(59),0.26(15),95.710
5600043828171716992,114.360,-28.500,1.11,1.2,-0.946(53),3.98(12),1.1436(28),0.198(55),-0.05(21),41.900
5600124710995197696,115.728,-28.097,3.06,1.2,-0.049(34),3.934(41),1.1092(26),0.000(27),0.040(94),64.790
5600173948501055744,114.843,-28.062,0.75,1.1,-0.543(80),4.22(15),1.3862(36),0.558(44),0.18(14),90.910
5600467415029765120,118.506,-28.442,0.75,1.1,-0.918(50),4.46(12),1.3125(33),0.329(59),0.24(12),98.150
5600604235504962048,116.901,-28.490,2.38,0.8,0.286(23),6.328(51),2.0070(38),0.081(37),-0.07(12),28.730
5600730713703686144,118.096,-27.934,1.49,1.2,-0.285(48),4.062(86),1.0778(23),0.110(27),0.02(11),59.150
5602027106635954560,118.032,-26.370,1.37,0.8,-0.187(21),6.225(89),2.1548(44),0.000(37),0.28(23),89.710
5602027209714993024,118.117,-26.415,1.45,0.9,-0.596(39),5.14(16),1.5862(28),0.000(0),0.36(15),98.730
5602306107712739072,117.528,-25.729,1.28,0.8,-0.448(46),6.318(69),1.9532(49),0.027(27),0.23(15),92.770
5602819751426253440,106.382,-34.128,0.84,1.1,-0.333(85),3.791(62),1.3540(32),0.243(62),0.31(14),99.330
5603118268835869696,107.932,-33.627,0.54,1.2,-0.684(76),3.76(13),1.3377(38),0.307(62),0.40(15),99.880
5603419943036008064,107.253,-32.719,4.16,0.9,0.262(25),5.556(87),1.6287(34),0.016(62),-0.11(14),21.450
5603467501216786816,108.194,-32.704,2.58,0.7,0.053(41),7.810(76),2.6889(79),0.100(62),-0.06(20),36.190
5603926959635814912,105.034,-32.924,1.83,0.8,-0.314(19),6.315(74),2.2326(49),0.198(62),0.40(15),99.580
5604142257755583488,105.655,-31.789,1.26,1.0,-0.634(46),4.230(28),1.4797(33),0.162(62),0.47(10),100.000
5604395935706347264,107.069,-31.494,2.73,0.7,-0.063(30),7.440(62),2.4956(56),0.089(62),0.00(19),50.130
5604732180107184640,109.799,-32.662,0.85,1.0,0.040(41),4.588(96),1.4498(38),0.120(62),0.11(14),79.410
5605796163771546880,110.926,-29.335,1.36,0.7,-0.011(53),7.03(14),2.0168(87),0.055(13),-0.24(27),20.200
5605805750138357760,110.723,-29.322,1.25,0.9,0.263(45),5.619(67),1.6000(41),0.110(45),-0.06(21),38.180
5605861786565114240,108.192,-31.187,2.03,1.2,-0.079(47),3.71(14),1.1907(24),0.096(62),0.13(13),86.000
5607022531544314496,104.278,-32.263,1.83,1.1,-0.582(56),4.508(63),1.1737(26),0.247(55),0.03(11),65.010
5607445465564093184,104.317,-30.798,0.98,0.9,-0.276(58),5.79(13),1.7480(55),0.301(16),0.07(17),67.020
5608254942340292352,103.391,-30.476,4.84,0.8,0.146(29),6.549(90),1.9684(62),0.000(49),-0.14(17),21.000
5608546347283308160,102.802,-29.575,15.05,1.0,-0.090(42),4.933(57),1.2953(38),0.000(0),-0.09(20),34.960
5608791989350934656,104.284,-28.890,0.97,0.9,0.182(42),5.439(80),1.5998(46),0.082(27),-0.08(14),27.310
5608864999495060352,104.890,-28.748,1.68,0.7,-0.502(58),7.87(10),3.019(12),0.110(37),0.52(23),99.220
5609272407214659072,107.331,-29.466,1.55,0.9,-0.079(33),5.301(39),1.5395(33),0.055(27),0.04(12),62.270
5609312401949850368,106.540,-29.338,2.52,0.8,-0.025(16),6.301(69),2.2894(43),0.082(37),0.36(22),96.610
5610611234422534400,106.041,-27.112,1.48,1.0,-0.465(32),5.041(43),1.7483(64),0.164(65),0.46(12),99.990
5610743828649418624,104.314,-27.062,0.97,1.1,-0.226(51),4.327(78),1.1606(29),0.137(37),-0.10(20),33.700
5610982594474901632,107.078,-26.507,1.66,0.9,0.112(28),5.313(63),1.5758(29),0.094(43),-0.03(13),39.470
5611371821591400832,106.919,-25.510,1.38,1.1,-1.498(87),3.77(12),1.2729(30),0.219(47),0.11(21),70.000
5611537023216956416,112.995,-29.227,1.58,0.7,-0.364(63),7.046(80),2.2040(74),0.027(27),0.10(20),69.240
5611645771788613248,113.112,-29.032,1.37,0.8,-0.368(35),6.239(99),1.9616(47),0.082(18),0.21(16),90.430
5611669617448034304,113.551,-28.674,1.06,1.0,-0.440(60),4.72(11),1.3220(35),0.162(55),0.11(14),81.500
5612356056297876736,113.199,-27.591,0.96,0.9,0.306(37),5.477(96),1.6123(47),0.164(27),-0.16(14),12.800
5612602278186919552,113.910,-26.257,0.96,0.8,-0.253(36),5.84(12),1.9056(54),0.2192(99),0.22(16),91.210
5612979960430132352,110.223,-27.179,2.22,1.0,0.236(18),5.059(62),1.6630(32),0.058(41),0.11(11),82.570
5613062904836921600,111.234,-26.746,2.38,0.8,0.181(17),6.059(75),1.9700(34),0.053(53),0.05(14),65.430
5613093038328710016,111.274,-26.562,1.33,0.9,0.259(33),5.426(64),1.6120(33),0.140(54),0.01(22),49.930
5613866716561410944,115.150,-26.257,0.87,1.1,-0.683(47),3.829(75),1.2309(25),0.192(48),0.08(20),64.040
5614513572995987584,117.132,-24.821,0.82,1.0,-0.582(55),4.185(72),1.3864(26),0.055(55),0.41(11),99.970
5614532367772969216,116.925,-24.610,1.13,0.9,0.287(38),5.683(99),1.6248(36),0.161(92),-0.21(17),8.400
5614794566932958592,116.379,-24.150,1.75,1.0,-0.326(33),5.315(71),1.7283(30),0.055(27),0.33(13),99.250
5615318896539365632,113.942,-24.053,1.32,0.8,0.601(27),6.39(11),1.9753(43),0.086(29),0.01(24),50.570
5615855148974681856,115.359,-23.110,1.83,1.0,-0.368(45),4.327(89),1.4434(21),0.0000(99),0.39(11),99.850
5616150264768827008,110.358,-26.264,1.36,0.8,-0.142(23),6.24(10),2.2893(48),0.154(38),0.41(16),99.440
5616257909525633664,110.142,-25.619,1.79,1.2,-0.164(40),3.478(81),1.1127(21),0.000(37),0.19(10),96.440
5616258631082080128,110.085,-25.585,4.24,0.9,-0.377(23),5.157(66),1.5421(30),0.0000(99),0.24(11),98.230
5616607833402514304,111.301,-25.300,0.77,1.0,-0.565(49),4.95(10),1.5532(37),0.73(17),0.09(18),75.260
5616618828518736128,111.308,-25.142,2.42,0.8,0.091(28),6.479(73),2.0208(36),0.055(41),0.03(23),51.980
5616692117842025856,111.118,-24.658,0.93,1.1,-0.453(73),3.86(11),1.2702(23),0.29(12),0.24(16),95.690
5617006711300854784,110.993,-24.081,1.43,1.1,-0.563(40),3.816(60),1.3282(20),0.15(12),0.40(14),99.990
5617201432243284480,108.139,-25.185,0.59,1.3,-0.707(44),3.36(11),1.2636(28),0.497(61),0.33(11),99.900
5618348257236206208,112.500,-23.807,1.48,0.9,0.186(24),5.373(75),1.5807(25),0.164(82),-0.10(15),23.100
5618644816135768448,111.983,-22.870,1.23,1.0,-0.644(57),5.32(11),1.4845(39),0.110(31),0.18(14),89.620
5619052253912754560,114.674,-21.908,1.22,1.1,-0.328(69),3.770(68),1.2892(28),0.027(37),0.35(12),99.800
5619404922263994624,111.486,-22.858,1.02,1.0,0.061(44),5.25(13),1.4476(37),0.137(92),-0.13(18),22.210
5619534217958113152,111.845,-22.276,1.83,1.2,-0.252(55),3.55(13),1.0863(23),0.110(75),0.13(13),86.520
5619616406455084416,111.818,-21.848,3.40,0.6,-0.245(52),8.225(66),2.9736(70),0.048(30),0.15(18),78.220
5620705644518714752,135.434,-40.515,5.01,0.9,-0.128(33),5.738(46),1.5469(28),0.013(62),-0.09(14),26.410
5621015908651742720,134.570,-39.314,2.83,0.8,0.308(37),5.970(31),1.8509(43),0.065(62),-0.07(13),27.570
5621231692112676992,137.449,-38.984,1.10,1.0,-0.714(47),4.73(13),1.5633(33),0.329(62),0.37(12),99.720
5621462933153472384,135.631,-38.314,1.79,1.0,-0.394(62),4.881(83),1.3293(31),0.108(62),0.08(14),74.030
5621940636596161664,133.132,-38.872,1.57,1.1,-0.763(42),4.128(48),1.2278(27),0.112(62),0.30(10),99.910
5622502349596690816,134.562,-37.422,1.36,1.1,-0.421(65),3.683(67),1.3000(25),0.160(62),0.35(12),99.900
5622539247655310208,133.897,-37.314,2.68,1.0,-0.313(45),4.83(11),1.4370(29),0.079(62),0.18(15),89.120
5622874912240737792,137.677,-37.429,2.18,1.0,0.127(32),4.672(42),1.3878(28),0.079(62),-0.00(12),50.440
5622994140532790272,138.559,-36.965,0.77,1.0,0.036(49),4.395(82),1.6056(37),0.260(62),0.27(13),98.060
5623251971709019392,137.550,-36.374,1.85,1.0,-0.755(42),4.087(81),1.3213(24),0.090(62),0.41(11),100.000
5624015758631333888,137.081,-36.258,0.97,1.0,-0.041(53),4.839(75),1.6570(36),0.367(62),0.18(14),90.330
5624330150236713472,136.846,-35.152,2.42,0.7,-0.696(45),8.191(67),3.0377(82),0.082(62),0.16(25),70.420
5624719342993374208,137.012,-34.791,1.15,0.8,0.103(38),6.086(79),1.9997(54),0.286(62),0.04(16),60.780
5625065414281316992,132.504,-37.631,2.01,0.9,0.147(20),5.653(32),1.7998(33),0.099(62),0.04(12),64.650
5625283048863457664,131.371,-37.747,1.06,0.9,-0.099(63),5.79(10),1.8261(58),0.388(62),0.04(18),60.150
5625354276602468864,131.051,-37.290,0.97,1.0,-0.151(64),4.54(10),1.6117(39),0.474(62),0.22(14),94.430
5626538381908262400,130.188,-35.118,1.13,0.8,-0.227(33),6.28(13),2.1851(67),0.248(62),0.31(18),95.210
5626789139275646464,131.893,-34.654,1.85,0.8,-0.369(24),6.168(43),2.0214(40),0.122(62),0.14(22),70.790
5627276635240205440,135.077,-35.186,2.98,0.7,-0.454(38),7.952(53),2.9130(65),0.074(62),0.35(20),96.370
5627885043128766080,136.163,-33.652,1.14,0.9,0.099(51),6.10(14),1.7769(52),0.268(62),-0.18(19),16.770
5628005817608584576,137.235,-32.855,2.93,0.7,-0.624(44),7.762(87),2.8651(57),0.073(62),0.50(22),99.010
5629563688144899456,141.035,-34.804,0.96,0.9,-0.592(45),5.53(11),1.6832(44),0.171(62),0.27(15),96.250
5629837432180978304,140.108,-34.232,1.63,1.1,0.028(36),4.666(81),1.3269(26),0.098(62),-0.02(14),45.260
5630326852295609600,142.543,-32.560,1.12,0.8,-0.261(65),6.29(11),1.8213(53),0.142(62),-0.01(19),47.460
5630973949247953536,138.818,-32.582,7.63,0.9,0.249(32),5.750(27),1.6914(28),0.008(62),-0.11(13),17.760
5633014574105661568,142.000,-30.149,1.59,0.8,0.056(42),6.74(12),2.1044(54),0.192(65),-0.10(20),31.900
5633020827578893568,142.858,-30.530,1.42,0.9,-0.669(42),5.322(76),1.6054(33),0.164(65),0.03(22),54.060
5634060755123469312,137.912,-32.121,2.78,0.7,-0.496(36),8.378(56),3.2145(80),0.081(62),0.25(24),87.660
5634163357600630144,138.355,-31.768,1.06,0.9,-0.830(44),5.25(11),1.7089(33),0.411(37),0.07(21),61.410
5634687859004763520,139.421,-30.269,2.05,0.6,-0.156(96),9.03(11),3.452(17),0.247(37),0.16(23),74.460
5634863471628329728,138.688,-30.272,2.27,0.8,-0.229(22),6.133(67),1.9055(24),0.290(36),-0.01(22),46.320
5634917755716121216,138.854,-29.689,1.62,1.0,-0.863(27),5.017(70),1.4516(27),0.219(20),-0.04(20),43.620
5634976480807455744,138.191,-29.662,0.76,1.2,-0.577(35),3.698(97),1.2656(21),0.411(27),0.02(21),53.880
5635283622509374208,137.250,-30.356,1.21,0.9,-0.136(52),5.907(89),1.7137(40),0.301(31),-0.07(16),34.500
5635397971718083456,136.884,-29.667,0.75,1.0,-0.774(46),4.59(15),1.7575(36),0.384(27),0.59(12),100.000
5636015691095384832,137.466,-28.735,3.76,0.7,-0.521(23),7.206(36),2.6721(35),0.274(55),0.29(23),90.660
5636659730030120832,139.773,-28.423,1.50,0.9,-0.601(37),5.639(66),1.7229(40),0.247(37),0.25(12),97.550
5637922484774874112,139.376,-26.287,0.94,1.2,-0.130(44),3.767(94),1.1802(30),0.301(27),0.04(10),66.000
5638199870941465600,141.562,-25.678,1.28,0.7,-0.495(83),7.171(96),2.4272(97),0.2466(99),0.27(21),89.980
5638328238923730176,139.508,-25.734,2.01,0.9,-0.482(56),5.421(68),1.858(25),0.219(37),0.23(21),85.290
5638551714672439552,129.957,-35.013,0.94,1.0,-0.358(90),4.437(70),1.5193(36),0.335(62),0.29(14),97.810
5638658882694131840,130.342,-34.622,0.98,0.9,-0.320(27),5.544(97),1.8551(50),0.343(62),0.28(15),97.030
5639180669681988480,130.724,-33.306,3.49,0.9,-0.114(36),5.279(45),1.4302(28),0.052(62),-0.09(21),33.600
5640044610947124992,127.141,-32.356,1.32,1.0,-0.272(54),5.059(85),1.4060(31),0.117(62),0.04(15),63.130
5640286778380463232,128.967,-32.063,1.69,1.0,-0.084(16),5.057(44),1.7758(33),0.104(62),0.31(21),94.710
5640323062265267968,129.274,-31.666,0.82,1.0,-0.215(81),4.507(85),1.4812(37),0.180(62),0.24(15),94.330
5641117493772774016,131.128,-31.490,1.79,1.0,-0.028(37),4.859(79),1.3712(32),0.128(62),-0.03(14),44.340
5641400995972166016,133.384,-30.821,1.29,0.7,-0.359(70),7.79(15),2.979(15),0.206(62),0.44(27),94.800
5642134370230112768,131.501,-29.827,2.13,1.2,-0.243(66),3.486(53),1.2249(31),0.110(55),0.27(12),99.020
5642181614869191424,130.251,-30.303,1.60,0.8,0.137(32),6.034(50),1.8622(39),0.055(20),-0.03(12),40.960
5642588949565983488,132.903,-29.240,3.02,0.7,-0.689(38),7.809(54),2.8779(55),0.118(39),0.20(24),77.860
5642938800421439616,132.573,-27.674,1.76,1.1,-1.053(45),4.030(91),1.2681(26),0.164(37),0.42(11),100.000
5643028891661823360,126.424,-32.518,1.02,0.9,-0.479(61),5.78(10),1.7176(54),0.143(62),0.18(17),86.730
5643643411274830848,128.312,-30.388,1.72,1.2,-0.384(54),3.668(49),1.0558(22),0.0548(45),0.150(98),94.030
5643921695102463488,127.579,-29.820,1.79,1.0,0.063(32),5.053(50),1.4289(30),0.0274(99),-0.04(11),35.110
5643961827278816256,127.219,-29.910,6.05,1.0,-0.527(41),4.362(61),1.3875(31),0.000(0),0.377(92),99.970
5644410290585908480,125.794,-29.590,1.31,0.9,-0.016(41),5.529(81),1.5773(37),0.0548(99),-0.04(14),38.640
5644622938697632128,125.675,-29.136,1.81,0.7,-0.237(45),7.203(93),2.4755(65),0.0000(99),0.22(20),85.020
5645024402185264896,126.207,-28.675,1.31,0.9,-0.234(28),5.319(94),1.7013(33),0.137(63),0.23(15),94.000
5645104769615054336,125.730,-28.373,1.00,0.8,-0.345(51),6.12(11),1.8731(59),0.166(83),0.14(19),79.080
5645322335475082496,129.576,-29.244,1.25,1.0,0.023(45),4.090(72),1.4024(25),0.139(36),0.20(11),96.000
5646534650125836672,128.522,-27.779,0.66,1.1,-0.43(10),4.36(12),1.2684(34),0.000(0),0.22(14),92.450
5647010395061439744,129.569,-26.588,1.29,1.1,-0.326(79),4.178(41),1.2883(29),0.000(0),0.26(11),98.080
5647176696190410368,129.757,-25.949,1.29,1.0,-0.150(37),4.070(93),1.4415(31),0.153(21),0.31(11),99.530
5647208513307548672,130.356,-25.643,3.06,1.0,0.301(22),4.502(64),1.6997(36),0.016(22),0.32(10),99.970
5647717789050359808,136.022,-28.522,0.88,1.2,-0.409(52),3.66(12),1.1602(26),0.3837(99),0.11(12),80.980
5648087126177999872,136.505,-28.376,2.06,0.6,-1.472(98),8.096(63),2.7464(75),0.297(23),-0.11(24),28.720
5648541293198448512,136.753,-26.730,1.03,1.0,0.038(46),5.39(11),1.5439(37),0.3014(99),-0.13(15),19.910
5649773914452646272,137.762,-27.001,2.24,0.7,0.257(36),7.652(91),2.7526(72),0.274(27),0.00(18),50.070
5650654344090005376,139.059,-24.752,1.41,1.0,-0.872(33),4.94(12),1.6015(34),0.3563(91),0.08(21),63.880
5652307189244244992,131.434,-26.333,1.75,0.8,0.129(35),6.442(53),2.0875(46),0.036(38),0.03(14),58.700
5652453870965896704,132.304,-25.603,1.13,1.2,-0.330(59),3.548(60),1.1838(28),0.247(27),0.19(12),96.410
5652774790921195648,134.534,-24.697,14.03,0.7,-0.312(23),6.989(37),2.3729(41),0.000(0),0.15(21),72.290
5653241224370577792,130.462,-25.187,2.19,0.8,0.445(23),6.353(99),1.9797(47),0.219(55),-0.19(15),9.300
5653546918670956032,130.297,-24.186,1.78,0.9,-0.418(35),5.314(77),1.7154(34),0.137(37),0.33(13),99.160
5653817127944124032,132.162,-23.794,2.37,0.9,0.214(27),5.844(77),1.8038(37),0.356(27),-0.13(13),15.910
5654046066880946304,131.613,-23.300,1.19,0.9,-0.271(29),5.602(82),1.9950(46),0.3014(99),0.39(13),99.730
5655052704135368320,136.931,-22.119,4.86,0.6,-0.322(48),9.217(46),3.497(10),0.329(37),0.10(20),63.920
5655742269724972032,133.358,-21.832,1.19,1.0,-0.513(53),4.90(13),1.6655(31),0.411(27),0.13(21),71.900
5656193894125511168,135.181,-20.691,3.23,1.0,-0.180(56),5.192(67),1.5127(31),0.4563(96),-0.05(13),38.530
5657269319577653376,148.892,-27.378,3.78,0.7,-0.618(36),7.332(62),2.8602(64),0.080(67),0.44(26),97.360
5660289570642670080,146.993,-24.455,1.84,1.0,0.172(37),4.05(12),1.3348(38),0.082(37),0.11(12),82.910
5664106971935028608,148.224,-21.701,2.62,0.8,0.238(34),6.39(11),1.9569(57),0.027(24),-0.12(16),23.610
5664269871455907712,147.608,-21.760,0.85,1.0,0.219(40),3.951(78),1.4274(41),0.110(27),0.20(11),96.470
5664614778804612608,145.166,-22.275,2.14,1.0,-0.683(45),4.622(58),1.4093(37),0.110(27),0.327(93),99.910
5664714937442270848,144.071,-22.210,4.16,0.7,1.98(20),7.512(46),2.5641(70),0.000(30),0.06(24),54.490
5666784076590224256,150.287,-22.319,4.20,0.8,0.672(25),6.083(90),1.8228(37),0.000(24),0.01(22),49.700
5666956974793913344,149.611,-22.328,1.32,0.9,0.359(32),5.42(12),1.6767(55),0.082(25),-0.06(14),33.790
5668847516318668672,156.040,-18.837,4.38,1.0,-0.640(52),5.177(57),1.3434(36),0.164(65),0.06(12),73.390
5671471505114110464,146.803,-19.632,2.15,0.9,-0.630(52),5.68(13),1.6662(43),0.082(65),0.24(16),93.390
5671862587656109952,149.812,-18.729,1.12,1.1,-0.821(47),4.485(89),1.2685(32),0.082(37),0.27(10),99.620
5674676783372468352,141.333,-23.900,3.78,0.5,-0.31(20),10.27(14),3.766(19),0.164(38),0.06(21),56.570
5674875520098896000,139.985,-23.308,1.15,1.0,-0.055(56),5.35(10),1.5157(43),0.1918(99),-0.06(15),34.550
5675998125766704896,138.798,-22.056,1.19,0.9,-0.488(43),4.83(10),1.5445(37),0.301(26),0.27(11),98.380
5676447443768920960,141.286,-20.734,1.72,1.0,-0.099(18),4.922(74),1.6860(31),0.099(21),0.31(11),99.540
5676530942229386240,139.758,-20.974,3.48,0.9,-0.559(28),5.32(15),1.5122(32),0.192(27),0.15(14),86.720
5678424610489786880,141.457,-18.928,4.22,0.7,0.015(27),7.318(58),2.7192(54),0.055(55),0.26(18),93.220
5678712369002316288,143.631,-18.131,2.44,1.1,-0.138(39),4.386(33),1.2618(34),0.137(28),0.054(99),72.110
5678917672735345792,143.277,-17.957,2.14,0.8,0.312(28),5.956(81),1.7942(39),0.192(14),-0.16(13),9.910
5679803157552766848,140.143,-19.381,2.72,0.8,-0.148(21),6.43(14),2.0282(44),0.137(37),0.08(19),67.390
5681254027570539648,137.447,-17.368,2.11,0.6,-1.599(80),8.61(10),2.870(13),0.110(27),0.50(17),99.620
5681911574178198400,142.127,-17.595,2.18,0.7,0.125(49),7.80(27),2.6092(74),0.110(28),-0.15(29),30.390
5682019120159330432,142.553,-17.230,2.75,0.9,0.235(37),5.574(30),1.7028(27),0.094(39),0.06(20),57.840
5682743251645581952,139.088,-17.027,1.24,1.1,0.133(38),4.660(83),1.3279(27),0.055(27),-0.05(13),36.470
5682781287875890688,138.377,-16.926,4.59,1.0,-0.666(68),5.042(75),1.2606(26),0.0000(99),0.09(12),79.420
5682842585649179776,139.287,-16.795,1.16,0.9,0.262(25),5.47(10),1.6229(37),0.055(0),-0.09(14),24.740
5683704602765212160,146.844,-18.519,2.73,0.8,0.106(36),6.426(80),2.0030(56),0.082(37),-0.05(16),38.290
5685768729687619072,146.471,-14.883,2.85,0.7,-0.169(29),7.024(97),2.4087(62),0.164(37),0.18(19),82.980
5686642463474640256,149.829,-14.939,1.47,0.9,-0.113(36),5.134(76),1.5808(47),0.164(37),0.11(13),80.460
5686975340620084736,147.820,-15.109,2.41,0.7,-0.265(48),8.108(98),3.061(12),0.247(27),0.28(22),90.340
5688830727836817536,145.335,-14.542,1.55,1.2,-0.267(71),3.566(95),1.1390(33),0.192(37),0.14(13),88.450
5689698792267399680,141.739,-13.610,2.08,0.5,-0.13(13),9.45(12),3.873(27),0.164(92),0.45(23),99.380
5691960315886297088,144.821,-11.150,1.50,1.1,-0.040(44),3.56(11),1.2406(33),0.137(47),0.18(11),95.430
5692788905283873664,124.033,-28.529,0.77,1.2,-0.115(52),3.536(91),1.2511(24),0.164(20),0.21(11),97.440
5693000492552356480,123.741,-28.169,6.84,0.8,-0.718(28),5.817(28),1.4442(29),0.000(0),0.032(82),66.210
5693115288437455616,125.250,-28.503,1.46,1.0,0.022(34),5.218(79),1.5007(29),0.122(65),-0.05(15),37.490
5693240254808387584,125.051,-27.569,1.34,0.7,-0.41(10),7.37(13),2.1080(89),0.055(27),-0.15(26),28.910
5693497368731889536,124.024,-27.066,1.27,1.0,-0.939(49),4.690(92),1.3276(23),0.055(21),0.31(10),99.720
5694197723281475200,122.162,-26.445,1.82,0.9,-0.066(16),5.616(84),2.0142(30),0.055(27),0.38(13),99.770
5694851795256505728,127.022,-26.587,1.29,0.8,-0.189(23),6.00(12),1.9542(42),0.082(37),0.22(16),91.160
5694885639599595392,126.272,-26.650,0.75,1.0,-0.963(63),4.19(12),1.3865(28),0.055(55),0.51(13),100.000
5695014385537792384,126.888,-26.172,1.04,1.0,-0.030(44),5.043(83),1.3850(40),0.000(27),-0.03(14),40.470
5695283078688454016,126.641,-25.239,1.02,0.9,0.187(42),5.891(97),1.7816(56),0.027(27),0.04(23),54.160
5695446459244578432,127.886,-25.318,1.28,0.8,-0.617(52),6.53(11),1.9953(64),0.110(55),0.22(18),89.120
5695558433329110144,128.869,-24.729,1.21,0.9,0.060(41),5.52(10),1.6301(43),0.128(35),-0.04(15),39.480
5695996764814511360,125.555,-25.027,1.50,0.9,-0.550(32),5.290(77),1.6330(34),0.0822(99),0.32(11),99.450
5696159492535517440,125.464,-24.624,1.17,0.8,-0.362(44),6.22(11),2.0996(60),0.082(55),0.36(18),97.260
5696661174773630080,127.340,-23.479,0.82,1.1,-0.594(54),3.907(84),1.2491(31),0.1644(99),0.31(11),99.770
5696744741954413568,127.252,-23.079,1.32,1.1,-0.162(48),4.75(10),1.2888(32),0.110(37),-0.01(14),48.760
5697062775703806592,121.126,-27.054,0.76,1.1,-0.592(81),4.36(13),1.3100(32),0.137(0),0.04(21),59.360
5697327723650192896,121.594,-25.515,1.99,0.8,-0.337(56),6.42(10),1.8970(38),0.001(36),0.08(19),68.360
5697391873280677760,120.518,-25.885,1.01,1.0,-0.748(45),4.413(45),1.3940(25),0.271(45),0.318(92),99.940
5697524295708149376,121.414,-25.322,1.66,0.7,-0.203(45),7.374(79),2.6328(83),0.116(37),0.25(20),88.120
5698490457190456448,118.960,-24.785,2.21,1.0,-0.261(76),4.531(34),1.3587(24),0.055(84),0.18(15),89.590
5698989704186928000,121.667,-23.220,3.85,0.7,-0.128(25),7.222(42),2.4792(49),0.000(0),0.15(14),86.090
5699137347983416704,120.205,-23.067,0.95,0.9,-0.599(36),4.98(13),1.5689(36),0.137(27),0.35(13),99.290
5699206922147616512,121.338,-22.783,0.81,1.1,-0.039(67),4.04(11),1.2829(29),0.137(35),0.12(13),82.890
5699233933205456256,121.235,-22.455,1.21,1.0,-0.333(56),5.152(81),1.4292(31),0.0822(66),0.08(14),71.630
5699332476933981952,123.798,-24.212,2.33,0.8,-0.144(44),6.113(78),1.7734(38),0.000(0),-0.00(15),50.020
5699572479708744064,124.413,-22.968,1.07,0.9,-0.289(33),5.47(10),1.7591(46),0.082(27),0.28(15),96.490
5700064919173485440,126.145,-22.010,2.36,0.9,-0.347(25),5.580(24),1.7597(34),0.055(39),0.28(11),99.280
5700817264310021504,121.252,-21.791,1.50,0.9,-0.480(34),5.493(82),1.7043(29),0.082(27),0.30(13),98.640
5700890691069543424,122.687,-21.574,1.62,0.7,-0.020(44),7.523(77),2.5287(75),0.164(92),-0.04(23),43.310
5700906251730197760,122.525,-21.525,5.40,1.0,-0.249(32),5.088(32),1.3348(21),0.000(0),0.00(10),52.240
5701563965839035008,129.403,-24.409,2.54,1.2,-0.288(46),3.573(69),1.0849(26),0.076(59),0.15(11),92.670
5701623927880485376,129.666,-23.813,1.78,1.1,-0.071(45),4.357(90),1.3359(28),0.1096(99),0.12(12),84.020
5701678216267079424,129.580,-23.612,2.27,0.9,0.294(25),5.335(82),1.6462(35),0.049(49),-0.03(13),40.730
5701851011392372864,128.886,-23.645,0.54,1.3,-0.424(80),3.26(15),1.2215(35),0.105(23),0.38(14),99.800
5703114792630468992,128.207,-21.782,1.34,0.7,-0.593(70),7.98(12),3.160(16),0.1096(99),0.65(24),99.770
5703572056326577408,129.235,-20.842,1.16,1.0,-0.259(26),4.75(14),1.6266(31),0.1096(99),0.37(13),99.410
5703660979329155840,128.624,-20.324,0.72,1.0,-0.394(48),4.050(95),1.4411(35),0.082(27),0.43(11),99.980
5705015612013686656,130.559,-20.160,0.97,0.9,-0.711(40),5.06(11),1.6425(39),0.247(27),0.39(11),99.840
5705482251620656640,130.609,-18.558,0.75,0.9,0.115(36),4.88(13),1.5555(43),0.2192(99),0.10(21),66.790
5706557917591120128,126.126,-20.302,1.36,0.9,-0.744(44),5.390(85),1.5300(37),0.110(27),0.23(12),96.990
5706655464888169984,127.936,-20.242,1.35,1.0,-0.617(49),4.717(89),1.3981(27),0.110(27),0.27(11),98.760
5706950924278467072,127.817,-19.524,1.33,0.9,0.085(36),5.940(88),1.6956(39),0.110(47),-0.15(15),15.620
5707071630039205248,127.757,-19.055,7.34,1.0,-0.043(37),4.094(40),1.2985(26),0.000(0),0.17(19),79.920
5707072523392360192,127.995,-19.111,2.04,1.0,-0.182(26),4.868(43),1.7308(29),0.110(27),0.40(10),100.000
5707481679159981568,124.510,-19.818,1.23,0.8,-0.695(44),6.184(84),1.9809(47),0.137(37),0.37(14),99.480
5707595684773604736,124.206,-19.213,1.42,0.9,-0.741(54),5.416(59),1.4485(42),0.055(27),0.16(11),92.690
5707717627480895616,125.281,-18.667,1.14,1.0,-1.113(50),4.68(11),1.3170(37),0.137(27),0.30(10),99.740
5708220344812198784,127.039,-17.617,0.83,0.9,0.198(36),4.86(13),1.5415(47),0.055(27),0.07(15),67.280
5708973166678916608,130.456,-17.492,3.13,0.7,-0.383(21),7.374(60),2.8685(48),0.115(22),0.43(24),98.530
5709858204820195968,127.162,-16.451,2.68,0.7,-0.392(42),7.61(10),2.8800(76),0.055(26),0.47(22),98.430
5710363292973827328,128.483,-15.792,2.18,1.1,-0.328(48),4.32(14),0.9833(29),0.055(17),-0.10(13),21.180
5711013928987573248,118.179,-22.898,0.88,1.0,-0.047(21),4.723(83),1.6217(30),0.192(36),0.23(20),84.880
5712885125978224896,121.320,-21.150,0.69,1.3,-0.079(47),3.44(11),1.1359(30),0.082(27),0.14(11),90.660
5712968310903681536,121.914,-21.074,1.53,0.8,0.110(37),6.32(10),1.9206(42),0.1096(99),-0.09(16),29.340
5713115404944434304,120.077,-21.184,0.91,0.9,-0.529(56),5.54(13),1.7258(60),0.192(13),0.28(15),95.110
5713292666834644864,121.084,-20.163,2.58,0.8,0.046(44),6.461(64),1.9667(44),0.000(27),-0.05(16),36.560
5715325801276801920,116.334,-20.445,0.83,0.9,-0.749(57),4.887(97),1.6919(45),0.411(49),0.43(11),99.980
5715883425470359296,117.339,-19.277,2.94,0.6,-0.177(90),9.13(10),3.415(13),0.035(18),0.14(21),73.210
5716428611437672832,114.000,-19.447,2.49,0.8,0.253(28),6.580(77),2.1826(44),0.062(64),0.01(16),53.820
5716917069476947200,115.824,-18.564,0.85,1.2,-0.148(71),3.87(22),1.2312(32),0.301(20),0.06(14),68.760
5717106048038607104,114.906,-18.005,1.55,0.9,-0.46(13),4.88(11),1.5422(29),0.192(44),0.10(21),66.720
5718094096673055488,119.881,-17.231,1.44,1.0,-0.715(38),4.201(64),1.3826(36),0.082(55),0.43(10),100.000
5718387803716662400,119.403,-16.315,1.25,1.0,-0.090(41),5.17(10),1.4108(40),0.0000(99),-0.03(15),43.730
5718542559980588800,116.398,-17.550,0.79,1.3,-0.351(57),3.493(88),1.1393(31),0.027(57),0.27(12),98.890
5718960305680266624,116.108,-16.380,1.34,0.8,-0.186(30),6.218(64),2.3193(57),0.164(55),0.41(23),97.980
5719754874625523328,124.827,-18.301,1.51,1.0,-0.363(79),4.85(15),1.3131(39),0.110(57),0.05(17),65.390
5719934301181158016,122.866,-18.226,2.26,1.0,0.071(37),4.891(82),1.3920(33),0.000(65),-0.02(15),45.730
5720875345695069056,123.370,-17.156,0.82,1.2,-0.304(97),3.55(13),1.2003(33),0.110(27),0.26(15),96.190
5722036670487652352,127.013,-15.922,2.38,0.8,-0.247(31),6.499(40),1.8865(41),0.027(27),-0.01(14),46.640
5722202589366834560,125.545,-15.614,1.06,1.0,-0.241(57),3.96(11),1.3858(35),0.055(27),0.36(12),99.630
5722712938857848192,127.759,-14.564,1.25,1.2,0.023(47),4.08(14),1.0838(31),0.027(27),-0.07(13),31.830
5722897519371974272,127.484,-13.915,6.26,0.8,-0.310(21),6.229(76),2.0412(42),0.000(0),0.17(22),75.930
5723031483694742016,125.073,-15.091,1.48,1.0,0.123(42),4.29(11),1.3995(33),0.0548(99),0.14(13),86.170
5723164116582450560,125.539,-14.609,1.29,1.0,-0.422(46),4.98(11),1.4368(37),0.1096(99),0.17(13),88.010
5723379517782254080,125.089,-14.232,1.30,0.9,0.320(30),5.473(96),1.6740(46),0.110(27),-0.08(13),27.110
5724390037691410432,120.247,-15.803,2.60,0.8,0.032(17),6.320(34),2.1248(44),0.0000(99),0.17(10),95.480
5724403712867670656,120.872,-15.710,0.83,1.2,-0.152(55),4.20(11),1.1628(37),0.082(27),0.03(13),59.180
5725867643880586880,120.581,-13.668,1.51,0.8,-0.081(45),6.70(10),2.0822(62),0.110(36),-0.01(19),47.850
5726010683472470656,121.648,-13.198,5.05,0.7,-0.528(36),7.934(92),3.2011(67),0.000(28),0.48(25),99.300
5726457531864727040,123.601,-13.480,1.26,0.8,-0.145(83),6.13(11),1.7274(59),0.137(27),-0.09(19),32.610
5726617716966420224,123.227,-13.645,0.64,1.3,-0.725(78),3.20(12),1.1785(30),0.1644(99),0.14(22),73.180
5728330171967104896,122.952,-10.899,1.06,1.2,0.128(42),3.67(12),1.1730(30),0.1918(99),-0.00(10),50.180
5729729059992903296,133.440,-17.848,1.03,0.9,0.132(43),5.11(11),1.7367(49),0.438(27),0.08(14),69.680
5731147876668860672,137.529,-15.959,0.96,1.0,-0.299(94),4.46(10),1.4819(35),0.164(27),0.29(15),96.780
5733095283561012352,132.439,-16.610,1.35,0.8,-0.230(33),6.382(87),2.1415(45),0.1096(99),0.26(16),94.630
5733927029747544192,132.865,-15.071,1.76,0.7,-0.605(42),7.096(56),2.5913(61),0.082(55),0.30(24),90.450
5734005369950908672,132.534,-14.545,1.87,0.8,-0.480(30),6.322(48),2.0545(33),0.082(37),0.12(21),68.120
5734027909939057792,132.457,-14.394,1.84,0.9,0.046(31),5.594(61),1.5825(24),0.0822(99),-0.10(12),21.620
5734099030301533184,133.558,-14.011,1.58,0.7,0.429(35),7.12(14),2.0832(70),0.082(27),-0.23(27),21.220
5734642395204909696,131.085,-14.155,1.67,0.9,0.323(27),5.479(56),1.6413(36),0.1370(99),-0.12(11),12.600
5735072068028719360,131.347,-13.597,1.41,1.1,-0.831(45),4.19(12),1.2160(27),0.137(27),0.27(11),99.440
5735209197744444288,132.364,-12.900,0.82,1.1,-0.177(63),3.90(11),1.2556(23),0.082(37),0.21(13),94.770
5735260767415322496,132.394,-12.488,1.22,0.9,-0.558(32),5.59(16),1.5127(32),0.110(17),0.09(16),72.810
5736366571171028992,136.983,-11.441,3.20,0.8,0.342(22),6.64(12),2.0727(38),0.055(27),0.00(25),48.440
5737084483544543104,135.165,-11.274,1.85,1.0,0.238(35),5.097(53),1.4889(30),0.137(65),-0.11(13),19.360
5739985579333845248,144.140,-11.195,3.43,0.8,-0.167(35),6.500(71),2.0268(71),0.0000(99),0.03(22),52.610
5741080864713699840,142.358,-9.906,1.33,1.0,-0.224(21),4.904(94),1.6421(34),0.055(27),0.34(12),99.480
5742782427677144704,139.061,-9.858,1.22,1.0,-0.370(26),4.585(93),1.5902(33),0.110(27),0.42(11),99.990
5743508311510332800,135.973,-9.923,1.78,0.9,0.102(40),5.446(94),1.5609(56),0.137(27),-0.10(15),23.300
5743663720606906880,136.249,-9.173,3.31,0.7,-0.506(51),6.879(65),2.0510(33),0.0548(99),0.09(16),71.710
5744037348401771520,138.789,-8.057,4.22,0.7,-0.149(29),7.179(42),2.3869(55),0.000(27),0.09(15),73.570
5744037691999155584,138.760,-8.036,1.61,0.8,-0.268(34),6.26(11),2.0801(51),0.055(37),0.28(18),94.360
5744310130364616576,137.929,-7.604,2.16,0.9,0.383(22),5.51(12),1.6955(39),0.055(27),-0.08(14),28.720
5745824089156839040,138.103,-7.350,1.35,0.9,-0.230(50),5.687(75),1.7326(42),0.082(23),0.14(15),82.570
5746989086150710656,128.869,-13.059,3.19,0.6,2.03(67),8.591(74),3.221(12),0.110(55),0.15(23),72.800
5747220090967355776,131.239,-12.517,1.22,1.0,0.266(34),4.560(91),1.3662(31),0.110(20),-0.05(12),34.390
5747248746989126272,130.150,-12.677,1.28,0.9,0.282(41),5.321(96),1.6224(42),0.082(20),-0.05(14),34.400
5747363508515216640,131.820,-11.869,1.66,0.8,-0.142(40),6.616(81),2.1183(48),0.110(27),0.09(17),70.750
5747614162806610688,131.194,-11.650,1.85,0.8,-0.487(42),6.027(82),1.8523(38),0.219(55),0.21(15),91.290
5747657249918491008,130.397,-11.448,2.31,0.8,0.081(35),6.36(10),1.9413(41),0.110(37),-0.07(17),33.110
5749199211897248768,131.250,-10.990,1.12,1.0,-1.253(56),4.229(87),1.2834(28),0.246(27),0.38(11),100.000
5749312976990702848,132.724,-10.240,1.27,0.8,0.097(48),6.46(17),2.0169(71),0.055(27),-0.04(21),43.800
5750994886183841792,132.585,-7.918,3.21,0.7,0.268(26),6.830(77),2.2248(37),0.027(45),-0.07(16),33.520
5751492518275403392,125.868,-10.511,2.06,0.8,0.419(27),5.920(68),1.8531(43),0.027(27),-0.08(12),25.200
5752835434289715584,126.935,-8.981,2.21,0.6,-0.316(67),8.567(90),3.353(15),0.027(37),0.32(23),94.710
5753401133021714048,129.883,-8.869,12.89,0.6,-0.329(43),8.252(33),3.1015(70),0.000(0),0.21(21),87.600
5753480744535650816,129.363,-8.659,1.18,1.0,-0.82(15),4.51(10),1.3489(29),0.027(37),0.35(14),98.580
5755783843438274944,136.114,-8.439,3.57,0.8,0.311(19),6.43(11),2.0226(34),0.027(27),-0.10(16),27.130
5756819205434479232,133.012,-7.810,1.39,0.7,0.042(55),7.14(19),2.3217(90),0.137(27),-0.06(25),41.970
5759041043556098816,136.673,-5.307,3.82,0.6,-0.799(61),8.491(25),3.562(10),0.027(20),0.55(20),100.000
5760633956731841920,132.257,-5.289,2.87,0.8,-1.148(61),5.848(37),1.4116(27),0.027(27),-0.31(21),8.280
5761642007031292032,129.948,-4.390,2.83,1.0,-0.742(62),5.117(67),1.2650(27),0.000(0),0.09(11),81.840
5761922554295015936,132.026,-3.864,7.15,0.6,-0.096(55),8.605(96),3.2490(65),0.000(0),0.20(23),81.220
5762513674937876224,135.909,-3.766,1.62,0.9,-0.478(43),5.57(26),1.6291(38),0.0000(99),0.02(26),51.330
5763121704868888704,137.532,-2.311,1.59,0.7,-0.238(73),7.26(12),2.519(11),0.0274(99),0.22(23),82.410
5763779006662989056,133.057,-2.621,2.44,0.8,0.051(34),6.370(88),1.8076(31),0.027(0),-0.18(16),12.400
5764337356707279360,134.550,-1.522,5.43,0.6,-0.655(34),8.027(39),2.7807(59),0.0000(99),0.30(15),97.380
5765512940798058240,237.851,-86.956,1.23,0.9,-0.033(49),5.894(78),1.7927(68),0.299(62),-0.03(16),41.530
5765763526369517184,193.474,-87.978,1.24,1.0,-0.537(68),4.452(70),1.4412(36),0.292(62),0.28(12),98.910
5766211886595664768,210.290,-86.345,2.19,1.0,-0.819(29),4.893(94),1.5169(32),0.263(62),0.33(11),99.840
5766304486090402944,224.462,-86.787,1.20,0.9,-0.038(51),5.571(98),1.6576(47),0.286(62),-0.04(17),40.430
5766618602818857600,219.544,-85.817,1.10,1.1,-0.46(16),4.632(90),1.4197(34),0.297(62),0.18(16),86.040
5767384305290961920,245.429,-84.670,1.75,1.1,-0.156(59),3.918(72),1.3910(31),0.305(62),0.23(12),97.470
5767427224901401600,267.978,-85.464,2.92,0.8,-0.016(32),6.145(35),1.8669(38),0.270(62),-0.06(14),33.620
5767526421466308480,258.988,-84.584,1.23,1.2,-0.647(55),3.847(47),1.3277(30),0.330(62),0.35(12),99.930
5767699903785091840,260.912,-83.635,2.20,1.0,-0.310(77),4.830(79),1.7554(42),0.323(62),0.40(15),99.430
5767753127020350848,256.920,-84.126,3.36,0.8,-0.435(19),6.225(44),2.1890(40),0.263(62),0.44(13),99.930
5769515781598841088,187.481,-85.414,2.16,0.9,0.130(43),5.990(58),1.8534(41),0.293(62),-0.08(15),28.840
5769626935352183424,193.360,-84.889,0.94,0.9,-0.274(29),5.870(97),1.9918(66),0.358(62),0.27(16),95.680
5771296543759352704,206.882,-82.097,1.64,0.7,-0.210(51),7.557(66),2.923(11),0.549(62),0.38(20),96.750
5771824687298112256,227.648,-82.057,1.93,1.0,-0.643(67),5.005(34),1.6943(36),0.430(62),0.36(11),99.810
5772741679995337856,220.911,-80.965,1.76,0.9,-0.869(47),4.758(56),1.7242(34),0.469(62),0.50(10),100.000
5774275636154586880,263.280,-81.873,1.91,0.9,0.081(35),5.906(45),1.7415(39),0.362(62),-0.11(21),31.840
5774472380016331520,261.018,-81.656,1.00,1.1,-0.042(55),4.444(80),1.5388(38),0.392(62),0.17(13),90.130
5774701147154565888,257.019,-80.362,1.54,0.7,-0.686(59),7.928(86),3.215(14),0.370(62),0.75(22),99.980
5774883833585811712,253.553,-81.827,6.59,0.7,-0.156(32),7.324(62),2.4778(54),0.012(62),0.10(20),70.180
5775396691339258112,249.914,-80.479,1.33,0.9,-0.095(47),6.007(88),1.8389(46),0.374(62),-0.03(17),44.460
5776127213736451584,265.536,-79.394,1.96,1.0,-0.342(26),5.605(70),1.9780(34),0.358(62),0.38(13),99.710
5776323339122418176,260.988,-79.070,2.37,0.7,-0.354(29),7.433(77),2.9164(74),0.320(62),0.41(25),96.350
5776411471851713664,260.260,-78.524,1.65,0.9,0.188(32),5.908(95),1.9309(39),0.335(62),-0.01(16),47.780
5776883196700356480,262.571,-77.738,2.13,1.1,-1.427(65),4.548(27),1.3783(26),0.307(62),0.375(95),100.000
5777165668109459584,256.003,-78.450,1.15,0.9,-0.475(29),5.451(87),1.7746(40),0.322(62),0.30(13),98.520
5777248097122372480,256.168,-78.030,0.80,1.1,-0.061(55),3.85(14),1.4815(31),0.314(62),0.28(13),98.630
5777729133458952576,257.940,-76.981,1.08,0.8,0.334(30),6.30(14),2.0225(67),0.284(62),-0.11(18),26.270
5778946980026686592,243.624,-77.967,1.48,1.0,-0.077(54),4.953(68),1.5149(32),0.260(62),0.06(15),66.780
5779033257329504896,238.101,-78.609,2.46,0.9,0.155(26),5.778(57),1.7966(35),0.262(62),-0.06(14),32.400
5779095173578828800,238.544,-77.851,1.09,1.0,-1.683(85),4.937(87),1.2315(39),0.263(62),0.16(11),94.340
5779453408210954240,234.547,-78.065,2.30,0.8,0.099(51),6.414(41),1.9748(41),0.242(62),-0.11(16),24.040
5779867717936817408,235.972,-77.486,1.03,0.9,-0.530(37),5.502(99),1.7362(47),0.252(62),0.28(14),97.320
5780021924442663808,236.429,-76.997,2.04,0.8,-0.498(32),7.027(58),2.4593(54),0.211(62),0.39(17),98.700
5780071299386991872,236.755,-76.576,0.95,0.8,-0.252(29),6.27(20),2.0806(69),0.229(62),0.22(21),85.600
5780469460033566848,244.843,-77.394,2.59,0.6,-0.316(59),8.925(73),3.375(13),0.210(62),0.13(23),69.390
5780641155646533504,246.354,-76.395,7.13,0.3,-2.4(1.7),11.611(79),3.964(19),0.010(62),-0.07(21),31.790
5780758081837276416,242.442,-76.703,0.81,1.2,-0.444(77),3.579(71),1.2498(27),0.227(62),0.30(14),99.160
5780783331943648256,241.121,-76.302,2.93,1.1,0.037(33),4.459(24),1.3534(24),0.164(62),0.05(20),60.810
5780839170818954880,246.197,-76.084,2.22,0.9,-0.240(44),5.578(68),1.5405(29),0.183(62),-0.04(15),40.600
5780917407944157696,242.867,-75.757,1.05,0.9,0.421(31),5.792(75),1.8627(54),0.201(62),-0.07(14),29.200
5781607145332355840,238.573,-75.920,1.26,0.9,-0.293(22),5.577(90),1.8817(43),0.203(62),0.32(15),98.540
5781929405319378048,239.130,-75.024,1.61,0.8,0.083(39),6.12(10),1.9019(42),0.181(62),-0.03(17),42.030
5782209265387196672,244.626,-74.319,0.56,1.1,-0.088(65),4.13(10),1.3107(38),0.200(62),0.12(14),82.630
5782557260820510080,239.474,-73.306,2.06,0.8,0.104(30),6.269(50),1.9167(45),0.151(62),-0.08(15),27.910
5782949958264238848,188.119,-82.714,1.56,0.9,0.116(30),5.997(83),1.9571(47),0.476(62),-0.03(15),41.930
5784537957996522624,202.173,-79.669,2.14,0.9,-0.012(38),5.990(43),1.7490(36),0.436(62),-0.15(21),25.360
5784955639273624064,210.855,-80.520,1.35,1.1,-0.528(65),5.122(40),1.4604(34),0.482(62),0.04(12),65.840
5784995565289920000,212.672,-80.020,1.12,1.2,-0.881(48),4.243(82),1.3564(32),0.434(62),0.30(12),99.750
5785273501213820672,210.675,-79.350,2.33,0.9,-0.161(37),5.901(49),1.7209(35),0.345(62),-0.06(15),33.450
5785555525947134080,219.550,-78.704,1.67,0.8,-0.254(25),6.642(96),2.4000(61),0.302(62),0.37(18),97.910
5785705678004050304,221.516,-77.916,2.21,0.9,-0.129(18),5.842(94),1.7463(36),0.250(62),-0.00(15),50.270
5786408506451622784,205.687,-77.855,1.18,0.7,-0.267(79),7.18(13),2.379(11),0.359(62),0.09(23),66.850
5786510073837921536,206.810,-77.697,1.08,1.0,-0.426(30),4.77(10),1.7642(39),0.354(62),0.30(21),91.220
5786880884135546496,213.540,-77.073,2.05,0.9,-0.54(10),5.180(81),1.5937(35),0.260(62),0.03(22),54.760
5786973689789416192,212.017,-76.382,1.19,0.9,0.318(36),5.670(97),1.7639(46),0.283(62),-0.12(15),20.220
5787406244532630400,191.393,-79.106,5.03,0.8,0.173(39),6.792(65),2.5109(46),0.164(62),0.35(24),94.130
5787757057462061952,197.120,-78.774,2.59,0.7,-0.503(40),7.380(70),2.6195(59),0.430(62),0.34(19),96.120
5787948887883220864,200.904,-77.899,3.14,0.7,-0.684(56),8.042(69),2.7980(65),0.348(62),-0.04(26),39.320
5788821487795545984,191.988,-78.021,2.94,0.8,-0.393(29),6.536(67),2.4777(46),0.437(62),0.36(23),95.880
5788980642106687616,196.245,-77.079,3.34,0.7,-0.721(75),8.050(78),2.8596(72),0.366(62),0.35(22),93.390
5789735147602340608,200.445,-76.973,0.81,1.0,-0.593(50),4.93(11),1.7813(51),0.498(62),0.43(12),99.900
5789750712563952896,201.018,-76.779,0.91,0.8,0.349(33),6.11(15),2.1237(81),0.464(62),0.01(17),53.220
5790161689395101696,212.984,-75.419,11.84,0.8,0.040(25),6.675(68),2.0567(45),0.006(62),-0.06(17),35.420
5790653342892268672,204.805,-75.830,1.63,1.0,-0.435(23),4.663(39),1.6098(33),0.319(62),0.36(10),99.950
5791326175292512000,211.220,-73.508,2.61,0.8,0.130(34),6.347(81),1.9582(37),0.267(62),-0.12(16),23.190
5791476774025702528,206.132,-73.475,2.08,0.7,-0.225(38),7.51(11),2.7062(73),0.309(62),0.23(22),84.580
5791579956319974400,207.984,-73.130,1.79,0.9,-0.651(31),5.863(38),1.8126(54),0.312(62),0.26(12),98.660
5791658227797957120,225.318,-77.745,0.91,1.3,-0.107(43),3.921(65),1.1604(30),0.273(62),-0.01(11),50.070
5793075189050375936,219.479,-75.536,3.00,0.7,-0.567(39),8.774(36),3.435(12),0.198(62),0.26(22),92.000
5793097248002137216,218.654,-75.260,0.96,1.0,0.121(42),4.986(65),1.7367(46),0.286(62),0.18(14),90.730
5793404802023231488,224.595,-74.469,0.94,1.0,-0.909(56),4.42(12),1.4215(30),0.230(62),0.40(13),99.980
5793436928379520640,225.325,-74.281,1.72,0.8,-0.308(57),6.080(74),1.7438(37),0.197(62),-0.00(17),50.410
5793584194218402176,226.825,-73.558,1.53,0.8,-0.223(28),6.48(11),2.2223(47),0.194(62),0.27(18),93.320
5793757573456595840,225.390,-73.363,1.83,1.0,0.213(28),4.365(37),1.6781(27),0.192(62),0.31(11),99.840
5793924389984541184,234.726,-74.682,2.92,1.1,-0.039(51),4.109(97),1.2947(27),0.145(62),0.11(13),82.920
5794351584612727552,234.054,-73.191,1.84,0.8,-0.036(45),6.112(81),1.8582(37),0.167(62),-0.02(17),45.950
5794411301839373184,232.997,-72.980,0.78,1.0,-0.162(43),4.514(75),1.7372(38),0.214(62),0.47(13),99.930
5794772113451129344,236.179,-72.404,0.93,1.0,0.057(47),5.241(98),1.5698(42),0.188(62),-0.01(16),46.990
5795606707192913536,233.223,-71.895,2.96,0.8,0.181(23),5.972(66),1.8121(34),0.131(62),-0.09(14),25.490
5795687869201806464,232.642,-71.261,1.69,0.9,0.464(24),6.13(16),2.1512(43),0.173(62),0.08(18),68.370
5795768580226117504,233.880,-70.909,1.83,0.9,-0.264(27),5.99(10),1.9496(39),0.164(62),0.23(16),92.250
5795934159807482624,229.892,-70.885,1.82,0.9,-0.049(32),5.359(42),1.6260(33),0.177(62),0.04(14),63.930
5796028438620234752,232.569,-70.441,1.44,1.0,-0.71(11),4.176(83),1.3812(29),0.180(62),0.14(20),76.400
5796088022718153728,230.217,-70.063,0.90,1.0,0.046(47),4.668(76),1.4882(35),0.223(62),0.08(14),73.400
5796257416221546880,215.971,-74.293,1.90,0.8,-0.068(39),6.511(71),2.0556(48),0.243(62),0.01(17),52.280
5796742369569612928,222.792,-73.132,0.78,0.9,-0.165(63),5.71(15),1.9031(66),0.251(62),0.22(19),87.140
5796841978451744512,222.671,-72.971,2.14,1.1,-0.817(43),4.467(86),1.3431(27),0.200(62),0.30(11),99.730
5796979486123626624,219.468,-72.997,1.96,0.7,-0.403(66),7.32(11),2.3373(65),0.224(62),0.07(23),63.430
5797350571301129216,212.125,-73.089,2.13,0.9,0.111(27),5.626(62),1.7462(32),0.275(62),-0.04(14),38.500
5797381151469418240,213.906,-72.637,0.78,1.0,-1.205(37),4.816(99),1.7774(44),0.439(62),0.26(21),88.260
5797855144058611072,217.912,-71.760,2.35,0.8,0.083(30),6.775(88),2.2025(45),0.234(62),-0.03(18),42.980
5797956608369350912,218.255,-71.092,1.64,0.9,0.064(22),5.174(60),1.7341(30),0.256(62),0.14(13),87.400
5798055736214256256,218.414,-70.878,1.33,1.0,-1.031(59),4.975(66),1.6736(27),0.289(62),0.17(21),76.340
5798177575849155712,215.611,-71.048,3.94,0.8,-0.034(21),6.073(33),1.9994(32),0.185(62),0.14(22),71.140
5798272232615207936,218.253,-70.388,0.72,0.9,-0.30(18),5.00(12),1.8721(49),0.518(62),0.38(19),97.000
5798682045525259520,223.794,-71.195,0.85,0.9,-0.225(34),5.65(12),2.0606(63),0.272(62),0.33(23),94.300
5799141091634744320,230.255,-69.576,0.89,0.9,-0.173(28),5.55(13),1.9742(56),0.225(62),0.36(17),98.590
5799220015957252352,229.305,-68.895,1.35,0.7,-0.291(65),7.38(16),2.6003(91),0.210(62),0.25(26),83.070
5799263790259883520,226.641,-69.479,1.05,0.9,-0.056(29),5.54(11),1.8189(45),0.245(62),0.15(16),84.470
5799613400597228800,220.746,-69.935,1.18,0.9,-0.081(31),5.64(10),1.8448(41),0.342(62),0.12(16),78.050
5799639891956937216,221.083,-69.755,1.42,0.8,0.331(31),6.32(11),2.0937(55),0.269(62),-0.04(16),40.670
5799863814373074432,219.231,-69.674,0.73,1.1,-0.016(51),4.227(99),1.5767(38),0.570(62),0.17(12),92.520
5800010530459815552,221.165,-68.762,1.72,1.0,-1.257(57),4.539(75),1.3949(25),0.245(62),0.04(20),58.920
5800149098965065216,224.112,-68.853,3.32,0.7,0.158(15),7.46(11),2.8089(56),0.178(62),0.31(27),87.420
5800200780334264448,224.789,-68.248,0.98,0.9,0.107(25),5.91(11),2.0692(60),0.328(62),0.16(16),86.000
5800579149775379328,224.458,-67.266,1.38,0.9,-0.449(46),5.669(93),1.7377(34),0.275(62),0.19(15),89.360
5800767024498766976,265.299,-77.077,1.59,1.0,0.251(30),4.300(48),1.5591(27),0.349(62),0.13(11),90.010
5801542150135201408,263.352,-75.192,1.13,0.9,0.338(33),5.43(18),1.6548(41),0.247(62),-0.14(17),20.380
5801635402466032256,264.996,-74.966,1.33,0.8,-0.155(43),6.240(73),1.9464(56),0.247(62),0.06(17),64.480
5802257863486878464,254.641,-74.784,2.96,0.6,-0.853(64),8.750(77),3.458(11),0.131(62),0.31(23),95.280
5802368467484121600,260.425,-74.688,0.97,0.9,0.369(35),5.637(89),1.6842(47),0.201(62),-0.01(22),46.220
5802565108267096192,258.747,-73.714,0.71,1.0,0.214(29),4.18(10),1.5315(35),0.178(62),0.21(12),95.790
5802601941906452480,258.819,-73.259,0.79,1.0,-0.685(62),4.456(78),1.4133(32),0.177(62),0.34(12),99.720
5802628536345155840,256.009,-74.155,0.90,1.0,-0.728(56),4.40(12),1.4359(34),0.179(62),0.14(21),74.550
5802768139961120000,256.860,-73.485,1.28,1.1,-0.41(11),4.481(92),1.2998(27),0.169(62),0.14(15),83.810
5802787999891261696,257.454,-73.298,1.68,0.7,-0.634(41),7.023(66),2.5588(69),0.162(62),0.29(25),88.440
5802791538943531008,258.151,-73.275,1.02,0.9,0.359(28),5.385(63),1.7441(42),0.173(62),-0.01(13),44.090
5802892006817445632,269.697,-75.136,1.57,0.9,-0.421(59),6.046(86),1.6921(38),0.304(62),-0.02(17),47.370
5803473442308979584,268.270,-73.525,1.10,0.8,0.007(58),6.68(12),2.0794(76),0.222(62),-0.07(21),35.880
5803944995359667072,264.195,-71.911,1.14,0.8,-0.230(30),6.38(11),2.2703(64),0.167(62),0.37(19),97.610
5804155551837339264,262.112,-73.015,1.08,0.9,-0.458(35),5.451(69),1.7011(39),0.169(62),0.27(14),97.590
5804482862704831232,259.045,-71.675,0.87,1.0,-0.666(34),4.419(82),1.4842(36),0.183(62),0.42(11),100.000
5804486367398326016,258.446,-71.615,4.72,1.0,0.038(52),4.264(63),1.3391(35),0.026(62),0.13(13),85.290
5804993998175778688,257.022,-70.342,1.26,1.1,-0.347(58),4.504(49),1.2710(26),0.190(62),0.08(12),77.760
5805117177838234752,258.177,-69.804,1.48,1.0,-0.516(59),4.247(70),1.4671(25),0.175(62),0.41(12),99.900
5805281829700529280,252.544,-74.531,1.16,0.8,0.122(58),6.027(61),1.8876(55),0.181(62),-0.02(16),43.160
5805374085599273344,249.885,-73.834,1.51,1.0,0.030(32),5.09(12),1.4476(30),0.178(62),-0.07(16),32.300
5805583332106392320,248.606,-73.502,1.03,1.0,-0.609(66),5.482(79),1.4814(43),0.192(62),0.08(14),72.990
5805595564173976960,248.693,-73.246,0.82,0.9,-0.361(89),5.58(13),1.6000(57),0.201(62),0.06(19),64.470
5805754035585474816,253.896,-73.053,0.96,1.1,-0.578(57),4.54(11),1.3243(32),0.188(62),0.20(13),94.700
5806487925241452672,245.495,-72.474,1.28,0.9,0.054(15),5.361(97),1.9654(42),0.180(62),0.33(14),99.110
5806900757496618880,245.862,-71.885,1.30,0.8,-0.075(26),6.53(11),2.3834(65),0.182(62),0.34(18),96.860
5807146051670381312,245.329,-71.208,0.80,1.0,-0.373(88),4.19(13),1.5276(34),0.194(62),0.42(15),99.480
5807223086205654400,243.933,-70.644,0.67,1.0,-1.088(60),4.29(13),1.3565(33),0.198(62),0.42(13),99.990
5807395297209052160,254.755,-72.212,1.38,1.0,0.188(36),4.271(52),1.5058(31),0.189(62),0.17(12),93.470
5807496692798609152,252.316,-71.328,0.97,0.9,-0.074(25),4.98(12),1.7289(40),0.219(62),0.28(15),97.060
5807708898543269888,252.216,-71.189,0.98,1.0,-0.699(31),4.70(12),1.6166(32),0.220(62),0.47(12),100.000
5807806411482397056,250.323,-70.447,1.66,0.6,-0.534(64),8.373(94),3.371(17),0.201(62),0.38(25),96.810
5807861283983792512,253.033,-70.196,1.27,0.8,-0.357(42),6.508(95),2.1981(60),0.212(62),0.30(18),94.460
5807918596028342016,250.411,-69.893,1.57,1.1,-0.701(51),3.92(12),1.3128(22),0.203(62),0.39(13),99.980
5808024080422734848,255.382,-69.897,1.72,1.0,-0.483(47),4.527(76),1.4910(25),0.186(62),0.34(12),99.580
5808302016351361152,253.003,-69.159,1.32,0.8,-0.196(38),6.148(86),1.9891(46),0.202(62),0.16(17),85.020
5808337441239817088,251.214,-69.302,0.76,0.9,0.207(41),4.82(13),1.8548(41),0.228(62),0.33(15),98.690
5808438493230860160,253.688,-68.654,1.67,1.0,-0.049(28),4.841(36),1.3987(24),0.186(62),-0.00(12),49.600
5808652623120555008,247.986,-69.610,1.52,0.8,0.062(37),6.209(86),1.9749(41),0.193(62),0.01(17),52.460
5808800404354336512,246.483,-70.073,1.03,0.9,0.233(32),5.24(12),1.6688(35),0.197(62),0.00(15),50.950
5808948529187857536,247.155,-69.076,1.15,1.0,-0.004(43),4.877(86),1.4589(31),0.194(62),0.02(15),56.150
5808981342738732672,247.398,-68.829,1.30,0.9,0.186(32),5.885(87),1.7790(36),0.190(62),-0.11(15),22.580
5809156165087291136,249.131,-68.880,1.13,0.9,-0.371(31),5.57(10),1.7720(36),0.204(62),0.25(15),94.780
5809414172364159232,248.430,-67.822,1.27,1.1,-0.620(56),4.44(11),1.3152(21),0.190(62),0.23(13),96.800
5809561369485074176,248.295,-67.198,1.39,0.9,-0.753(29),5.04(10),1.5672(22),0.186(62),0.35(12),99.790
5809947057540902272,265.044,-71.348,1.86,0.9,-0.955(59),5.63(12),1.3988(27),0.159(62),0.05(14),66.460
5810340339105349376,267.211,-69.657,1.18,0.7,-0.527(76),7.43(13),2.703(11),0.180(62),0.45(25),95.630
5810398888098085120,269.382,-69.368,1.54,0.8,0.165(38),6.693(93),2.0961(49),0.190(62),-0.13(18),23.610
5810535772995677312,266.567,-69.411,2.74,0.8,-0.856(43),6.257(57),1.9758(30),0.134(62),0.05(22),56.130
5810797598502691072,262.180,-70.414,2.56,0.9,-0.443(22),5.443(42),1.5499(26),0.129(62),0.13(12),87.420
5810831511564979840,262.356,-70.088,1.28,1.0,-0.003(30),4.616(46),1.4902(25),0.164(62),0.15(12),89.330
5810909228993890432,260.469,-69.516,0.95,0.9,-0.227(18),5.248(95),1.8436(36),0.173(62),0.38(14),99.670
5811066978851847424,259.788,-69.708,1.38,0.8,0.523(31),6.84(11),2.1010(56),0.168(62),-0.09(26),35.580
5811118312301762048,258.875,-69.235,1.40,0.7,0.021(44),7.00(12),2.3239(60),0.169(62),0.02(21),54.340
5811302892817949440,258.596,-68.491,0.91,1.0,-0.440(42),4.20(11),1.4158(23),0.176(62),0.17(21),79.660
5811588250446027904,262.514,-67.646,1.42,1.0,0.287(30),4.403(62),1.4257(23),0.156(62),0.03(12),60.460
5811646558920128512,259.495,-68.089,1.05,0.9,-0.167(53),5.35(10),1.6176(30),0.166(62),0.10(17),72.920
5812103096764201088,268.705,-67.710,3.86,0.9,-0.415(37),5.774(31),1.5866(22),0.065(62),0.05(14),67.360
5812121273066469888,267.919,-67.919,2.37,0.8,-0.446(42),6.385(54),1.9361(25),0.157(62),0.15(16),82.900
5812190061261249664,266.470,-68.369,0.95,1.1,0.008(40),4.269(72),1.3012(22),0.179(62),0.05(12),67.740
5812710473856662144,267.977,-66.242,1.03,1.0,-0.075(35),5.26(12),1.5086(35),0.169(62),-0.02(16),44.350
5812736651677205376,267.352,-65.878,3.54,1.0,-0.160(51),4.262(98),1.3228(27),0.083(62),0.17(13),91.030
5812956695741817728,265.225,-65.893,0.67,1.1,-0.122(59),4.41(18),1.2396(40),0.160(62),0.00(16),51.610
5813086678643792640,263.313,-66.983,2.21,1.0,-0.894(27),4.615(81),1.4481(17),0.140(62),0.11(21),68.680
5813280433201126400,262.793,-66.028,0.79,1.0,-0.577(50),4.419(92),1.4779(40),0.157(62),0.40(12),99.870
5813377602545714304,259.673,-66.690,1.18,1.1,-0.648(49),4.637(73),1.2785(22),0.158(62),0.16(11),93.370
5813456178956499456,261.478,-66.033,2.07,1.0,0.111(33),4.66(14),1.4199(32),0.140(62),0.02(15),56.020
5813521260607401472,259.957,-65.791,2.72,0.9,-0.470(46),5.612(62),1.5118(27),0.130(62),0.04(14),63.760
5813721028123592064,262.178,-65.139,0.90,1.0,0.043(37),4.74(15),1.4787(39),0.153(62),0.10(22),65.560
5813943438711536128,260.250,-65.054,5.75,1.1,-0.835(46),3.95(10),1.2587(42),0.019(62),0.15(21),77.140
5814506904064163584,252.788,-68.012,1.18,0.9,0.030(24),5.64(11),1.6936(31),0.195(62),-0.04(16),40.880
5814523293659443200,252.368,-67.892,0.80,0.9,-0.258(25),5.43(17),1.8537(44),0.210(62),0.33(17),96.580
5814600362551465216,254.190,-67.420,2.33,0.9,-0.349(38),5.425(63),1.5415(24),0.154(62),0.08(14),72.940
5815037212267570176,255.698,-66.507,1.06,1.0,0.021(38),4.876(78),1.4627(31),0.189(62),0.02(14),55.540
5815054014179464448,255.147,-66.353,1.36,1.0,-0.103(42),4.705(61),1.3953(27),0.186(62),0.06(13),68.600
5815056110123768192,255.296,-66.245,2.12,0.9,0.348(19),5.676(79),1.8039(31),0.165(62),-0.06(14),33.610
5815205643706948224,254.808,-65.872,1.24,0.9,-0.726(62),5.57(11),1.8233(35),0.196(62),0.14(23),71.230
5815217841414310528,254.372,-65.654,1.88,1.0,-0.033(26),4.80(12),1.7440(25),0.182(62),0.35(14),99.120
5815301198136929280,251.466,-67.435,0.73,1.1,0.233(34),3.985(81),1.4383(28),0.216(62),0.15(11),91.480
5815624007882845056,249.265,-66.151,1.32,0.8,-0.033(51),6.83(12),2.0964(60),0.193(62),-0.11(21),31.340
5815822813333805056,248.783,-65.392,2.06,1.1,-0.755(43),3.95(10),1.2848(24),0.174(62),0.11(21),70.830
5815833774090600192,248.995,-65.125,1.31,0.8,0.072(57),6.849(95),2.1607(66),0.195(62),-0.03(25),43.100
5815850369836788864,252.804,-66.080,1.46,1.0,0.046(30),4.535(57),1.6653(33),0.195(62),0.31(12),99.520
5815975370568340864,251.637,-65.050,1.11,1.2,-0.504(66),3.825(96),1.1147(27),0.209(62),0.15(13),88.960
5816077418992853760,252.046,-64.725,4.37,0.7,1.139(41),7.284(31),2.4238(40),0.066(62),0.03(24),50.480
5816201938687316224,249.679,-64.938,0.90,1.0,-0.172(38),5.22(11),1.5480(37),0.212(62),0.06(16),65.450
5816238531809360768,250.107,-64.533,0.84,1.1,-0.140(56),3.928(77),1.3177(27),0.221(62),0.18(12),94.400
5816329859991006976,250.285,-64.479,0.93,1.0,-0.592(45),4.255(56),1.5097(26),0.214(62),0.45(11),99.990
5816647481405228160,258.061,-64.830,1.87,1.0,0.045(33),4.815(60),1.3972(30),0.166(62),-0.03(13),40.890
5816662908927821952,257.492,-64.727,1.11,1.0,-0.144(77),4.78(12),1.4590(33),0.186(62),0.11(17),75.340
5816672598374298240,257.569,-64.462,1.46,0.9,0.026(42),5.182(60),1.5917(33),0.180(62),0.04(15),61.580
5817033925382634880,258.133,-64.458,0.72,1.0,-0.38(11),4.36(12),1.4107(36),0.201(62),0.26(16),94.970
5817180332227229568,258.334,-63.539,1.42,1.0,0.037(40),4.53(10),1.4672(36),0.181(62),0.12(14),81.620
5817600414397650560,252.745,-64.408,3.21,0.8,-0.342(23),6.529(42),2.2496(32),0.142(62),0.21(23),82.290
5818241601465947264,255.392,-62.254,1.22,0.8,0.013(56),6.57(14),2.0546(68),0.220(62),-0.05(21),40.040
5818335850230951168,254.495,-61.809,3.13,0.9,-0.303(22),6.06(12),1.9709(36),0.165(62),0.25(17),93.130
5818448344015852800,251.645,-61.967,2.47,0.7,-0.544(46),7.22(10),2.5737(52),0.197(62),0.44(21),97.550
5818480710890426112,251.830,-61.747,1.01,1.1,-0.731(63),4.49(13),1.3925(31),0.251(62),0.30(13),98.470
5818619214996368896,252.544,-60.986,1.22,0.9,-0.428(36),5.14(11),1.6688(38),0.249(62),0.30(14),98.190
5818630210112864256,252.375,-60.797,1.33,1.0,0.228(31),5.104(93),1.5336(32),0.247(62),0.01(21),50.590
5818773833812247552,239.429,-71.107,2.87,0.7,0.038(36),6.75(12),2.0284(33),0.113(62),-0.10(26),34.270
5818986520593632128,237.518,-70.985,1.75,0.8,0.027(44),6.008(43),1.8528(43),0.162(62),-0.01(15),47.560
5819088259780222976,238.731,-70.469,2.15,0.8,-0.113(36),6.118(37),1.8330(36),0.142(62),-0.00(15),49.390
5819091901912596096,238.068,-70.642,0.77,1.0,0.004(47),4.70(14),1.5774(38),0.211(62),0.18(16),87.350
5819158525446841728,237.628,-70.110,0.81,1.1,-0.612(94),3.84(13),1.3756(24),0.207(62),0.21(21),84.290
5819453572519211648,241.975,-69.284,0.62,1.1,-0.537(93),4.14(15),1.3811(31),0.197(62),0.34(15),98.700
5819481025951468544,242.149,-69.060,2.11,1.0,-0.056(53),4.132(84),1.4071(22),0.144(62),0.23(13),96.370
5819603174823198080,239.522,-69.302,1.23,0.8,-0.701(60),6.132(89),1.7650(47),0.174(62),0.17(16),86.340
5819808714775209856,234.802,-70.354,1.14,0.9,-0.225(26),5.98(12),2.0107(51),0.190(62),0.27(17),94.860
5820075930463412224,232.870,-69.925,0.99,1.1,-0.722(51),4.068(98),1.3628(26),0.205(62),0.40(12),99.970
5820089639999519744,233.024,-69.612,2.30,0.9,-0.625(47),5.413(69),1.4936(27),0.154(62),0.14(13),86.360
5820248381993578368,235.163,-68.700,1.53,0.7,-0.606(54),7.439(82),2.7189(80),0.177(62),0.50(21),98.770
5820250993333201792,235.303,-68.567,3.26,0.6,-0.034(44),7.96(12),2.7363(53),0.117(62),-0.06(22),37.840
5820382041374661888,238.394,-68.779,1.30,1.0,-0.159(45),4.919(46),1.3324(25),0.172(62),-0.11(21),31.370
5820548720466577664,239.144,-67.689,1.59,0.8,0.105(33),6.168(78),1.9433(37),0.161(62),-0.01(15),46.560
5820552087721710080,237.805,-68.222,0.72,1.2,-0.165(46),3.71(10),1.1491(25),0.211(62),0.07(12),76.070
5820821983470418944,236.986,-67.108,1.47,1.0,-0.174(48),4.237(48),1.5446(23),0.175(62),0.37(12),99.870
5820940387118150784,244.752,-68.892,3.84,0.8,-0.202(31),6.273(82),1.9402(29),0.067(62),0.10(17),74.000
5821010854634239744,243.806,-68.524,1.17,0.8,0.012(53),6.504(96),1.9087(55),0.171(62),-0.16(19),19.950
5821642940693593088,246.969,-66.705,1.03,0.9,-0.370(87),5.83(12),1.5934(49),0.192(62),-0.02(19),47.610
5821878201827024640,242.484,-65.959,4.79,0.6,-0.202(56),8.851(94),3.3749(79),0.053(62),0.20(23),82.360
5822009524749320448,244.082,-65.223,2.00,1.0,-0.030(33),5.344(46),1.5428(28),0.166(62),-0.04(14),38.380
5822463623054241792,239.283,-66.027,0.82,1.0,-0.714(48),4.340(85),1.3863(29),0.198(62),0.10(21),68.900
5822535709788715776,238.029,-65.684,0.74,1.0,-0.788(61),5.39(14),1.3953(44),0.225(62),-0.22(23),18.220
5822549350605649920,237.863,-65.552,4.93,0.7,0.097(20),7.225(72),2.4424(38),0.057(62),0.00(18),52.230
5822800863883682560,242.776,-64.693,0.78,1.1,0.020(45),4.15(12),1.2844(30),0.231(62),0.03(13),60.610
5822873191140454912,239.923,-65.654,1.88,1.0,-0.681(39),4.64(10),1.5818(24),0.162(62),0.47(12),99.990
5823037327604341248,240.135,-64.540,1.50,1.2,-0.329(65),3.84(15),1.2388(23),0.185(62),0.08(22),64.270
5823043306199267968,240.659,-64.419,1.52,1.0,-0.057(21),4.881(54),1.6563(27),0.185(62),0.24(12),97.700
5823152398374767488,240.040,-63.590,1.93,0.7,-0.195(19),6.99(11),2.6390(41),0.197(62),0.44(20),98.140
5823311380871443840,233.015,-68.208,0.74,1.0,0.210(41),4.80(14),1.5429(40),0.238(62),0.02(16),56.520
5823891338903934592,234.838,-66.586,1.60,0.9,0.075(37),5.119(57),1.5749(23),0.190(62),0.02(14),56.470
5823903605331625856,235.840,-66.494,1.41,1.1,-0.969(47),4.308(63),1.2918(22),0.187(62),0.02(20),55.830
5823982426578183296,234.374,-66.168,0.98,0.9,-0.192(21),5.379(83),1.8423(34),0.232(62),0.30(14),98.390
5824010326679374976,232.796,-66.836,1.44,0.8,-0.384(52),6.622(91),2.0567(48),0.213(62),0.12(19),74.520
5824112890504769280,231.880,-66.123,1.11,1.0,-0.135(76),4.928(92),1.6789(33),0.272(62),0.25(16),94.000
5824405016998936192,227.518,-66.896,1.79,1.0,-0.852(48),5.039(78),1.4924(27),0.243(62),0.28(11),99.120
5824748992344544128,228.876,-65.732,0.73,1.0,-0.400(92),4.649(94),1.5979(32),0.483(62),0.26(14),96.230
5824798779609090048,226.748,-65.569,1.82,0.9,-0.350(36),6.232(65),2.1321(34),0.263(62),0.18(22),78.030
5824992980844215296,232.051,-65.466,1.32,0.9,-0.630(39),5.426(90),1.7580(30),0.255(62),0.12(22),67.480
5825019747082352640,232.435,-65.242,1.30,1.0,-0.618(41),4.506(66),1.5137(24),0.257(62),0.16(20),77.430
5825052354475943680,232.179,-64.719,2.12,0.7,-0.131(43),7.960(77),2.8870(69),0.212(62),0.11(26),63.580
5825067197884132096,231.402,-64.913,1.99,1.0,-0.302(43),4.808(55),1.4910(23),0.221(62),0.19(13),92.880
5825274799423186176,230.641,-64.690,0.56,1.1,-0.230(88),4.39(11),1.6545(34),0.555(62),0.29(15),97.330
5825380971022094208,230.385,-63.931,1.34,1.0,-0.494(98),4.339(43),1.5780(22),0.339(62),0.23(20),87.380
5825458864532228096,236.847,-65.517,1.73,0.6,-0.143(78),8.234(73),3.142(12),0.180(62),0.25(21),88.720
5825706701328242432,234.014,-65.405,1.77,1.0,0.018(33),4.889(47),1.4904(27),0.202(62),0.04(13),62.370
5825746215029593728,234.278,-64.955,0.88,0.9,-0.337(68),5.516(80),1.7273(40),0.269(62),0.18(16),87.520
5825748517132131456,234.500,-64.836,1.32,0.8,-0.226(30),6.211(88),2.0134(39),0.225(62),0.09(23),61.480
5825929043196333184,234.727,-63.973,1.15,1.0,-0.664(28),4.749(56),1.6436(24),0.258(62),0.22(20),84.360
5827290788360167168,236.125,-62.010,1.96,0.9,0.042(29),5.510(70),1.7086(41),0.255(62),0.04(22),54.700
5827340335106780928,234.957,-61.660,3.25,1.0,-1.879(71),4.568(45),1.4726(26),0.216(62),0.12(20),70.890
5827343083886294784,235.676,-61.801,1.12,0.8,-0.104(51),6.56(11),2.2748(79),0.335(62),0.20(20),85.620
5827448637000562688,232.810,-62.181,1.21,0.7,-0.318(41),6.89(10),2.7916(93),0.350(62),0.67(19),99.930
5827583670773076096,234.607,-61.021,2.32,0.8,-0.158(23),6.611(40),2.3567(49),0.260(62),0.26(22),88.160
5827798419108258432,246.203,-64.997,1.55,0.7,-0.202(54),7.21(11),2.2228(66),0.183(62),-0.09(23),35.140
5827945444426196096,245.131,-65.501,0.72,1.0,-0.344(66),4.64(13),1.5458(37),0.236(62),0.30(15),97.230
5828024815424935936,244.330,-64.899,1.07,0.9,-0.606(40),5.12(15),1.6288(37),0.193(62),0.34(15),98.670
5828199053662723072,245.524,-63.868,0.81,1.1,-0.290(84),3.80(10),1.3449(27),0.233(62),0.29(14),98.420
5828261828898283648,248.681,-64.391,2.03,1.0,-0.025(37),5.064(43),1.5149(26),0.181(62),0.03(14),58.000
5828406930073072256,249.727,-63.534,0.97,1.0,0.190(33),4.757(96),1.5483(30),0.217(62),0.06(14),66.710
5828954658667132288,243.957,-63.624,1.34,0.8,-0.540(70),6.17(10),1.7598(44),0.201(62),0.08(17),69.210
5829061998494985856,243.160,-62.913,1.28,1.1,-0.814(66),4.751(43),1.3321(21),0.218(62),0.20(11),97.190
5829197238427662080,241.031,-63.062,1.44,0.9,-0.619(32),5.556(71),1.6818(29),0.215(62),0.26(13),97.770
5829482900966112128,244.141,-62.086,2.85,1.0,-0.324(36),4.336(74),1.5559(20),0.192(62),0.41(11),99.940
5830347465029911296,248.675,-61.536,1.16,1.0,-0.060(40),5.272(77),1.5816(26),0.242(62),0.02(15),54.990
5830916531007939968,249.275,-60.005,1.18,0.8,-0.335(34),6.10(17),2.1694(71),0.290(62),0.40(19),97.650
5831061700913391360,245.677,-61.415,1.87,1.0,-0.619(77),4.67(20),1.6598(31),0.232(62),0.27(23),86.470
5831183506189572096,246.820,-60.950,1.56,0.7,-0.070(72),8.055(90),2.943(13),0.249(62),0.10(22),65.680
5832295868357659264,239.502,-62.177,2.18,1.0,0.185(30),4.614(90),1.6396(38),0.231(62),0.26(21),88.130
5832387540143968512,239.931,-61.926,1.06,0.9,-0.497(45),5.19(13),1.9163(48),0.281(62),0.54(15),99.970
5833230796868728064,240.031,-59.715,0.98,0.9,-0.722(69),4.91(13),1.7079(45),0.373(62),0.19(22),79.100
5833240035272612736,239.480,-59.652,4.54,0.6,-2.08(55),9.524(77),3.607(10),0.136(62),0.16(21),77.900
5833554774841116544,237.068,-60.064,1.05,0.8,0.155(47),6.110(99),2.0707(66),0.413(62),0.04(17),60.830
5833611124806237696,235.746,-60.558,1.43,0.9,-0.316(39),5.251(51),1.7748(34),0.309(62),0.30(13),98.940
5833838551932796672,235.325,-59.311,6.36,0.9,-0.248(28),5.379(18),1.6428(32),0.027(62),0.19(13),93.920
5834504817247089920,241.829,-59.659,3.15,1.0,-0.101(18),4.899(60),1.8424(28),0.235(62),0.38(21),97.880
5834608725450698496,243.525,-58.956,0.82,0.9,-0.432(52),4.98(13),1.9184(44),0.455(62),0.52(14),99.960
5834780180560247168,240.684,-58.873,1.12,1.0,-0.252(64),5.578(98),1.6347(41),0.350(62),0.01(17),53.700
5834874429328485248,242.433,-58.347,1.70,0.7,-0.430(57),8.28(12),3.393(15),0.328(62),0.60(25),99.790
5834881026399194880,242.511,-58.244,1.61,0.8,-0.193(22),6.106(81),2.3682(47),0.335(62),0.52(15),99.990
5835032277952329088,244.277,-58.137,1.68,0.9,-0.100(42),5.147(81),1.6607(29),0.341(62),0.12(14),80.930
5835296435631072512,243.070,-57.585,1.28,0.9,-0.277(24),5.800(95),1.9759(43),0.378(62),0.27(15),96.960
5835355568746672896,241.861,-57.268,1.15,1.0,-0.950(64),5.358(99),1.8500(38),0.407(62),0.50(12),99.970
5835546711972417152,239.879,-58.641,2.59,0.7,-0.413(37),7.750(47),2.8022(70),0.281(62),0.31(20),93.730
5835629789437937792,239.024,-58.201,1.46,0.9,-0.523(34),5.950(75),1.9822(44),0.334(62),0.12(22),67.980
5835742871738249216,240.771,-57.296,1.27,1.0,-0.639(35),5.009(88),1.8019(34),0.379(62),0.49(11),100.000
5836107939556974080,241.050,-57.224,1.88,1.0,-0.967(59),4.73(16),1.6249(31),0.340(62),0.48(14),99.950
5837106674072032384,185.317,-76.505,3.06,1.0,-1.087(50),4.792(51),1.7483(29),0.431(62),0.574(99),100.000
5837124751593364864,187.954,-76.329,1.77,0.9,-0.175(46),5.539(39),2.0807(35),0.503(62),0.39(14),99.800
5837184090862337920,185.980,-76.067,2.11,0.7,0.080(43),7.883(79),3.034(10),0.472(62),0.18(20),82.200
5837297340559218176,193.418,-75.841,3.07,0.7,-0.139(47),7.761(98),2.6094(58),0.387(62),-0.07(22),38.250
5837538992600473856,191.184,-75.528,0.71,1.0,-0.36(21),5.28(16),1.7387(63),0.593(62),0.15(21),76.490
5837566033714968192,191.983,-75.335,2.37,0.8,-0.126(30),6.740(52),2.2624(51),0.415(62),0.10(16),74.190
5837571599992664320,192.507,-75.269,1.45,1.0,-0.34(12),5.17(10),1.6343(36),0.453(62),0.14(17),79.400
5837680073687853824,194.752,-74.802,1.67,1.1,0.032(35),4.674(36),1.4555(33),0.404(62),-0.01(12),47.730
5837985978437669248,186.855,-75.428,4.10,0.8,0.204(36),6.435(34),2.1033(44),0.333(62),-0.05(14),35.240
5838353696358384256,187.986,-73.924,1.43,1.2,-0.135(44),4.153(29),1.4381(29),0.458(62),0.15(11),91.920
5838363454523723264,190.395,-75.078,1.06,0.9,0.073(64),6.214(87),2.0460(69),0.506(62),-0.01(17),46.810
5838988080209089152,197.967,-74.867,1.69,1.0,-0.454(36),4.425(59),1.5724(28),0.374(62),0.37(11),99.930
5838997460417751424,198.349,-74.705,1.06,0.8,-0.230(43),6.48(11),2.4989(88),0.438(62),0.49(18),99.560
5839182174066052224,202.196,-73.596,2.39,1.0,-1.298(28),5.147(58),1.8127(37),0.318(62),0.24(21),86.690
5839342878867619840,200.925,-73.663,2.04,0.8,0.360(28),6.386(67),2.0185(48),0.332(62),-0.01(23),46.690
5839437638720851584,200.710,-73.000,1.75,1.0,-0.749(28),4.878(49),1.6407(31),0.341(62),0.15(21),74.060
5839685308022836096,209.519,-72.193,7.11,0.5,-4.02(59),9.743(78),3.2983(68),0.013(62),-0.19(20),16.490
5840193110594795392,200.614,-72.846,1.44,0.7,0.970(60),7.108(78),2.4358(87),0.353(62),0.08(24),59.950
5840882538753956096,206.796,-70.297,0.62,1.3,-0.174(59),3.57(13),1.4580(32),0.519(62),0.24(12),98.250
5841265271867672448,180.801,-74.473,6.57,0.7,-0.513(32),7.707(84),2.9845(59),0.019(62),0.37(26),94.020
5841537023040461568,182.028,-73.728,0.76,0.9,0.112(59),5.02(11),1.8397(53),0.544(62),0.18(15),88.170
5841858492756125696,190.152,-72.744,1.60,1.0,-0.586(47),4.562(91),1.6231(36),0.426(62),0.40(12),99.910
5841979267241328128,193.223,-72.293,1.16,0.9,-0.200(29),5.593(75),1.9517(47),0.430(62),0.27(14),97.370
5843166190038546304,188.264,-71.187,1.02,1.0,-0.888(52),4.94(10),1.8701(42),0.551(62),0.57(11),100.000
5843662482110102656,198.109,-70.786,1.48,0.8,0.215(36),6.594(91),2.1433(69),0.367(62),-0.10(17),27.950
5843724638875278848,194.425,-71.295,1.06,1.0,0.168(33),4.761(53),1.8431(36),0.425(62),0.29(12),99.200
5843978316830183936,199.092,-69.607,1.60,0.9,-0.363(66),5.78(10),1.9568(41),0.366(62),0.30(17),95.350
5844001750166428672,200.836,-70.640,1.37,1.0,-0.220(52),4.943(85),1.5632(36),0.372(62),0.04(21),56.870
5844575076761030144,194.790,-70.422,1.37,0.9,-0.222(36),4.983(86),1.7286(33),0.391(62),0.28(13),97.910
5844732375646047488,198.685,-69.526,1.69,0.9,-0.242(32),5.985(78),1.8062(39),0.360(62),0.03(15),58.980
5844945951463810816,195.513,-69.043,1.40,0.7,-0.450(44),7.335(70),2.7795(98),0.393(62),0.50(19),99.320
5845118716548068096,200.096,-69.181,0.95,1.0,-0.46(11),4.567(91),1.6123(35),0.514(62),0.30(14),98.000
5845187985783592320,199.305,-68.757,0.91,1.2,-0.452(58),4.132(69),1.4647(33),0.550(62),0.07(21),64.010
5845411014854678144,198.784,-68.342,2.27,0.8,-0.603(20),6.403(23),2.0381(35),0.334(62),0.26(12),98.400
5845489733011037312,198.903,-67.777,2.01,0.9,-0.118(40),5.895(59),1.7533(33),0.339(62),-0.05(15),38.940
5845714926713840640,211.481,-71.747,1.12,0.9,0.007(23),5.439(95),2.1709(46),0.461(62),0.44(14),99.930
5846036121552583552,209.304,-70.896,0.79,1.0,-0.173(60),4.661(83),1.6804(42),0.529(62),0.25(13),96.530
5846810590057953536,208.479,-70.557,1.36,0.8,-0.346(33),6.88(15),2.4936(73),0.336(62),0.39(21),96.140
5847264207331628416,210.172,-68.725,1.33,0.9,-1.048(32),5.28(13),1.8676(42),0.325(62),0.25(23),85.240
5847270563883616256,210.484,-68.635,1.42,0.8,-0.496(36),6.227(67),1.9475(53),0.299(62),0.21(15),91.790
5847515583176020352,214.470,-68.332,1.22,0.9,-0.638(49),5.28(10),1.8143(38),0.521(62),0.37(13),99.570
5847970987145523200,220.279,-68.688,1.79,0.9,-0.300(22),5.393(71),1.7221(28),0.247(62),0.22(13),95.290
5848035750933849856,218.676,-68.464,1.00,0.8,-0.432(45),6.20(17),2.3930(64),0.643(62),0.52(18),99.590
5848416392450525952,220.018,-66.853,1.33,0.9,-0.170(61),5.89(12),1.7981(40),0.357(62),0.01(18),54.200
5848770778795328512,220.878,-67.074,1.45,0.8,-0.424(45),6.661(82),2.2827(61),0.273(62),0.16(24),72.550
5848928146394433664,221.854,-66.153,0.72,0.9,-0.096(42),5.18(22),2.0775(57),0.717(62),0.38(17),97.850
5849225667373472896,217.902,-66.507,1.17,1.0,-0.134(59),5.497(86),1.7705(36),0.583(62),0.05(16),61.650
5849307920248726400,218.657,-66.087,1.05,0.9,-0.350(30),5.85(11),2.2595(55),0.598(62),0.50(15),99.960
5849413580782979968,215.142,-66.436,0.85,1.0,-0.40(12),5.110(82),1.8529(41),0.656(62),0.32(15),97.550
5849736768501842688,219.348,-65.424,0.79,1.0,0.038(58),4.78(10),1.7245(35),0.653(62),0.12(14),81.980
5849841290826020736,220.775,-64.810,1.42,0.9,0.225(26),6.050(97),1.9645(37),0.317(62),-0.04(15),38.300
5850030166325288704,218.588,-64.356,1.26,0.9,-0.264(37),6.00(10),2.1369(38),0.474(62),0.32(16),97.470
5850232923092508032,206.980,-68.618,1.01,0.9,-0.189(56),5.605(83),1.8865(54),0.466(62),0.19(16),88.160
5850321296337249152,207.902,-68.535,1.41,1.0,0.177(25),5.213(65),1.9566(36),0.320(62),0.28(13),98.910
5850482099880074368,204.846,-68.228,4.93,1.0,-0.205(57),5.000(33),1.6816(30),0.128(62),0.31(14),98.910
5850769725291777024,210.107,-67.456,2.77,0.8,-0.186(19),6.691(37),2.3655(37),0.245(62),0.23(23),85.010
5850773573582820096,210.404,-67.260,2.66,0.9,-0.108(19),5.681(47),2.0322(32),0.245(62),0.34(13),99.590
5851145174181145216,209.389,-66.140,1.37,0.8,-0.370(33),6.361(59),2.2639(53),0.321(62),0.40(15),99.410
5851640469795065600,204.006,-66.531,1.98,0.8,0.142(26),6.869(78),2.2783(50),0.290(62),0.05(24),55.570
5851667407832653440,203.430,-66.487,4.81,0.4,-0.306(80),10.519(45),3.760(19),0.147(62),-0.01(20),38.600
5851806221195789440,205.759,-65.712,1.23,1.2,-0.160(68),4.00(11),1.4500(31),0.469(62),0.19(13),92.980
5851994031536044672,208.379,-65.298,0.87,1.2,-0.388(72),4.107(57),1.4446(33),0.586(62),0.20(13),94.940
5852114599858892416,210.667,-64.756,1.79,0.8,-0.242(35),6.741(63),2.2720(49),0.262(62),0.20(17),87.510
5852193214941366272,209.079,-64.932,1.57,0.9,-0.068(42),5.68(10),1.6868(34),0.275(62),-0.03(17),42.870
5852427788842138880,213.731,-66.420,1.14,0.7,-0.261(60),7.43(15),2.863(13),0.575(62),0.41(24),94.870
5852439093196938112,214.395,-66.108,1.08,1.0,-0.370(73),5.221(79),1.6783(34),0.551(62),0.14(15),84.730
5852442666609931776,214.123,-66.031,1.82,1.0,0.065(35),4.676(64),1.5232(25),0.256(62),0.09(13),77.800
5852456719744495232,214.167,-65.917,2.08,0.8,0.234(27),6.099(95),1.9803(33),0.247(62),-0.03(15),44.030
5852544268367120512,214.726,-65.396,0.75,1.1,-0.532(78),4.21(15),1.5871(31),0.571(62),0.37(15),99.460
5852764686095790208,213.587,-64.957,4.34,0.9,-0.609(45),5.737(38),1.6678(25),0.159(62),0.19(13),92.980
5852772210879299072,213.643,-64.863,0.99,1.1,-0.268(60),4.11(10),1.5451(26),0.521(62),0.28(13),98.760
5852827289546016256,213.689,-64.551,0.77,1.1,-0.466(80),4.369(93),1.5926(32),0.615(62),0.30(14),98.820
5852865703726611456,214.870,-64.518,1.87,0.8,-0.442(49),6.165(68),1.8915(35),0.251(62),0.16(16),84.790
5852923393734870016,214.163,-64.392,0.97,0.9,0.132(57),5.38(12),1.8899(40),0.553(62),0.10(16),72.710
5853661921952466176,212.468,-64.045,1.87,0.9,0.104(26),5.725(67),1.8933(41),0.260(62),0.08(14),73.250
5853750089025713280,214.318,-63.442,1.06,0.9,-0.208(69),5.97(11),2.0519(49),0.570(62),0.19(18),85.930
5853848735807164288,211.236,-63.843,1.60,0.9,-0.482(40),5.593(95),1.8471(30),0.273(62),0.34(15),98.680
5853965490207246080,211.251,-62.994,2.20,1.0,-0.030(32),4.958(74),1.5240(23),0.268(62),0.03(21),55.280
5854014517205932288,213.459,-62.882,1.35,0.8,-0.209(33),5.723(86),2.1846(36),0.310(62),0.50(15),99.930
5854085440048572160,213.100,-62.457,2.19,1.0,-0.206(61),5.060(25),1.8398(22),0.273(62),0.31(21),95.080
5854424222727142528,213.907,-62.173,1.25,0.9,-0.537(75),5.985(63),1.8412(32),0.413(62),-0.05(22),39.700
5854841457341170432,184.040,-71.274,2.80,0.6,-0.212(91),9.671(85),3.845(28),0.395(62),0.30(19),97.170
5854988001625141120,181.130,-71.212,2.24,0.9,-0.607(34),5.963(35),2.0984(37),0.410(62),0.22(21),83.810
5855190861527335424,183.381,-70.283,1.79,1.0,-0.954(51),4.591(79),1.6508(33),0.423(62),0.51(11),100.000
5855678013907786496,190.417,-69.113,2.22,0.9,-0.262(15),5.570(88),1.8441(37),0.389(62),0.11(22),65.550
5855946157300060288,183.378,-70.143,1.10,1.1,-0.938(50),4.390(63),1.5459(35),0.457(62),0.14(20),75.770
5856013605468780416,185.663,-69.219,0.81,1.2,-0.348(85),4.250(94),1.3920(40),0.472(62),0.14(14),86.290
5856320571045840512,183.391,-68.693,3.37,0.9,-0.168(39),5.723(68),1.7854(33),0.378(62),-0.00(22),47.990
5856443858119915264,186.647,-68.856,0.86,1.0,-0.262(94),4.364(78),1.6138(39),0.480(62),0.30(14),98.080
5856685647603704960,187.803,-68.238,1.63,1.0,-0.57(15),4.963(53),1.7536(39),0.433(62),0.19(20),80.850
5856760483116985088,187.727,-67.764,2.36,0.8,-0.536(34),6.339(79),2.1172(37),0.423(62),0.31(15),97.820
5856942173075423360,193.784,-69.083,1.35,0.9,-0.090(37),5.967(64),1.8595(45),0.402(62),0.00(15),50.610
5857241416371848448,193.356,-68.194,1.52,0.9,0.253(20),5.85(11),1.8757(45),0.399(62),-0.09(15),27.000
5857432417822316160,195.132,-67.248,1.88,1.0,0.163(37),4.725(73),1.7863(33),0.381(62),0.26(13),98.170
5858186343550781056,192.962,-66.787,1.15,0.8,0.095(63),6.93(14),2.2915(95),0.548(62),-0.09(21),33.600
5858235821578568576,196.078,-66.644,0.89,1.0,-0.27(19),5.200(88),1.8399(48),0.612(62),0.24(19),88.450
5858721324714675584,196.981,-65.599,2.00,0.6,-0.703(85),8.537(95),2.988(15),0.397(62),0.19(24),79.250
5859237098682381184,181.656,-68.774,1.20,0.9,-0.326(75),5.861(99),1.8471(57),0.440(62),0.12(18),76.620
5859747959289618816,186.313,-67.782,2.03,0.7,0.256(47),8.04(11),2.998(11),0.434(62),0.02(21),53.310
5860163059308666112,187.918,-65.891,1.17,0.8,0.074(62),6.378(87),2.6134(84),0.745(62),0.42(17),99.560
5860460477191857024,183.802,-66.866,4.56,0.7,-0.465(32),7.938(38),3.0712(63),0.283(62),0.50(19),99.760
5860805582055806080,183.363,-65.844,1.67,1.1,-0.264(92),4.265(88),1.4619(35),0.469(62),0.18(14),90.520
5861178870633581568,185.785,-65.242,1.47,1.0,-0.744(36),5.137(71),1.6427(33),0.554(62),0.25(11),98.990
5861308333753147776,188.737,-64.563,1.12,1.0,-0.923(85),5.435(94),1.9932(46),0.851(62),0.43(12),99.910
5861561878637016576,192.560,-65.281,0.73,1.2,-0.399(96),4.384(98),1.5805(42),0.793(62),0.17(15),89.920
5861652760146015488,193.754,-65.094,1.56,1.0,-0.58(12),5.177(90),1.9710(34),0.542(62),0.52(15),99.840
5861746149900335616,191.694,-65.166,3.28,0.6,-0.534(40),8.828(43),3.743(14),0.444(62),0.48(23),99.990
5862208185305661952,199.539,-63.164,1.61,0.9,-0.147(23),5.63(10),1.9056(36),0.437(62),0.19(15),89.390
5862267009183773440,198.698,-63.075,2.13,0.8,-0.179(46),6.207(67),2.0436(36),0.446(62),0.12(16),77.850
5862438532948549632,197.518,-63.167,0.92,0.9,-1.042(74),6.12(14),2.2949(74),0.793(62),0.58(15),99.970
5862476878419523072,198.813,-62.651,0.81,1.0,-0.46(13),5.05(14),1.8533(48),0.681(62),0.34(17),97.030
5862762339142259712,194.073,-63.349,2.86,0.8,-0.395(33),6.698(37),2.4655(38),0.526(62),0.25(22),87.900
5862796286555680768,192.925,-63.401,1.44,0.8,-0.107(47),7.346(91),2.7827(95),0.748(62),0.26(19),91.150
5862849578500294144,190.746,-63.931,2.09,0.9,-0.108(40),6.460(75),2.3371(47),0.599(62),0.24(16),93.050
5862927472031652608,190.732,-63.422,1.67,0.7,-0.370(42),7.167(67),2.8040(82),0.661(62),0.36(24),94.550
5863379611823253248,198.414,-61.662,0.94,1.0,0.132(61),5.48(11),2.0461(55),0.592(62),0.21(16),90.380
5863858586622319104,204.734,-65.176,1.35,0.9,-0.175(54),5.906(65),1.8971(51),0.339(62),0.12(16),77.070
5864438510266844800,209.828,-63.403,1.66,0.8,0.318(22),6.510(70),2.1492(42),0.279(62),-0.07(15),31.990
5864639136755876352,206.550,-63.303,1.85,0.7,-0.476(49),7.409(98),2.6412(63),0.284(62),0.36(21),94.400
5864733351149506048,208.402,-62.523,1.60,1.0,-0.54(11),4.931(38),1.5655(25),0.298(62),0.07(20),61.770
5864967375377822336,203.642,-63.830,2.64,0.8,-0.431(60),6.492(99),1.9565(34),0.289(62),0.07(19),67.450
5865036747698731392,203.587,-63.389,2.54,0.9,-0.198(27),6.406(86),2.2469(34),0.298(62),0.22(23),82.650
5865138452572679296,202.029,-63.578,2.46,0.9,-0.657(42),5.751(39),1.6156(32),0.324(62),0.10(12),80.960
5865143847052648320,201.889,-63.465,1.00,1.0,-0.158(79),4.486(87),1.6006(33),0.507(62),0.21(14),93.430
5865342446260566400,203.235,-62.534,2.24,0.9,0.199(30),5.932(64),1.8622(31),0.322(62),-0.09(14),25.670
5865730780004598656,204.182,-62.149,0.71,1.0,-0.704(77),4.90(12),1.8117(45),0.601(62),0.45(13),99.850
5865735521648724352,204.135,-62.033,1.48,1.0,-0.35(11),5.26(10),1.8159(29),0.331(62),0.20(22),80.770
5865827811902725376,206.434,-61.381,2.14,0.9,-0.367(26),5.975(61),1.9995(26),0.302(62),0.30(14),98.330
5865864198867340800,207.090,-61.019,1.97,0.9,-0.069(29),6.023(46),1.9484(27),0.310(62),0.08(14),73.630
5866087983838891008,211.767,-62.345,1.15,1.0,-0.079(47),5.058(67),1.7419(29),0.442(62),0.19(14),91.170
5866247997133377792,209.390,-62.201,0.79,1.2,-0.033(46),3.787(94),1.4549(22),0.512(62),0.15(22),75.720
5866601799359023744,212.996,-61.003,1.36,0.9,-0.509(42),5.749(97),1.9393(32),0.342(62),0.36(15),99.010
5866697422500502912,215.316,-60.474,0.96,0.9,-0.233(55),5.400(71),1.8629(40),0.481(62),0.25(15),95.240
5866834242989628928,213.625,-60.332,1.21,1.0,-0.857(67),4.66(12),1.6312(23),0.382(62),0.47(13),99.990
5866932443117002368,213.900,-60.067,0.85,1.0,-0.58(15),4.662(97),1.7705(35),0.577(62),0.44(15),99.510
5867164611878424704,208.483,-61.011,0.86,1.0,-0.473(42),4.781(89),1.9139(30),0.470(62),0.58(12),99.990
5867215739164125184,210.471,-60.871,1.42,0.9,-0.901(84),5.15(21),1.9604(21),0.341(62),0.38(24),94.580
5867373725264322304,207.855,-60.717,1.34,0.7,0.161(52),7.62(19),2.7583(96),0.339(62),0.05(26),57.180
5867459177941863296,208.222,-60.180,1.15,1.0,-0.531(39),4.854(49),1.9009(21),0.400(62),0.39(20),98.240
5867482405127295104,208.326,-59.915,3.07,0.8,-0.044(43),6.417(28),2.0737(24),0.285(62),0.05(15),61.730
5867647228768916736,211.474,-60.134,1.47,1.0,-0.093(24),5.134(66),1.9354(28),0.351(62),0.36(21),97.000
5868431455459875328,202.070,-61.766,0.88,0.9,-0.143(63),5.179(89),1.7738(41),0.470(62),0.20(16),89.960
5868612874872670592,201.292,-61.898,1.12,0.8,-0.549(65),6.28(13),2.2351(65),0.442(62),0.44(18),98.810
5868622976636331392,201.856,-61.650,0.93,1.0,-1.491(78),5.252(93),1.4997(38),0.463(62),0.24(11),98.880
5868738459725669248,202.138,-60.846,1.21,0.9,0.123(33),5.538(68),1.8188(37),0.388(62),0.03(14),59.520
5869082435067187712,204.547,-60.415,2.60,0.9,-0.202(40),5.516(47),1.6597(26),0.300(62),0.05(14),66.230
5869393493747188096,198.885,-61.331,1.35,0.8,-0.081(38),6.460(72),2.2478(55),0.478(62),0.17(16),85.750
5869457815215645568,200.909,-61.093,1.56,1.2,-0.243(48),3.625(66),1.3148(23),0.386(62),0.20(11),97.310
5869738637349332352,200.316,-60.377,1.23,1.0,-0.294(47),5.310(72),1.6338(33),0.420(62),-0.02(21),45.810
5869864634523225216,201.058,-59.300,1.71,1.0,-0.48(11),5.166(53),1.7584(27),0.359(62),0.17(20),76.820
5869961185392493440,202.967,-59.685,0.81,1.0,0.198(41),4.66(13),1.7369(31),0.503(62),0.16(14),88.050
5870227954397720576,203.021,-58.717,1.55,1.1,-0.48(12),4.811(76),1.4477(27),0.333(62),-0.02(21),48.230
5870291726078673792,202.550,-58.431,1.78,0.7,-0.507(87),7.24(12),2.2625(59),0.330(62),0.06(23),62.670
5870326669906840576,203.543,-58.482,1.31,1.1,-1.127(62),4.36(10),1.3418(25),0.344(62),-0.01(21),48.700
5870525097400237696,207.241,-59.646,1.08,1.0,-0.286(68),4.838(77),1.5532(23),0.403(62),0.05(20),59.670
5870540456204415872,206.868,-59.555,3.52,0.7,0.013(22),7.951(76),3.0580(42),0.268(62),0.22(19),87.050
5870596668740055552,208.912,-59.330,1.24,0.9,-0.110(63),5.459(58),1.8169(54),0.373(62),0.17(16),86.220
5870799666071360256,205.968,-59.107,1.05,1.0,-0.412(58),4.833(62),1.6255(27),0.400(62),0.28(12),98.360
5870849350257390976,206.839,-58.574,0.92,1.0,-0.170(50),5.00(13),1.7492(35),0.454(62),0.24(15),93.780
5871867016965318016,205.690,-57.614,1.37,1.2,-0.605(60),4.10(11),1.3501(25),0.348(62),0.28(13),99.010
5872481918836843648,208.940,-55.592,1.39,0.9,-0.423(55),5.533(62),1.8090(40),0.397(62),0.25(14),96.100
5872858123614195456,225.723,-65.311,2.15,0.9,-0.282(38),5.754(30),1.7492(24),0.238(62),0.11(14),79.180
5873143790487270144,224.979,-64.489,2.83,0.6,0.64(36),9.729(51),3.951(15),0.218(62),0.40(20),99.900
5873209348873220096,223.920,-64.197,2.03,0.8,0.394(21),6.188(98),1.9309(24),0.250(62),0.00(23),48.200
5873432962030558336,229.486,-63.783,1.38,0.9,0.213(34),5.669(75),1.8728(34),0.307(62),0.02(14),56.610
5874150285961596672,222.080,-63.477,8.82,0.7,-0.382(24),7.679(78),2.8231(34),0.010(62),0.23(27),80.280
5874157608952914176,221.692,-63.438,0.95,0.9,-0.580(48),5.94(13),2.3403(47),0.857(62),0.54(15),99.940
5874177640682590208,220.332,-63.613,1.55,0.7,-0.675(45),7.343(68),2.6997(53),0.276(62),0.55(18),99.760
5874328960960829312,222.168,-62.626,4.19,0.6,-0.705(43),8.339(52),2.9053(81),0.173(62),-0.07(24),33.690
5874592706315569408,226.814,-61.632,1.13,1.0,-1.017(42),5.430(69),1.7005(38),0.689(62),-0.10(21),34.340
5874872630747655552,225.451,-60.974,3.70,0.8,-0.025(47),6.203(42),1.8922(32),0.223(62),-0.03(22),42.730
5875467299108483968,229.153,-61.041,3.47,0.9,0.295(21),5.791(58),1.8853(37),0.217(62),-0.02(13),44.620
5876395626151965568,226.786,-60.522,2.26,0.8,-0.081(37),6.135(47),1.9375(36),0.273(62),0.04(15),61.140
5876490051089314688,226.018,-59.890,3.58,0.8,-0.382(17),7.078(29),2.5892(35),0.238(62),0.27(23),89.060
5877437967563470080,221.124,-61.759,1.20,0.9,-0.175(59),5.340(84),2.0910(40),0.663(62),0.33(21),94.460
5877862619532284288,222.082,-60.967,1.83,0.8,-0.129(35),6.150(88),2.0131(37),0.306(62),0.13(17),78.730
5878335993619848704,218.326,-61.543,4.44,0.8,0.017(21),6.675(30),2.1685(36),0.173(62),0.02(15),56.580
5878867641845700864,218.874,-59.169,0.83,1.3,-0.289(71),3.801(83),1.5516(37),0.657(62),0.29(13),99.040
5879292706186247680,219.403,-58.613,5.20,0.6,-1.119(27),8.932(50),3.1591(63),0.074(62),0.45(15),99.890
5880325834771741440,225.849,-57.580,2.09,0.9,-0.846(63),5.293(76),1.7338(36),0.298(62),0.13(21),69.960
5880733891037806464,223.657,-57.916,1.72,0.9,-0.773(53),5.667(49),1.6596(38),0.346(62),0.20(12),94.870
5881709565845191296,233.933,-60.101,2.24,0.6,-0.060(77),8.68(11),3.195(15),0.272(62),0.03(21),53.070
5881769321807901312,234.278,-59.471,1.30,0.9,-0.387(37),5.331(78),1.8013(38),0.328(62),0.32(14),98.810
5881837766414755072,233.497,-59.156,1.41,1.0,-0.193(20),5.377(96),1.9060(34),0.316(62),0.34(14),99.260
5882936522067134464,231.369,-57.930,0.95,0.9,-1.153(97),5.75(13),2.2812(50),0.939(62),0.64(13),100.000
5882969228209815808,232.202,-58.051,8.22,0.7,-0.905(23),7.448(22),2.6963(37),0.011(62),0.23(24),83.870
5882977513221448704,232.582,-57.871,7.27,0.5,-2.53(70),10.117(36),3.8604(71),0.016(62),0.26(20),96.380
5883885331870284928,232.423,-55.323,1.17,1.1,-0.415(70),4.448(51),1.5193(34),0.459(62),0.25(12),97.680
5884654990035220736,238.239,-54.458,0.92,0.9,-0.123(70),5.45(11),2.5074(53),0.913(62),0.67(16),100.000
5885641011435076992,233.931,-52.905,1.06,1.0,-0.215(60),5.216(82),1.6491(43),0.402(62),0.11(15),77.890
5886156819848413312,234.801,-52.052,1.28,1.0,-0.335(65),5.15(10),1.4936(35),0.263(62),0.08(15),70.920
5886291819221971584,228.712,-56.525,2.10,0.7,-0.636(69),8.189(82),3.226(15),0.260(62),0.61(23),99.770
5886991211741293824,231.345,-54.342,1.22,1.0,-0.756(63),4.62(14),1.5931(32),0.291(62),0.19(22),79.550
5887471045475390848,226.913,-54.376,2.63,0.9,-0.087(37),5.293(50),1.6285(34),0.233(62),0.07(14),70.820
5888021213619545216,228.297,-53.242,1.19,0.8,-0.280(65),6.114(78),1.9225(63),0.291(62),0.13(17),77.400
5888262487693792896,227.479,-52.684,1.32,0.9,-0.040(49),5.328(92),1.6283(40),0.252(62),0.03(16),58.620
5888380960067737344,228.994,-51.841,1.32,0.8,-0.490(66),6.071(88),1.9482(61),0.248(62),0.27(17),94.330
5888528535148086528,231.936,-53.856,1.21,0.9,-0.724(47),5.22(10),1.8522(52),0.289(62),0.27(22),88.670
5889472912567746560,233.449,-50.702,2.25,1.0,-0.065(43),5.144(78),1.4960(33),0.216(62),-0.01(15),47.210
5889532732877344128,232.968,-50.486,1.67,1.2,-0.481(40),3.93(19),1.2057(27),0.237(62),0.19(14),92.940
5890549884180628736,230.965,-49.142,1.35,1.0,-0.046(38),5.065(97),1.5410(37),0.262(62),0.03(15),60.280
5890631694717361408,231.998,-48.785,2.48,1.1,0.067(52),4.54(13),1.3512(35),0.192(62),-0.01(15),48.190
5890728795328356992,216.075,-60.070,2.36,0.8,-0.232(32),6.584(45),2.1778(43),0.325(62),0.16(16),85.510
5891011198022125056,215.035,-59.263,1.75,1.0,-0.896(45),4.498(67),1.5221(33),0.366(62),0.42(11),99.990
5891067066959320960,214.764,-59.056,1.67,0.8,-0.489(72),6.786(62),2.2030(63),0.375(62),0.20(18),87.180
5891094589110407040,214.786,-58.638,1.32,0.9,-0.593(63),5.20(15),1.7644(41),0.414(62),0.36(15),98.810
5891874142857181696,214.804,-58.407,2.20,0.9,-0.130(40),5.600(71),1.7720(44),0.382(62),0.08(15),70.620
5892255913912328960,213.998,-56.711,4.25,0.7,0.029(29),8.011(60),3.0165(61),0.283(62),0.13(18),75.530
5892451592622445696,217.231,-56.717,1.58,0.8,-0.698(55),6.559(55),2.4876(47),0.479(62),0.63(14),100.000
5893497159471261440,221.419,-54.842,4.30,0.8,-0.216(33),6.184(82),2.0036(39),0.220(62),0.09(23),61.700
5893627790850267008,222.536,-54.835,2.83,0.9,-0.559(27),5.574(48),1.7414(34),0.288(62),0.27(12),98.650
5893710739596837504,224.964,-54.339,1.08,1.0,-0.108(62),5.191(78),1.6879(43),0.433(62),0.11(15),76.150
5893759255549894784,223.371,-54.245,1.23,1.1,-0.909(44),4.099(90),1.4699(39),0.318(62),0.50(12),100.000
5894114122925397376,219.191,-55.370,3.21,0.7,0.134(34),7.59(11),2.7996(71),0.350(62),0.11(21),69.790
5894377077990372736,218.691,-54.805,2.65,0.9,0.316(23),5.942(65),2.0491(42),0.373(62),0.04(13),61.900
5894804272615332608,222.288,-53.199,1.35,0.9,-0.393(30),5.82(11),1.9492(45),0.303(62),0.32(15),98.000
5897265460661859200,213.222,-52.759,1.91,0.9,-0.031(20),5.546(49),2.0736(34),0.356(62),0.36(13),99.830
5897649121508092544,219.436,-52.907,3.20,1.0,-0.182(37),5.427(50),1.5913(28),0.287(62),0.01(14),54.090
5897673963599894016,219.156,-52.500,1.09,0.9,0.116(57),5.976(96),1.8829(84),0.567(62),-0.12(17),22.440
5897674272837537280,219.191,-52.499,2.62,0.6,-0.404(55),8.586(75),3.451(17),0.296(62),0.34(25),95.760
5897904925443494912,217.554,-52.518,1.76,1.2,-0.217(50),4.095(85),1.3136(34),0.354(62),0.11(12),83.940
5900508848182568064,226.959,-51.323,1.36,0.9,-0.092(56),5.532(57),1.6698(40),0.234(62),0.03(16),58.440
5901170994698209152,223.129,-51.220,2.56,0.9,-0.089(17),5.864(65),1.8801(44),0.212(62),0.11(14),80.270
5901323655013154048,223.573,-50.394,1.64,1.1,-0.225(63),4.09(16),1.2757(32),0.229(62),0.13(14),82.700
5902739448037380096,230.968,-47.917,1.62,0.9,-0.511(27),5.002(36),1.6585(40),0.272(62),0.36(10),99.920
5903693789764678912,228.691,-47.592,1.02,0.9,-0.387(50),5.12(13),1.8925(48),0.477(62),0.42(15),99.510
5903862942754583296,229.142,-46.447,0.95,0.9,-1.035(50),5.33(10),1.9529(58),0.491(62),0.59(12),100.000
5904344906802032000,221.543,-50.107,3.94,0.8,-0.057(29),6.824(51),2.1880(63),0.143(62),0.01(17),52.780
5905285538994613504,223.232,-47.377,2.13,0.9,0.220(31),5.487(63),1.6902(49),0.159(62),0.06(22),57.380
5905629102013206784,219.401,-48.770,1.60,0.9,-0.617(38),5.39(12),1.7191(36),0.244(62),0.34(14),98.940
5906797367480870912,224.857,-46.648,6.09,0.9,0.011(15),5.673(71),1.7250(37),0.019(62),0.05(14),63.550
5907224699545037440,227.708,-44.966,1.09,0.9,0.127(49),5.061(97),1.7424(62),0.370(62),0.13(15),79.540
5907277235586053248,226.701,-44.777,1.76,0.9,0.273(30),5.77(14),1.7535(42),0.159(62),-0.11(17),24.860
5907329423729128576,225.861,-45.393,0.99,1.0,-0.029(38),4.938(96),1.6364(47),0.355(62),0.13(14),82.100
5908235288168808832,224.596,-44.394,1.76,1.0,0.102(45),4.59(14),1.4914(33),0.147(62),0.11(16),77.100
5908624824519066368,225.407,-42.673,0.93,1.1,-0.213(82),4.04(12),1.3994(30),0.204(62),0.27(15),96.740
5908984188720860032,268.053,-64.527,1.74,0.9,-0.298(24),5.136(47),1.6019(32),0.150(62),0.22(12),96.460
5909183857461601024,267.133,-64.357,0.89,0.9,-0.575(53),5.69(18),1.7836(60),0.156(62),0.31(18),94.870
5909770756154575104,266.769,-62.601,1.14,0.8,0.187(47),6.68(15),2.1542(70),0.162(62),-0.07(21),37.530
5909894245054979456,264.660,-64.276,1.86,0.7,-0.406(29),6.881(82),2.5639(65),0.137(62),0.54(18),99.720
5909945200545895808,262.356,-64.052,1.53,0.7,0.290(45),7.39(14),2.3512(84),0.146(62),-0.11(28),33.840
5910551611268510848,262.918,-62.018,3.17,0.9,0.372(22),5.609(25),1.7373(36),0.126(62),-0.09(12),19.820
5910586215825665920,264.220,-62.018,0.99,0.8,-0.303(45),6.21(13),2.1371(71),0.161(62),0.35(19),96.520
5910605972675866496,264.530,-62.044,2.00,0.6,0.84(13),8.79(11),3.266(19),0.149(62),0.10(24),62.040
5910701939423723392,262.711,-62.471,2.46,0.7,0.271(32),6.88(11),2.3379(52),0.141(62),-0.01(19),49.130
5910865354340011008,262.098,-61.358,2.31,0.8,-0.140(27),6.057(47),1.9264(37),0.156(62),0.08(22),61.410
5910880232107386880,262.969,-61.250,4.45,0.6,-0.302(40),8.343(69),3.0666(61),0.070(62),0.21(19),86.430
5911607215453064960,268.875,-60.878,0.87,1.0,0.090(54),4.42(12),1.5458(44),0.197(62),0.20(15),91.620
5912037846053512832,266.229,-59.779,0.78,1.0,-0.227(96),4.39(12),1.4233(32),0.204(62),0.21(16),90.900
5912116048816553088,264.985,-61.510,1.62,0.7,-1.015(93),7.141(95),2.3913(70),0.160(62),0.46(17),99.230
5912218440838880384,264.025,-60.793,1.33,0.8,-0.301(40),6.412(92),2.1404(56),0.171(62),0.27(18),93.960
5912260497158245504,264.683,-60.879,1.45,1.0,-0.614(37),4.912(89),1.4448(32),0.169(62),0.23(12),97.080
5912930649499702784,263.995,-58.547,4.11,0.7,0.046(24),7.598(63),2.5729(36),0.111(62),-0.07(19),35.440
5913083820909384576,261.774,-58.280,1.48,0.7,1.82(30),7.08(11),2.3801(75),0.225(62),0.06(26),56.900
5913084821648555520,261.628,-58.255,3.58,0.5,2.25(23),9.460(81),3.539(13),0.157(62),0.10(21),64.780
5913192951747109376,262.558,-58.019,2.02,0.6,-0.374(64),8.54(10),3.418(14),0.217(62),0.34(25),95.280
5914798238722782720,253.488,-60.005,3.82,0.8,0.175(22),6.284(94),1.9020(33),0.148(62),-0.14(16),19.150
5914877880283133952,252.786,-59.446,0.92,1.0,0.045(32),4.276(71),1.5824(24),0.297(62),0.26(11),98.900
5915054802891005568,255.061,-59.051,1.16,0.8,-0.521(49),6.12(11),2.0331(55),0.262(62),0.35(17),97.840
5915131253307726848,255.700,-59.139,2.25,0.8,-0.114(27),6.769(96),2.3467(44),0.226(62),0.18(25),75.550
5915140560483385984,255.640,-58.951,1.67,0.9,0.258(19),5.936(77),1.8455(38),0.249(62),-0.11(14),20.640
5915156301557499264,255.370,-58.731,2.70,0.7,0.52(10),7.595(86),2.6231(53),0.218(62),0.04(26),53.140
5915181315448145280,255.615,-58.611,1.14,0.9,0.397(28),5.75(10),1.9153(44),0.273(62),-0.02(15),44.790
5915185988372791424,255.352,-58.496,2.54,0.9,-0.351(22),6.210(51),2.1567(31),0.229(62),0.38(14),99.570
5917258292921121792,256.332,-56.664,2.20,0.8,-0.438(29),6.284(74),1.9417(31),0.300(62),-0.03(23),42.520
5917343573794588928,258.142,-56.176,1.16,1.1,-0.588(55),4.209(50),1.4719(25),0.354(62),0.37(11),99.930
5917732079328478720,269.742,-60.259,2.27,0.7,-0.245(29),7.086(54),2.6754(73),0.183(62),0.45(18),99.170
5918202532868338560,267.420,-58.109,2.13,0.9,-0.074(45),5.830(97),1.7722(37),0.203(62),0.02(17),54.760
5918848873910646656,266.387,-56.116,0.92,1.0,-0.28(11),5.14(13),1.5100(50),0.243(62),0.08(18),68.770
5919024898848016512,265.162,-57.638,1.58,1.1,-0.584(56),4.043(61),1.2942(28),0.219(62),0.29(12),99.600
5919366400292927360,262.387,-56.762,1.02,1.0,-1.063(58),5.47(15),1.3692(35),0.266(62),0.06(14),70.180
5919545685103677184,264.336,-56.239,2.15,0.8,-0.005(52),6.348(53),1.9075(48),0.231(62),-0.09(17),27.860
5920196806444095872,268.885,-56.026,0.75,1.1,-0.034(46),3.859(75),1.3468(35),0.240(62),0.18(12),95.160
5921443790076572160,263.701,-54.404,1.08,1.1,-0.827(57),4.19(13),1.4750(39),0.302(62),0.47(13),99.990
5921657267136371328,263.011,-53.116,1.98,0.7,-0.308(29),7.30(21),2.6130(71),0.306(62),0.29(27),85.450
5921881017747133184,265.582,-52.486,1.07,1.0,-0.54(10),4.301(89),1.5692(35),0.314(62),0.44(14),99.810
5922140124539010816,264.563,-52.055,1.52,0.9,-0.189(50),5.595(94),1.7308(40),0.308(62),0.09(16),72.000
5922622672712732032,259.071,-55.714,1.53,0.9,-0.442(29),5.815(61),2.0527(36),0.338(62),0.43(14),99.930
5922782509896280704,258.891,-54.735,0.81,1.0,-0.058(49),4.95(15),1.5718(35),0.422(62),0.05(16),62.860
5923967031835346176,258.923,-53.677,1.05,0.9,-0.476(45),5.53(12),1.8472(43),0.408(62),0.31(15),97.610
5924009534833824128,257.683,-53.475,3.18,0.8,0.266(23),6.413(63),2.0175(41),0.287(62),-0.14(14),14.350
5926387022584096512,258.961,-49.954,1.05,1.0,-1.184(42),5.30(17),1.8950(41),0.490(62),0.21(23),80.710
5926541740150043392,257.214,-49.657,5.18,0.8,0.179(22),7.078(47),2.4957(49),0.090(62),0.10(16),75.150
5926670249913619328,257.537,-49.128,0.97,1.0,-0.011(55),5.06(14),1.9445(42),0.676(62),0.27(16),95.400
5927200867335324672,250.592,-58.301,2.28,0.8,-0.118(34),6.076(87),1.9960(41),0.273(62),0.14(16),82.580
5927315658900664960,252.758,-58.485,1.66,0.8,-0.305(42),6.62(12),2.1716(59),0.285(62),0.18(19),83.360
5928140159515885312,248.040,-56.905,0.97,1.0,-0.845(63),5.39(15),1.6900(54),0.464(62),0.28(14),97.020
5928779800423888384,247.123,-56.122,0.96,1.0,-1.225(49),4.807(66),1.6056(39),0.558(62),0.40(10),100.000
5929211736672889472,253.352,-55.873,1.54,1.0,0.184(34),4.62(12),1.6335(34),0.353(62),0.13(14),84.170
5929262760887688960,252.924,-55.422,4.03,1.0,-0.985(57),4.50(13),1.4574(36),0.216(62),0.11(21),70.130
5930555546084151168,248.973,-54.046,1.34,1.0,-0.423(51),4.736(96),1.7103(36),0.396(62),0.40(13),99.800
5930684463804925440,251.097,-54.117,1.84,0.7,-0.510(64),8.21(10),3.385(19),0.383(62),0.46(28),97.700
5930688376454802816,251.287,-54.003,1.41,0.8,-0.551(74),6.422(85),1.9622(64),0.402(62),0.12(17),77.590
5930802626955433728,250.258,-53.253,0.98,1.0,0.216(32),4.622(93),1.7369(45),0.468(62),0.18(13),91.960
5931498372926810368,245.666,-55.529,2.46,1.1,-0.991(44),4.40(11),1.3636(29),0.321(62),0.01(21),53.420
5931565138305244928,244.075,-55.997,1.26,1.1,-0.228(55),3.915(51),1.4358(22),0.389(62),0.17(21),79.610
5931633204942577024,243.409,-55.643,1.94,1.0,-0.576(41),4.596(45),1.7626(24),0.345(62),0.56(10),100.000
5931973984810427264,246.850,-54.516,1.11,1.1,0.127(41),4.15(11),1.5943(34),0.419(62),0.21(12),96.220
5932320812039290240,244.450,-53.514,1.04,1.0,0.141(55),4.76(11),1.7902(56),0.535(62),0.20(15),91.110
5932600294165300736,242.080,-54.360,1.53,1.0,-0.224(56),5.413(96),1.6498(29),0.342(62),0.07(16),67.620
5932819406151523328,241.663,-53.716,1.38,0.8,0.099(26),6.538(90),2.3255(51),0.342(62),0.23(24),83.510
5933103148885416064,243.847,-52.924,2.50,0.9,-0.331(62),5.57(10),1.6112(31),0.291(62),0.04(17),61.770
5933411218257207424,242.849,-52.003,7.66,0.7,0.425(33),6.840(58),1.9615(23),0.014(62),-0.20(24),21.860
5934050137658271872,245.959,-51.448,3.26,0.9,-0.406(16),5.97(35),1.9568(35),0.286(62),0.10(30),63.270
5935219498232682240,246.077,-50.679,1.35,1.2,-0.113(47),4.150(77),1.3637(28),0.386(62),0.09(12),79.680
5935961707295581824,254.260,-52.937,1.61,1.0,-1.260(68),4.45(14),1.6436(35),0.419(62),0.61(14),100.000
5937610768566764800,253.110,-49.968,1.32,1.0,-0.747(86),5.31(17),1.9218(45),0.542(62),0.48(16),99.620
5937902310940708736,251.950,-48.921,1.01,1.0,0.099(23),5.22(14),2.1445(53),0.781(62),0.34(14),98.720
5938105342644565504,255.446,-50.272,1.15,0.9,-0.616(39),5.424(69),2.0162(48),0.577(62),0.50(12),100.000
5938730445019006592,256.528,-48.273,5.90,0.6,-1.332(59),8.713(73),3.0711(76),0.036(62),-0.04(22),36.680
5938740821663394432,256.702,-48.342,1.57,1.0,-0.820(45),4.561(69),1.6743(32),0.539(62),0.46(11),100.000
5940692905805131648,247.885,-49.299,1.16,0.8,-0.118(69),6.78(14),2.3850(90),0.505(62),0.18(22),79.790
5941200223013836416,248.350,-48.002,1.66,0.8,0.247(34),6.35(14),2.0113(48),0.444(62),-0.16(18),17.910
5941240840547718784,248.891,-47.861,2.27,0.7,-0.815(91),7.26(11),2.1134(52),0.415(62),0.00(19),54.000
5941516646164195456,247.017,-48.745,1.55,0.8,-0.223(18),6.23(19),2.1341(49),0.450(62),0.22(20),87.490
5941961359941000064,247.081,-47.693,1.23,1.3,-0.624(68),3.632(97),1.4544(24),0.524(62),0.43(14),99.990
5942221433146344832,246.371,-47.129,2.02,1.1,-0.866(54),4.432(71),1.5547(24),0.484(62),0.42(12),99.990
5943038473378066944,249.530,-45.479,1.15,1.1,-0.610(70),4.69(10),1.6630(32),0.711(62),0.07(21),64.030
5943883482424827264,248.400,-44.621,1.51,0.8,-0.760(96),7.269(85),2.3168(71),0.595(62),0.14(18),80.260
5944164029705986816,247.171,-43.851,2.77,0.9,-0.328(19),6.342(38),2.4008(45),0.607(62),0.45(13),99.950
5944726631679533440,247.845,-42.287,3.37,0.7,-0.419(51),8.427(82),3.4340(98),0.668(62),0.51(23),99.370
5944764844010168960,269.747,-54.018,2.38,0.8,-0.183(24),6.903(59),2.5813(58),0.213(62),0.36(24),95.190
5944859367653588608,269.048,-53.446,2.08,0.9,-0.458(30),5.58(17),1.8095(37),0.228(62),0.12(24),66.930
5946587490706849024,266.210,-50.238,3.10,0.7,-1.438(45),7.075(37),2.7389(61),0.173(62),0.44(24),98.730
5946790037047564160,264.397,-49.490,1.27,0.9,-0.858(44),5.04(13),1.6467(34),0.268(62),0.13(22),70.040
5947925939956849536,267.276,-48.249,2.75,0.8,-0.464(52),6.419(90),2.0260(65),0.177(62),0.22(18),89.450
5949129699048627072,265.024,-46.109,1.13,0.9,0.314(33),5.17(12),1.6561(38),0.255(62),-0.04(15),39.770
5949146294802883456,264.730,-46.007,3.04,1.0,-0.814(41),4.193(86),1.3633(23),0.148(62),0.41(11),99.990
5950546522862611968,259.661,-48.456,1.07,1.0,-1.034(38),4.533(83),1.6617(42),0.448(62),0.55(11),100.000
5950883007786253824,258.093,-47.477,1.53,0.9,-0.865(31),5.408(59),1.7855(29),0.486(62),0.37(10),99.960
5951023362973488128,259.673,-47.497,1.49,0.9,-0.342(37),5.60(12),1.9885(44),0.408(62),0.23(22),84.480
5951666856487551616,263.150,-47.027,2.00,1.1,-0.293(72),4.403(61),1.3011(27),0.244(62),0.10(13),78.480
5951867139410038144,261.151,-46.633,1.11,1.0,-0.25(11),4.40(19),1.5662(38),0.371(62),0.29(17),94.900
5952587422643860736,261.318,-44.090,2.49,0.8,0.035(41),6.323(97),2.0520(45),0.298(62),0.02(17),56.180
5953234961898429440,261.020,-44.358,1.25,0.9,0.070(52),5.678(92),1.8589(53),0.381(62),0.04(17),59.790
5953434184022075776,260.147,-43.300,2.03,0.8,-0.307(40),6.93(11),2.5626(69),0.375(62),0.29(25),87.400
5953469780717907840,260.172,-42.889,1.02,1.0,0.072(57),4.48(15),1.8151(40),0.587(62),0.30(14),98.030
5953753248523191424,258.950,-42.039,2.15,0.8,0.115(48),6.88(12),2.2516(62),0.432(62),-0.09(20),33.170
5953785855892352768,269.571,-47.657,1.00,1.0,-0.540(59),4.48(11),1.5434(39),0.215(62),0.41(13),99.860
5953913841603513984,269.667,-46.973,15.16,0.6,0.138(31),7.935(51),2.8317(72),0.005(62),-0.01(17),44.720
5954290806619513216,267.552,-45.515,0.63,1.3,-0.350(90),3.65(12),1.2586(41),0.373(62),0.19(15),91.380
5954475421490093440,269.824,-45.323,3.30,0.7,-0.272(45),7.919(61),2.7287(70),0.115(62),0.07(21),62.330
5956391419258610688,267.389,-43.228,2.41,0.7,-0.512(62),7.264(75),2.5940(70),0.224(62),0.19(25),76.940
5957061709036243328,268.856,-40.891,1.37,1.1,-0.314(58),4.444(74),1.3107(39),0.269(62),0.09(13),78.530
5957795186371415936,266.655,-40.916,1.54,1.1,-1.043(72),4.35(13),1.4420(34),0.343(62),0.42(13),99.980
5958371742779887360,263.287,-43.983,1.14,1.2,-0.561(76),3.70(11),1.3372(44),0.325(62),0.36(14),99.760
5958647037390407168,261.378,-43.136,2.34,0.9,0.012(69),5.937(47),2.0064(40),0.324(62),0.14(16),80.960
5958970843540283520,264.079,-42.437,1.08,1.0,-0.046(69),4.551(99),1.6871(47),0.371(62),0.29(15),97.430
5959710741787159680,259.785,-42.001,1.46,1.2,-0.806(40),3.904(65),1.3972(30),0.445(62),0.41(12),99.990
5960150791319851904,262.344,-40.199,2.42,0.9,-0.298(30),5.882(48),2.2247(52),0.364(62),0.51(14),99.960
5960197035162007296,261.936,-39.903,2.71,0.8,0.245(44),6.576(64),2.0981(50),0.329(62),-0.13(16),19.890
5961137117605899136,266.023,-39.376,1.73,0.7,0.280(33),7.74(11),3.139(11),0.394(62),0.45(28),96.510
5961600050741665152,265.549,-37.676,1.33,0.9,-0.073(42),5.507(93),2.1092(37),0.470(62),0.39(16),99.370
5962331088516002560,264.163,-37.560,2.91,0.8,-0.127(42),6.599(93),2.0864(50),0.243(62),0.03(19),56.970
5963271892452720640,255.262,-45.836,1.98,0.9,-0.341(72),5.99(11),1.7839(36),0.424(62),0.02(18),55.910
5964261315483025152,252.285,-45.172,1.51,1.0,-0.107(51),4.796(60),1.8411(35),0.477(62),0.36(13),99.690
5964471695857596672,254.830,-44.477,2.53,1.2,-0.448(69),3.75(13),1.3674(27),0.418(62),0.30(14),99.080
5965131372786882688,257.213,-43.890,1.13,0.9,-0.811(47),5.143(98),1.8086(36),0.481(62),0.18(21),76.760
5965187993316842240,257.919,-43.594,1.95,0.9,-0.551(44),6.236(67),2.1150(37),0.418(62),0.35(15),98.920
5965507886793137536,256.501,-42.356,2.06,0.9,-0.483(40),6.24(13),2.1793(40),0.474(62),0.37(17),98.310
5965656080349502336,257.595,-42.827,1.40,1.1,-0.389(88),4.427(98),1.5689(29),0.465(62),0.29(14),97.870
5966500535321257600,253.570,-42.020,1.49,1.0,0.108(45),4.683(58),1.7303(36),0.595(62),0.15(12),89.570
5967239033485784320,255.843,-39.301,1.71,0.8,-0.196(50),6.64(10),2.0955(50),0.618(62),-0.04(18),41.620
5968774260974264832,247.881,-41.729,1.82,0.8,-0.336(72),7.06(15),2.6132(99),0.889(62),0.29(21),91.180
5969119365860676736,250.919,-40.648,1.24,1.0,-1.411(58),5.36(12),1.8839(41),0.815(62),0.44(12),100.000
5969407506626220928,250.353,-39.778,2.29,1.0,-0.455(44),5.042(48),1.8558(28),0.785(62),0.31(11),99.620
5969839442902506624,252.707,-40.510,1.96,0.8,-0.279(66),6.680(96),2.0731(47),0.635(62),-0.05(19),40.460
5970425315130654208,254.010,-38.634,1.13,0.9,-0.416(52),6.13(12),2.1965(71),0.756(62),0.31(16),96.700
5970646213930158592,254.487,-37.268,1.35,1.0,-0.097(59),5.273(91),1.7841(38),0.757(62),0.05(15),66.310
5972007508029803520,258.807,-40.226,1.70,0.7,-0.406(35),7.08(12),2.7094(80),0.546(62),0.50(19),99.150
5972641312100455040,259.213,-39.037,1.03,1.0,0.107(57),5.08(12),1.9137(41),0.684(62),0.18(15),87.930
5975163076339285376,260.412,-36.795,7.71,0.8,-0.023(21),5.989(86),2.1688(52),0.015(62),0.38(16),99.300
5976057627829216128,261.239,-34.152,2.98,0.7,0.049(21),7.26(13),2.9302(80),0.470(62),0.42(21),97.250
5976802856198782976,255.640,-36.175,1.82,0.9,0.331(27),5.90(13),2.1239(40),0.812(62),-0.02(15),45.010
5977632923124592896,254.655,-35.745,1.10,1.0,-0.742(82),4.85(11),1.9522(39),0.973(62),0.47(13),99.970
5978674916495182848,259.355,-34.765,1.56,0.9,-0.699(62),5.545(99),2.0386(42),0.890(62),0.38(13),99.730
5979878155858301440,257.958,-32.796,5.04,0.7,-0.076(29),7.09(24),2.2274(43),0.084(62),-0.07(28),41.930
5980266528374506752,259.253,-32.080,2.73,0.8,0.047(48),6.685(97),2.2180(47),0.555(62),-0.04(18),41.860
5981362947546926976,240.847,-52.440,1.58,1.0,-1.070(80),4.70(17),1.7574(31),0.345(62),0.64(14),100.000
5981652428347631232,239.768,-51.543,1.48,1.1,-0.362(68),4.086(63),1.4410(27),0.369(62),0.29(12),99.080
5981884253503208448,240.273,-50.165,1.25,0.8,0.158(48),6.62(14),2.3714(79),0.538(62),0.10(19),71.740
5982270319544215040,236.125,-51.254,1.26,0.9,-0.568(45),6.004(88),2.0291(53),0.295(62),0.16(23),74.580
5982627729532657152,239.165,-50.226,2.71,0.9,-0.040(39),4.99(10),1.7113(31),0.314(62),0.21(15),92.580
5982882713170598784,237.400,-49.270,1.07,0.9,-0.148(29),5.47(13),2.0139(48),0.562(62),0.31(16),97.530
5983135772613188992,241.446,-50.231,1.25,0.8,-0.397(60),6.576(92),2.5054(73),0.570(62),0.50(18),99.520
5984565202127953280,238.430,-47.796,3.16,0.9,-0.095(45),4.694(54),1.6629(24),0.311(62),0.28(13),98.270
5985106990806593408,239.220,-46.295,3.59,0.8,0.049(16),6.721(57),2.4821(37),0.318(62),0.31(23),92.090
5985498039014556288,235.599,-49.906,1.67,0.9,-0.377(37),6.19(10),2.1180(51),0.272(62),0.19(23),78.000
5985830297683051520,234.581,-48.601,1.53,0.9,-0.066(16),5.639(59),2.0196(41),0.276(62),0.31(13),99.340
5986895827509695872,233.369,-47.237,2.46,0.8,0.218(28),6.721(69),2.1809(49),0.196(62),-0.07(16),31.470
5987028593541909632,234.816,-47.357,3.90,0.7,-0.614(46),7.187(81),2.4373(56),0.154(62),0.35(19),96.100
5987981767045680896,237.011,-46.130,1.01,0.9,-0.198(37),5.65(12),2.0432(63),0.664(62),0.26(16),94.830
5988109482190207616,239.020,-46.211,3.69,0.8,-0.378(21),7.099(23),2.5117(37),0.300(62),0.17(23),75.410
5988250597634148096,239.677,-45.435,1.11,0.9,-0.138(66),5.530(91),2.1802(44),0.794(62),0.37(16),98.900
5988645906432931072,238.017,-43.833,1.06,1.3,0.277(42),3.84(16),1.4183(35),0.563(62),-0.04(11),34.540
5988909067661363072,236.170,-44.920,2.72,0.7,-0.614(44),7.207(56),2.7075(70),0.247(62),0.33(24),92.700
5989179581874896256,234.720,-44.115,0.93,1.0,-0.875(56),5.038(96),1.8523(48),0.638(62),0.48(12),99.970
5989808914843048448,243.950,-47.711,0.98,0.9,-0.073(85),5.42(15),2.2508(66),0.987(62),0.37(17),98.200
5989995041548130816,244.627,-46.389,2.02,0.8,-0.035(22),6.78(12),2.4915(67),0.554(62),0.23(18),89.690
5990165500211951616,242.206,-46.426,2.17,0.8,-0.589(54),6.93(22),2.7258(46),0.550(62),0.66(23),99.440
5990193606479198720,242.459,-46.258,2.75,0.8,-0.398(76),7.138(77),2.6481(49),0.519(62),0.41(20),97.560
5990354788010766720,245.143,-46.301,1.48,0.9,-0.822(45),5.58(12),1.8660(54),0.613(62),0.34(13),99.480
5990822492761053056,244.556,-44.201,1.20,0.8,0.037(68),6.50(17),2.4727(92),0.759(62),0.24(21),88.690
5991904721454119424,242.240,-43.173,1.54,0.9,-0.462(49),6.207(89),2.1990(45),0.669(62),0.33(16),98.020
5992613081828524288,246.772,-43.053,5.26,0.4,-0.03(13),11.076(59),4.050(30),0.323(62),0.05(20),54.280
5993718537675946624,243.033,-40.532,2.03,0.9,-0.746(54),6.44(14),2.5325(74),0.862(62),0.62(16),99.960
5994210569134151680,244.886,-39.369,3.25,0.9,0.356(34),6.70(13),2.5803(65),0.893(62),0.11(17),76.550
5994227886443503232,244.381,-39.592,3.31,0.8,-0.853(44),6.511(53),2.5485(61),0.843(62),0.32(22),94.870
5994410886409625856,239.757,-43.788,0.76,1.3,0.067(75),3.83(14),1.6396(36),0.828(62),0.12(13),83.450
5994801281743859456,238.806,-42.800,1.75,0.9,0.118(45),6.09(15),1.9696(46),0.494(62),-0.06(19),37.730
5995102960248590336,241.263,-41.653,1.50,1.0,0.057(53),5.189(56),1.9496(38),0.763(62),0.18(14),90.660
5996980445069129728,241.955,-39.764,1.51,0.9,-0.118(52),5.818(67),2.1648(42),0.948(62),0.15(21),73.910
5998164790888865024,240.168,-38.127,1.43,0.9,-0.507(48),6.029(90),2.0538(54),0.870(62),0.20(14),91.680
5998337036260617728,241.499,-37.605,2.22,0.9,0.335(26),6.25(10),2.1222(39),0.783(62),0.01(23),50.390
5999300586404644096,230.824,-45.849,1.77,0.7,0.193(59),7.235(97),2.2624(84),0.239(62),-0.13(26),30.150
5999798733888537856,232.252,-44.687,1.04,1.0,-0.039(60),5.05(12),1.6698(50),0.566(62),0.05(16),64.040
6000130820762740608,230.548,-44.693,1.90,0.9,0.198(31),5.761(75),1.7368(41),0.186(62),-0.11(15),21.680
6000615808469189632,230.830,-43.757,1.32,1.0,0.295(30),4.96(11),1.5684(34),0.333(62),-0.07(14),30.250
6001178998942461056,233.811,-43.734,6.62,1.0,-0.432(61),4.62(14),1.4931(51),0.022(62),0.19(22),78.690
6001340936385389440,233.305,-43.755,4.51,0.8,-0.514(41),6.012(35),1.6293(39),0.105(62),0.03(14),60.890
6002781674574739584,234.068,-41.080,2.47,0.6,-0.18(13),9.53(17),3.461(27),0.286(62),-0.04(24),38.580
6004103150104712448,229.475,-41.698,0.86,1.1,-0.553(97),3.92(17),1.3384(34),0.221(62),0.35(16),98.920
6004316283557635328,229.101,-41.154,2.10,0.8,0.165(34),6.28(11),1.9276(42),0.160(62),-0.10(17),27.110
6004477155854203264,226.652,-42.764,1.19,1.1,-0.848(48),4.19(10),1.3158(36),0.189(62),0.08(21),65.670
6004481794419074688,226.523,-42.641,3.30,0.8,-0.266(28),6.809(62),2.4532(48),0.092(62),0.40(17),98.700
6004693549181596544,226.892,-41.380,1.75,0.8,0.163(29),6.69(14),2.0641(54),0.138(62),-0.15(20),22.500
6005212626051866368,228.198,-40.254,1.81,1.0,-0.90(15),5.14(12),1.1934(35),0.165(62),-0.02(15),46.690
6005300071585932928,227.058,-40.434,1.66,0.9,-0.315(38),5.347(99),1.6595(46),0.150(62),0.21(15),91.990
6005451872909592192,228.250,-39.549,1.63,0.8,0.053(70),6.41(11),1.8859(69),0.181(62),-0.15(19),21.230
6005844776519053056,230.017,-40.702,2.23,0.6,-0.766(93),8.66(11),3.077(17),0.182(62),-0.04(25),37.290
6007168725954338304,228.892,-38.263,2.52,0.7,-0.669(81),7.033(58),2.2812(64),0.218(62),0.27(18),92.990
6007976695211457024,236.999,-40.284,1.81,0.8,-0.614(53),6.83(11),2.5793(72),0.514(62),0.58(18),99.800
6008816412856827904,237.799,-38.102,1.88,0.8,-0.758(41),6.575(47),2.5341(63),0.612(62),0.35(22),96.140
6008822013494313088,237.647,-37.961,1.73,0.9,-0.893(38),5.317(90),1.8485(38),0.628(62),0.41(11),99.960
6008871525879079552,237.396,-37.925,1.94,0.8,0.181(33),6.49(15),2.1965(53),0.607(62),-0.05(18),39.930
6011264819091967488,237.386,-36.413,3.16,0.7,-0.111(30),7.420(52),2.5094(61),0.556(62),-0.01(17),47.490
6011914389944318976,239.669,-34.447,2.78,1.0,-0.253(57),5.682(82),1.7873(35),0.527(62),0.06(16),67.250
6012253967238988800,238.511,-33.606,1.21,0.9,-0.183(65),6.175(75),1.9999(62),0.654(62),0.03(17),57.940
6013079700468742016,235.210,-36.019,2.44,0.8,-0.790(52),6.27(17),2.4039(42),0.624(62),0.64(17),99.960
6013626260822361728,232.880,-35.765,2.78,0.6,-0.383(63),8.705(74),3.406(15),0.521(62),0.33(22),94.400
6014078744217300480,233.197,-34.963,2.53,0.7,0.345(52),7.90(17),3.043(12),0.591(62),0.09(23),66.620
6014850292142831232,235.811,-34.594,2.42,0.9,-0.932(52),5.888(86),2.3155(40),0.612(62),0.39(22),97.400
6015526113844183552,236.757,-32.551,1.19,1.2,-0.891(47),4.59(10),1.4113(28),0.509(62),0.22(12),97.890
6016368679042876416,236.380,-31.630,2.33,1.0,-0.620(40),5.21(12),1.5914(38),0.398(62),0.21(13),93.970
6016546456328574592,235.343,-31.834,4.26,0.9,-0.371(49),5.57(13),1.6937(44),0.318(62),0.14(17),80.420
6017588660243047040,249.130,-38.912,1.12,1.1,-0.796(58),4.900(79),2.0563(40),1.125(62),0.51(12),100.000
6018012487600483200,245.745,-39.557,10.89,0.7,-0.045(37),6.73(14),2.0516(65),0.008(62),-0.06(22),40.040
6019519363975648640,250.709,-36.679,6.77,0.8,0.091(30),5.745(53),1.5707(26),0.028(62),-0.11(22),31.120
6020745323763687424,248.993,-34.335,1.01,1.1,-0.220(89),4.79(11),1.8470(52),0.986(62),0.19(15),91.010
6022929258772129920,243.616,-34.737,4.10,0.9,-0.120(23),5.308(48),1.8340(25),0.461(62),0.21(12),96.020
6023048216487186688,245.291,-34.977,1.93,1.0,-0.279(68),5.66(13),1.9846(48),0.910(62),0.15(16),82.220
6024854748451311232,246.488,-33.111,1.70,1.0,-0.709(50),4.95(19),1.9257(45),0.766(62),0.24(22),85.240
6025267889948119936,247.569,-32.425,2.76,1.0,-0.549(70),5.01(11),1.7187(40),0.636(62),0.07(21),62.970
6026003394558236928,254.483,-34.278,2.08,0.7,-0.462(46),7.632(94),2.7280(89),0.764(62),0.24(20),88.780
6027217736418365184,252.552,-32.270,1.97,0.8,-0.621(77),7.101(55),2.3586(64),0.580(62),0.22(17),90.030
6027901735719641856,252.653,-31.121,1.20,0.9,0.461(45),5.84(11),2.1527(57),0.93(11),-0.04(16),36.970
6027971550370615296,253.658,-30.825,1.49,0.8,-0.270(65),6.58(14),2.0944(58),0.58(12),0.02(23),55.970
6028077584532663040,256.188,-32.544,1.23,1.1,-0.430(94),4.41(11),1.6539(26),0.754(62),0.27(15),97.180
6028624630341178624,256.052,-30.213,3.27,0.7,-0.323(42),8.035(85),2.7631(56),0.477(66),0.03(22),55.110
6030270770997987840,255.425,-27.953,1.18,1.1,-0.706(64),4.56(22),1.6158(26),0.356(39),0.45(15),99.660
6031951168299282304,248.844,-29.279,2.90,0.8,-0.125(21),6.43(12),2.4839(55),1.027(84),0.27(17),95.570
6032001058640348800,248.863,-28.921,1.32,0.9,-1.509(69),5.270(98),2.1214(56),1.233(37),0.56(12),100.000
6032254152481010432,250.631,-28.384,2.05,0.8,0.094(41),6.51(12),2.1838(65),0.713(84),-0.06(19),36.090
6032398738252562688,249.750,-28.459,7.32,0.9,-0.302(34),5.295(34),1.5091(63),0.000(0),0.12(11),87.860
6033145100523444992,254.702,-28.367,4.70,1.0,-0.697(44),4.304(88),1.4007(40),0.0000(99),0.452(98),100.000
6033387336699423488,255.120,-27.068,1.48,1.2,-0.536(50),4.073(76),1.4640(27),0.422(70),0.35(12),99.870
6033453066848457216,254.177,-27.495,0.89,1.0,-0.270(56),4.50(12),1.7269(42),0.5503(90),0.36(12),99.560
6033513024598427904,253.503,-27.247,0.74,1.1,-0.615(91),4.40(15),1.6443(49),0.411(37),0.47(14),99.880
6033849436457367936,252.682,-27.664,2.28,1.2,-0.758(43),3.901(68),1.3205(29),0.247(82),0.12(21),71.940
6034509388274817408,253.881,-25.827,1.03,1.0,-1.030(38),4.65(11),1.6831(43),0.551(31),0.49(11),100.000
6035189058246882304,240.910,-34.248,2.71,0.8,0.205(28),7.01(17),2.3410(52),0.539(62),-0.13(21),27.970
6035850208330022528,243.531,-32.230,1.79,0.7,-0.199(54),7.407(91),2.4826(76),0.575(62),0.01(21),51.430
6036206828057229696,241.455,-32.497,1.19,1.1,-0.395(73),4.23(12),1.5700(34),0.546(62),0.31(14),98.930
6037767138131854592,245.807,-30.342,1.61,1.0,-0.40(11),5.58(16),1.8086(60),0.52(15),0.17(22),80.820
6038469549955247232,243.712,-29.726,2.68,1.0,-0.503(43),5.136(46),1.9269(31),0.763(63),0.38(11),99.920
6040305326362230400,239.777,-29.530,1.77,1.0,0.012(40),4.687(39),1.4973(26),0.493(47),-0.00(11),50.020
6040437576996523136,240.295,-28.976,1.47,1.0,-0.846(76),4.39(13),1.5195(28),0.365(64),0.43(14),99.920
6040454619422757248,237.613,-31.261,2.28,0.7,-0.022(39),7.182(92),2.3198(63),0.223(46),-0.07(19),36.960
6042971367183729152,241.075,-26.970,2.13,0.7,0.028(26),7.17(12),2.4981(62),0.5207(99),0.04(18),59.620
6042980300715906176,241.291,-26.805,2.34,1.1,-0.237(51),3.98(48),1.4007(24),0.493(57),0.13(17),80.940
6043594309239380352,241.662,-26.060,2.10,0.6,-0.609(78),8.87(13),3.259(19),0.470(24),0.24(24),84.240
6043708005608028544,241.711,-25.720,1.39,1.1,-0.647(50),4.48(11),1.4877(31),0.411(37),0.31(12),99.450
6044214639951327232,246.325,-28.463,2.31,0.8,-1.246(58),6.643(76),2.3166(59),1.178(20),-0.06(21),38.590
6044820058543167488,248.960,-27.071,0.99,1.1,-1.509(76),4.21(24),1.6490(40),1.018(74),0.51(16),99.940
6045447982766960512,246.503,-26.333,1.55,0.9,-0.232(59),5.89(13),1.9329(47),0.859(46),0.02(17),55.330
6048233835985435264,250.640,-22.847,1.50,0.9,-0.302(62),4.920(89),1.8605(42),0.7673(99),0.30(12),98.810
6049713057080603264,243.891,-24.391,2.95,0.9,-0.412(46),6.448(55),2.2471(40),0.79(12),0.06(24),57.770
6051356242847159936,249.862,-21.878,3.92,0.8,-0.407(28),7.317(25),2.8128(64),1.452(47),0.09(21),63.250
6051539277174666368,248.344,-21.851,5.92,0.7,-0.616(64),8.675(87),3.305(11),0.0000(50),0.22(22),86.840
6052175516448848384,246.346,-21.515,4.38,0.7,-0.481(39),8.743(57),3.5522(87),1.052(88),0.23(27),80.060
6053091783293092864,184.567,-64.640,1.64,0.7,-0.339(42),7.377(91),2.7224(88),0.487(62),0.35(20),95.650
6053192216808732416,180.353,-65.191,2.91,0.8,-0.620(44),6.58(10),2.3444(39),0.395(62),0.22(24),81.200
6053742561073981056,186.767,-63.345,3.12,0.8,-0.610(36),6.341(45),1.9343(40),0.448(62),0.15(14),87.290
6053747543236684544,187.174,-63.261,4.03,0.6,0.822(58),8.473(49),3.0759(66),0.395(62),0.00(24),43.560
6053905082621163008,188.427,-62.706,1.04,1.1,-0.444(79),4.43(12),1.6526(30),0.664(62),0.31(14),98.770
6053931196023654400,188.836,-62.537,0.95,1.0,0.075(51),5.265(81),1.8706(43),0.682(62),0.10(15),75.110
6053967441231778688,180.350,-64.759,1.14,1.0,-0.730(50),5.039(54),1.6669(43),0.509(62),0.32(11),99.720
6055160415658882944,189.874,-63.021,0.81,1.0,-0.516(78),4.915(98),1.9503(43),0.861(62),0.42(13),99.870
6055302974208227072,192.209,-62.137,2.34,0.7,-0.347(38),7.80(11),3.0632(77),0.567(62),0.46(22),97.750
6055309949234780160,192.502,-62.084,1.49,0.7,-0.127(87),7.402(76),2.8894(97),0.704(62),0.36(21),95.990
6055491780974922112,191.327,-61.517,1.00,0.9,-0.210(73),5.457(84),2.2016(53),0.737(62),0.46(16),99.850
6055900661890523520,196.961,-60.318,0.99,0.9,-0.037(49),5.964(89),2.1642(63),0.576(62),0.23(16),92.160
6055915986334732288,197.586,-59.947,2.80,0.8,0.012(33),6.663(32),2.1899(36),0.394(62),-0.00(15),50.360
6056231099479640192,190.270,-61.534,1.21,0.9,-0.795(66),6.275(96),1.9875(56),0.625(62),0.22(15),92.880
6056375788345604992,191.656,-60.849,2.26,0.9,-0.253(60),6.19(10),1.9096(35),0.489(62),0.01(18),54.160
6056417260553257472,192.729,-60.321,1.51,0.8,-0.538(44),6.648(72),2.3734(61),0.517(62),0.19(23),78.400
6056898056375747328,194.859,-59.306,1.62,0.9,0.224(29),5.67(10),2.0067(34),0.451(62),0.11(15),77.010
6057017211602628736,195.524,-58.852,3.52,0.8,-0.066(34),6.108(79),1.9796(31),0.334(62),0.07(16),68.900
6057045597090064768,196.360,-58.523,1.81,0.7,-0.497(76),7.27(11),2.2895(61),0.413(62),0.06(22),63.120
6057191179307492864,194.047,-58.447,1.09,0.8,-0.248(34),6.20(13),2.3064(59),0.470(62),0.41(18),98.790
6057279518182224128,195.162,-58.221,1.51,0.9,-1.012(32),5.52(10),1.7942(33),0.418(62),0.41(12),99.940
6057397681336438784,181.561,-62.712,0.86,0.9,-0.626(69),5.56(15),1.9488(68),0.483(62),0.42(16),99.270
6057564807097011200,183.322,-61.956,0.72,1.0,-0.75(12),4.490(96),1.7370(43),0.615(62),0.49(14),99.940
6057651290554921472,180.757,-62.196,1.21,0.9,-0.184(50),5.349(94),1.7965(42),0.397(62),0.21(15),91.660
6057726813262742784,180.970,-61.687,0.86,0.9,-0.075(53),5.340(84),2.0154(52),0.464(62),0.36(15),99.090
6058148166739493504,187.502,-60.204,3.68,1.0,-0.494(19),5.084(28),1.8845(27),0.335(62),0.33(20),96.050
6058384424291048960,187.893,-59.699,0.85,1.2,-0.291(63),4.12(14),1.4610(31),0.510(62),0.20(14),93.760
6058473484730563968,180.192,-61.731,1.25,1.0,0.002(56),4.91(10),1.5265(34),0.371(62),0.01(15),54.030
6058801963827743616,181.193,-60.578,1.79,1.0,-0.779(31),5.205(71),1.7368(33),0.317(62),0.15(21),73.600
6059027398070952320,183.778,-59.118,0.80,1.0,-0.549(51),4.89(11),1.9169(47),0.604(62),0.52(13),99.980
6059392126688985088,184.899,-59.035,0.71,1.0,-0.488(82),4.70(11),1.7589(47),0.610(62),0.38(14),99.550
6059932502301442304,189.790,-58.963,2.70,1.2,-0.224(50),3.728(64),1.3979(24),0.346(62),0.28(12),99.590
6060006856770923520,190.136,-58.498,4.30,0.7,0.341(30),7.693(93),2.6539(50),0.243(62),0.02(27),48.990
6060160135561870592,193.218,-58.707,0.96,1.2,-0.166(53),4.554(96),1.4303(33),0.475(62),0.04(13),63.580
6060892783932082560,190.987,-57.526,0.69,1.1,-0.44(11),4.29(12),1.6257(34),0.495(62),0.39(15),99.140
6060927629033241216,191.820,-57.186,1.18,1.0,-0.281(95),4.726(91),1.5170(29),0.371(62),0.16(15),86.270
6060963088285138048,190.808,-57.162,1.66,0.9,0.137(25),5.655(56),1.8658(32),0.324(62),0.05(13),64.410
6061363825904602112,192.820,-56.677,0.76,0.9,-1.278(43),5.49(15),2.0620(54),0.553(62),0.67(13),100.000
6061470890851764096,195.603,-55.831,0.80,0.9,-0.40(13),5.04(13),1.8661(37),0.650(62),0.35(17),97.040
6061579742499484160,192.793,-56.164,1.02,1.0,-1.115(49),4.804(66),1.6051(30),0.432(62),0.43(10),100.000
6062092664714096640,200.416,-58.826,1.39,0.9,-0.887(31),5.62(10),1.6729(27),0.390(62),0.24(12),97.000
6062119946349814400,200.787,-58.365,1.38,0.9,-0.673(41),5.467(87),1.8048(30),0.379(62),0.36(13),99.590
6062515873609834624,202.170,-58.050,1.09,1.2,-0.975(64),4.026(85),1.3909(28),0.463(62),0.06(21),62.190
6062547037894719488,202.427,-57.528,2.70,0.7,-0.386(41),8.255(51),3.3175(85),0.282(62),0.52(20),99.870
6063220110786948480,199.747,-57.233,0.72,1.0,-0.471(40),5.06(14),1.9516(50),0.820(62),0.39(13),99.730
6063292987791435136,197.659,-57.571,1.53,1.0,-0.766(46),4.621(67),1.5814(22),0.386(62),0.14(20),74.950
6063398884497900160,198.419,-57.201,1.34,1.0,-0.560(45),4.660(80),1.7503(26),0.379(62),0.51(12),100.000
6063461247426358272,199.558,-56.384,1.17,1.0,-0.726(46),4.62(10),1.5590(27),0.400(62),0.37(12),99.870
6063496603598716288,198.677,-56.428,1.35,1.0,0.207(27),4.838(75),1.6497(28),0.333(62),0.08(13),75.270
6063944379694552832,200.373,-55.486,1.36,1.0,-0.866(46),4.468(62),1.4701(26),0.284(62),0.12(20),71.930
6063972485954454144,202.106,-55.381,0.99,1.0,-1.006(71),5.13(11),1.6791(27),0.590(62),0.33(12),99.650
6064015676146793088,202.308,-55.073,1.98,0.8,0.231(25),6.489(60),2.0960(34),0.247(62),-0.07(15),30.580
6064093737158445184,202.231,-54.545,3.59,0.9,-0.695(35),5.207(58),1.6392(20),0.181(62),0.36(11),99.920
6065860656652461696,205.963,-53.816,2.06,0.8,-0.400(39),6.849(87),2.5073(62),0.272(62),0.46(18),99.190
6066172162039290496,205.740,-52.491,2.72,0.9,-0.132(39),4.916(96),1.6462(33),0.211(62),0.24(14),95.140
6066491089149670656,198.077,-56.533,2.62,0.7,1.144(72),7.460(90),2.5929(57),0.278(62),0.08(26),59.240
6066501598916454912,198.580,-56.278,0.86,1.0,-0.862(71),5.04(14),1.7661(43),0.585(62),0.41(13),99.810
6066548744771965824,198.754,-55.803,2.34,1.2,-0.124(55),3.61(12),1.3291(24),0.261(62),0.23(12),97.410
6066721952235247104,195.992,-55.837,2.46,0.9,-0.197(12),6.092(98),2.1731(31),0.270(62),0.36(15),99.090
6066725731806345344,196.061,-55.756,3.24,0.7,-0.245(18),6.943(36),2.7205(44),0.228(62),0.47(23),99.210
6067605547256714240,196.358,-54.636,0.83,1.1,-0.764(57),4.33(15),1.5209(32),0.569(62),0.35(14),99.620
6067649699511365888,197.655,-54.441,1.21,0.9,0.329(35),5.839(96),1.9011(38),0.391(62),0.07(23),59.000
6068115858077651584,198.737,-53.662,1.37,1.0,-0.882(67),4.35(10),1.5279(30),0.237(62),0.51(12),99.990
6069052367104879488,203.907,-52.191,1.08,1.0,-0.28(14),5.07(16),1.5249(40),0.270(62),0.10(20),70.660
6070950914484259584,180.757,-59.545,0.82,1.1,-0.668(75),4.638(89),1.5463(39),0.562(62),0.27(12),98.520
6071042375769914880,183.963,-58.903,0.70,1.2,-0.402(61),4.094(89),1.6037(38),0.655(62),0.33(13),99.630
6071210433579835008,180.252,-59.055,0.70,1.0,-0.873(90),5.00(15),1.7378(54),0.589(62),0.11(22),68.270
6071268570260260224,182.035,-58.354,1.34,1.0,-1.062(41),4.94(15),1.6884(36),0.269(62),0.20(22),79.530
6071433943675726592,184.260,-58.673,1.69,0.9,0.007(27),6.302(50),2.1983(52),0.294(62),0.19(14),91.850
6071449714796392448,185.018,-58.244,1.90,0.9,0.192(33),5.990(60),1.9192(38),0.281(62),-0.04(14),39.410
6071709199528147072,184.960,-57.770,1.18,1.0,-0.084(51),4.18(10),1.5438(30),0.288(62),0.26(21),88.750
6071725382965768192,184.899,-57.668,2.71,1.0,-0.181(41),4.709(42),1.6859(27),0.235(62),0.36(12),99.790
6071764209471006336,185.670,-57.198,1.50,1.0,-0.090(34),4.942(34),1.4942(29),0.261(62),0.05(12),66.500
6071771321938083200,184.529,-57.537,2.39,0.9,-0.213(32),5.534(41),1.7503(31),0.236(62),0.16(14),88.570
6072050632257657088,180.207,-58.387,1.52,0.8,-0.190(24),5.994(74),2.1828(46),0.246(62),0.41(15),99.660
6072145465131258624,182.650,-57.751,1.99,0.7,0.038(39),7.03(11),2.3751(58),0.233(62),0.03(20),58.050
6072269568190630656,180.544,-57.909,0.80,1.0,-0.665(62),4.93(11),1.8401(45),0.506(62),0.26(21),87.950
6072300393193209984,181.070,-57.616,2.35,0.7,0.213(29),7.045(63),2.4307(60),0.203(62),0.02(16),55.260
6072390377028158208,181.458,-56.913,1.48,0.9,-0.224(47),5.860(76),1.7882(43),0.211(62),0.09(16),71.080
6072663609984019712,185.751,-56.144,1.78,0.9,-0.226(49),5.783(95),1.6921(33),0.219(62),0.02(17),55.020
6073014732142601216,187.621,-54.997,1.49,0.8,-0.320(31),6.295(86),2.2876(44),0.217(62),0.32(23),93.160
6073053558648030720,186.042,-55.177,2.41,0.9,-0.354(24),5.818(32),1.8224(33),0.181(62),0.21(13),95.370
6073818200259050752,193.858,-54.780,0.93,0.9,-0.358(40),5.35(16),2.0989(37),0.568(62),0.37(23),95.260
6074314045652579328,188.210,-55.133,0.86,1.0,-0.981(73),5.30(17),1.7080(45),0.541(62),0.33(14),98.520
6074348714629919488,189.427,-54.651,1.87,0.8,0.037(29),6.165(43),1.8703(34),0.214(62),-0.07(14),29.450
6074546832881612160,188.614,-54.673,1.86,1.1,-0.585(91),4.322(64),1.3760(24),0.206(62),0.30(13),98.850
6074750654842269824,189.764,-53.456,1.37,1.2,-0.242(44),3.873(72),1.1298(20),0.203(62),0.06(11),72.290
6075370435811668736,180.615,-57.003,1.83,1.0,0.082(34),5.004(37),1.4557(33),0.197(62),-0.06(13),31.340
6075472690397140096,181.838,-56.296,2.23,0.7,-0.723(70),7.911(91),2.6761(90),0.178(62),0.26(23),87.130
6075644179845013760,180.331,-56.392,1.64,0.8,-0.297(32),6.190(59),1.9221(41),0.186(62),0.02(22),50.100
6075865525279857152,182.769,-54.997,3.61,0.8,-0.258(17),6.714(99),2.3280(42),0.113(62),0.21(25),79.070
6076056805943536896,185.278,-54.494,1.00,1.1,-0.071(48),3.864(86),1.3568(28),0.221(62),0.21(12),96.960
6076084809126349568,186.090,-54.603,8.49,0.9,0.238(18),5.566(78),1.6451(26),0.009(62),-0.09(14),25.150
6076107967591086336,187.067,-54.425,1.44,0.8,-0.481(71),6.683(65),2.0394(63),0.199(62),0.12(18),76.140
6076704040331811840,182.663,-54.400,1.04,1.2,-0.366(76),3.792(68),1.2777(27),0.199(62),0.13(21),73.120
6077561384516163072,185.467,-51.972,1.10,0.9,-0.250(48),4.99(14),1.801(11),0.215(62),0.32(22),92.650
6077584886578224256,186.787,-51.656,1.79,0.9,-0.725(43),5.09(10),1.5519(30),0.165(62),0.05(22),57.620
6078131893611873920,189.348,-51.850,1.10,0.9,-0.742(47),5.08(10),1.5872(30),0.227(62),0.07(22),60.000
6078342003411258752,192.954,-51.386,2.26,0.9,-0.072(34),5.933(59),1.7299(34),0.159(62),-0.05(15),35.760
6078469855996259200,190.604,-51.801,1.00,1.1,-1.001(48),4.231(83),1.2886(24),0.250(62),0.33(12),99.920
6078544932026440960,190.494,-51.274,1.16,0.9,-0.495(72),6.24(14),1.7202(55),0.237(62),-0.02(19),48.600
6078877637370364672,189.028,-51.876,0.83,1.2,-0.538(68),3.689(90),1.3610(23),0.262(62),0.41(13),99.930
6079336198136383232,191.130,-50.745,1.36,0.9,-0.290(19),5.71(13),1.7476(39),0.207(62),0.14(16),80.780
6080915479093642240,198.914,-50.791,1.24,1.1,-0.836(53),3.748(84),1.2832(22),0.189(62),0.45(13),100.000
6080967499738873984,200.092,-49.936,1.06,1.0,0.032(44),4.70(11),1.4191(31),0.199(62),0.02(15),57.550
6081118235911564160,195.381,-51.539,1.83,0.8,-0.313(42),6.562(64),1.9759(44),0.175(62),0.04(17),60.140
6081125893827199104,195.529,-51.310,1.49,1.0,-0.659(40),4.03(13),1.4401(31),0.188(62),0.48(13),100.000
6081771964291665024,199.013,-49.701,1.70,0.8,-0.384(36),6.206(70),2.1353(35),0.146(62),0.39(16),99.200
6081919436288801024,196.827,-49.789,2.59,0.9,-0.163(35),5.354(68),1.5084(26),0.126(62),-0.06(21),38.560
6081932321190956928,197.095,-49.499,6.35,0.6,-1.687(87),9.550(62),3.5304(65),0.014(62),0.11(20),67.810
6082084053795448320,198.982,-48.614,2.33,0.7,-0.559(42),7.693(78),2.9916(68),0.119(62),0.62(21),99.890
6082251557521408768,201.623,-49.770,1.38,1.0,-0.503(37),4.494(95),1.4915(33),0.148(62),0.38(12),99.810
6082514959275349504,201.291,-49.220,1.92,0.8,-0.363(30),6.185(56),1.9025(47),0.131(62),0.17(15),86.780
6082616595379143936,201.992,-48.896,2.88,0.9,-0.230(22),5.588(61),2.0633(43),0.108(62),0.50(14),99.990
6084279602414758528,203.688,-45.865,1.19,1.0,-0.041(28),4.729(73),1.6402(43),0.156(62),0.28(13),98.600
6084430480327862144,194.829,-50.279,3.18,0.7,-0.568(47),7.362(49),2.4250(46),0.115(62),0.25(19),90.480
6084694981592779904,194.701,-49.641,1.04,1.0,0.042(44),5.010(95),1.5632(35),0.298(62),0.02(15),57.150
6085398492936397056,198.692,-47.311,2.06,1.2,-0.611(40),3.585(89),1.0990(22),0.122(62),0.27(12),99.370
6085671519716416896,195.545,-48.322,1.26,0.9,-1.181(73),4.97(23),1.5764(35),0.185(62),0.10(24),64.790
6085992542751916160,194.792,-47.377,1.69,0.7,-1.81(23),7.70(12),2.432(11),0.156(62),0.46(21),98.320
6087210389318578176,201.941,-45.942,1.86,0.9,-0.059(76),5.879(67),1.7495(54),0.122(62),-0.02(22),44.870
6088527157573723008,202.376,-43.409,1.46,0.8,0.396(38),6.03(13),1.9775(57),0.225(62),-0.05(17),38.730
6090199617840835200,210.656,-51.107,1.01,0.9,0.542(35),4.81(14),2.0014(47),0.473(62),0.27(13),98.380
6090540397724936064,209.759,-50.126,0.78,1.0,-0.35(19),4.63(12),1.7003(47),0.440(62),0.36(18),96.960
6090619459484743168,212.007,-50.350,0.96,1.1,-0.099(55),4.828(78),1.5153(44),0.432(62),0.04(14),64.730
6091100873778091392,212.283,-48.356,2.38,1.0,-0.020(44),4.90(13),1.3813(33),0.175(62),-0.05(16),38.010
6091120355750123776,214.670,-51.105,2.50,1.0,0.143(39),4.779(48),1.5513(36),0.276(62),0.05(13),66.660
6091259478330440192,215.701,-50.415,1.73,0.9,-0.257(28),5.995(93),2.1193(57),0.288(62),0.26(23),87.690
6091297755079329664,216.273,-49.920,1.47,0.9,-0.823(54),5.56(20),1.9540(54),0.292(62),0.55(17),99.860
6091380218452801920,216.143,-49.294,1.50,0.8,-0.294(51),6.214(68),2.1789(59),0.275(62),0.24(22),85.650
6091672035708931968,215.038,-48.415,3.18,0.9,-0.571(31),5.481(73),1.6983(32),0.148(62),0.08(22),60.490
6091702959474320128,216.636,-49.285,2.94,0.6,-1.90(93),9.80(16),3.771(30),0.190(62),0.21(23),84.160
6092803123936222720,214.011,-46.815,2.61,0.8,0.140(24),6.178(85),2.0019(41),0.141(62),0.03(16),57.740
6092870778260700800,215.970,-47.210,1.12,0.9,-0.321(52),4.86(15),1.6613(40),0.243(62),0.34(16),98.060
6092937367434945024,215.398,-46.936,5.03,0.7,-1.537(22),7.700(36),2.5197(60),0.030(62),-0.09(25),31.860
6092954989675820416,216.345,-47.108,1.08,1.1,-1.197(65),4.02(13),1.3277(38),0.249(62),0.10(21),68.940
6093107241978001920,214.634,-47.073,1.95,1.0,-0.394(93),4.881(46),1.4471(31),0.173(62),0.17(14),88.010
6093619820556092032,209.396,-49.476,3.01,1.1,-0.256(63),4.22(12),1.3217(24),0.165(62),0.18(14),91.630
6094102265641151232,211.296,-48.377,1.16,1.2,-0.183(63),3.808(82),1.3192(32),0.240(62),0.22(12),96.480
6094465757313097088,210.693,-47.213,1.72,1.0,-0.102(41),4.737(68),1.5656(53),0.178(62),0.22(14),94.830
6098609404322956544,221.178,-45.168,1.88,1.0,-0.63(14),4.43(22),1.4223(31),0.139(62),0.35(18),96.850
6099298866831787392,216.452,-45.578,1.16,1.0,-0.62(14),4.63(22),1.5515(45),0.218(62),0.17(23),76.060
6100040831022141440,219.572,-42.613,1.21,1.0,-0.441(29),4.885(84),1.6617(51),0.230(62),0.38(12),99.850
6100070036799279104,218.978,-42.594,2.51,0.6,0.165(51),8.25(15),2.982(15),0.096(62),-0.03(21),41.030
6100776125121685888,223.389,-42.480,3.60,0.9,0.377(26),5.39(17),1.6358(56),0.064(62),-0.10(17),27.470
6102311593108941312,221.738,-39.725,2.27,1.2,-0.290(74),3.73(15),1.1620(40),0.104(62),0.18(14),90.720
6103253707075265792,217.205,-41.977,0.99,1.0,-0.635(52),4.264(88),1.5331(48),0.255(62),0.47(12),100.000
6105171388493516544,219.426,-39.086,1.50,1.0,-0.134(46),4.62(14),1.4037(47),0.151(62),0.12(16),79.140
6108309742578392576,204.423,-45.370,1.74,1.0,-0.095(35),4.017(57),1.4375(32),0.137(62),0.31(11),99.730
6108543904195306880,206.057,-43.955,3.00,0.8,-0.195(22),5.906(60),2.1218(48),0.088(62),0.36(22),96.340
6108570498631913856,207.081,-44.932,1.20,0.8,-0.170(25),6.16(14),2.0906(63),0.150(62),0.26(18),92.550
6108806687473605504,207.714,-43.312,0.78,1.1,-0.852(57),4.06(13),1.2950(39),0.162(62),0.39(14),99.880
6108842902638453888,208.434,-42.963,1.50,1.1,-0.838(48),4.08(15),1.2205(35),0.136(62),0.03(21),56.100
6108925400370168192,206.454,-43.599,2.70,0.9,-0.003(20),5.718(64),1.7379(39),0.097(62),0.02(14),56.780
6108928183508998144,206.303,-43.556,1.83,0.9,0.306(22),5.91(13),1.7833(46),0.133(62),-0.15(16),17.990
6109142828792985728,210.233,-44.723,1.88,0.9,-0.276(23),5.48(21),1.6799(50),0.138(62),0.16(19),81.070
6110322261174547712,209.713,-42.440,1.24,1.0,-0.966(41),4.60(10),1.4205(44),0.143(62),0.40(11),99.990
6111826805398353408,204.718,-43.080,3.01,0.9,0.158(40),5.821(69),1.7503(47),0.080(62),-0.07(15),31.830
6112729435724905344,204.177,-41.939,1.47,1.0,0.172(36),4.640(73),1.4041(37),0.190(62),-0.03(13),40.840
6113256239229397888,206.399,-40.368,3.42,0.9,0.429(28),5.768(70),1.6800(34),0.056(62),-0.02(22),44.890
6113589116373561216,204.753,-39.425,3.90,0.9,-0.435(51),5.07(11),1.5404(32),0.039(62),0.27(15),95.880
6115713613356464128,207.398,-37.085,1.00,1.1,-0.38(16),3.992(78),1.2388(44),0.108(62),0.22(16),91.940
6119752016486727808,215.612,-34.846,2.40,0.8,0.170(34),6.450(84),2.0845(60),0.096(62),-0.01(17),48.430
6120580425480968576,212.214,-37.129,6.65,0.7,-0.572(42),7.64(14),2.9206(79),0.012(62),0.34(29),89.440
6121172138832632832,212.636,-35.838,2.64,0.7,-1.216(84),7.459(80),2.3856(91),0.072(62),0.41(18),98.250
6121226770816770944,212.801,-35.229,2.36,0.8,0.123(41),6.69(12),2.0836(64),0.078(62),-0.10(20),31.300
6122136715472418688,211.260,-34.935,3.06,0.8,-0.085(35),6.756(63),2.3105(58),0.055(62),0.19(24),76.840
6123915351624055808,212.990,-33.347,1.66,0.9,0.222(27),5.793(85),1.7121(56),0.097(62),-0.13(15),17.820
6125012561165293056,181.680,-53.209,1.33,0.8,-0.408(57),6.59(12),2.0289(55),0.163(62),0.13(20),74.850
6125093581424701056,182.815,-52.839,0.77,1.0,-0.178(57),4.90(11),1.4865(41),0.216(62),0.11(15),76.600
6125143162529439360,182.717,-52.712,2.14,1.0,0.035(30),4.979(70),1.4146(26),0.138(62),-0.03(21),43.680
6126168422758172800,181.955,-51.773,2.19,0.9,-0.560(34),4.92(10),1.5637(23),0.125(62),0.35(12),99.540
6126168972514000256,182.073,-51.768,3.98,0.7,-0.502(23),7.437(30),2.6776(42),0.064(62),0.21(24),80.680
6126359978303412608,181.253,-51.182,1.32,0.7,-0.517(48),6.907(72),2.5458(68),0.156(62),0.33(24),92.450
6127019376034047360,185.763,-49.258,1.80,0.9,-0.161(42),5.519(84),1.5475(26),0.158(62),-0.04(16),42.070
6127213783434998784,188.117,-50.300,5.37,0.7,-0.512(33),6.786(31),1.9097(28),0.026(62),0.00(16),53.490
6127488695701349248,187.821,-49.638,0.94,1.0,-0.036(60),4.64(12),1.4843(26),0.211(62),0.12(16),79.120
6127678120941249152,189.303,-48.730,0.77,0.9,-0.336(66),4.94(14),1.6242(55),0.207(62),0.29(16),95.820
6128077106221066752,190.216,-48.091,1.99,0.6,-0.844(96),8.62(13),2.854(16),0.148(62),0.14(24),71.340
6129405591151485056,180.203,-50.992,0.92,0.9,-1.197(38),5.103(83),1.5876(34),0.192(62),0.44(11),100.000
6129470835987805568,180.003,-50.787,3.09,1.0,-0.025(29),4.142(46),1.4414(22),0.088(62),0.27(11),99.240
6130893535314072832,180.663,-48.040,1.37,1.0,0.045(36),4.538(47),1.3626(32),0.150(62),0.03(12),59.830
6131017818784715520,181.688,-47.686,4.66,0.7,-0.558(36),7.845(62),3.0564(57),0.042(62),0.36(25),95.390
6131238270866047488,185.274,-47.053,1.25,1.1,-0.752(95),4.64(10),1.1456(26),0.167(62),0.04(13),65.670
6131352753216469888,185.519,-46.264,2.75,0.8,-0.181(44),6.099(28),1.8233(33),0.134(62),0.03(15),59.200
6131728893575250176,186.675,-47.438,1.10,1.0,0.024(44),5.04(21),1.4279(34),0.170(62),-0.07(19),36.160
6131907151896483968,188.877,-46.300,1.17,1.0,-0.362(91),4.71(11),1.5253(39),0.167(62),0.28(16),95.730
6132520095264597504,189.372,-45.324,1.08,1.0,-0.172(79),4.65(11),1.4877(35),0.174(62),0.19(16),88.770
6132700690049640192,191.696,-43.998,1.28,0.9,-0.078(30),5.441(94),1.7316(48),0.169(62),0.14(16),81.210
6132781882112397952,186.337,-46.390,1.18,1.2,-0.498(51),4.063(58),1.1523(27),0.169(62),0.14(11),91.360
6132868606093228672,186.391,-45.776,2.37,0.7,-0.090(48),7.933(72),2.8877(67),0.148(62),0.12(20),71.460
6134933901247063040,197.492,-44.248,1.49,0.9,-0.011(46),4.74(10),1.8277(40),0.201(62),0.43(15),99.820
6135505097535537920,194.103,-44.293,1.48,0.8,-0.523(72),6.541(91),1.8046(57),0.166(62),-0.03(19),46.020
6135906969035562368,195.237,-43.486,1.26,0.9,0.378(37),5.95(11),1.7464(48),0.202(62),-0.23(16),6.000
6137010122795046144,200.453,-42.253,1.98,0.8,0.384(28),6.445(87),2.1420(67),0.117(62),-0.02(16),43.810
6137394780066268672,198.169,-42.378,0.95,1.1,-1.44(12),4.64(10),1.0861(43),0.261(62),0.07(12),76.080
6138145402909728768,198.968,-40.611,1.23,0.8,-0.200(94),6.15(14),1.8105(77),0.228(62),-0.02(22),46.650
6138776488224962176,191.789,-43.503,2.38,0.7,0.232(34),6.92(11),2.0980(54),0.142(62),-0.25(19),9.250
6138879739239086336,194.210,-42.515,1.82,1.0,-0.043(24),5.001(61),1.8139(35),0.169(62),0.36(13),99.720
6139235843567141248,196.089,-41.426,11.26,0.9,-0.558(34),5.40(15),1.8113(40),0.006(62),0.26(24),86.590
6139691350618204032,192.885,-42.317,2.02,0.8,-0.086(45),6.509(79),1.9048(45),0.160(62),-0.11(18),25.830
6139997736405317632,192.977,-41.087,4.28,1.0,-0.840(42),4.093(37),1.2816(43),0.040(62),0.41(10),100.000
6140306596093127808,194.382,-40.571,0.74,1.1,-0.887(82),4.04(16),1.4616(36),0.248(62),0.53(15),99.980
6140385382973536128,193.356,-40.625,1.13,0.9,-0.360(49),5.76(12),1.7823(47),0.221(62),0.18(17),85.460
6140530793386059264,194.169,-39.880,2.86,0.6,-1.277(77),9.002(81),3.026(11),0.107(62),-0.22(22),16.020
6141062888294712320,196.031,-39.984,3.17,0.8,-0.080(18),6.055(46),2.1376(50),0.086(62),0.33(14),99.130
6141232350524222336,198.536,-39.881,2.91,0.9,0.102(34),5.724(99),1.6499(42),0.079(62),-0.11(16),23.830
6142040800808233088,196.340,-38.368,1.01,1.1,-0.073(49),4.32(11),1.2375(39),0.191(62),-0.01(14),48.330
6142129410276356608,195.233,-38.545,3.01,0.9,-0.646(27),5.560(46),1.6214(35),0.089(62),0.25(12),97.920
6142586845770146176,197.319,-37.027,1.02,1.0,-0.054(49),4.904(74),1.4196(44),0.141(62),0.01(15),54.470
6142779157225722880,196.997,-36.901,1.69,0.8,0.291(46),6.108(77),1.8371(56),0.119(62),-0.15(16),14.860
6144133618113993216,180.566,-45.641,1.77,1.0,-0.104(66),4.232(53),1.5342(32),0.170(62),0.34(13),99.400
6144528583305800064,181.548,-44.549,3.56,0.9,-0.160(34),5.563(71),1.6179(28),0.105(62),0.03(15),60.440
6145294942912396032,187.001,-43.701,0.71,1.0,-0.50(12),4.07(28),1.4444(36),0.203(62),0.40(18),98.440
6145650325683810816,188.273,-42.425,2.87,0.8,0.161(26),6.349(63),1.9153(41),0.122(62),-0.14(15),17.630
6145826518125586048,189.062,-42.406,1.93,1.1,-0.094(52),4.191(79),1.3230(32),0.165(62),0.13(13),86.410
6146054533645884160,189.544,-41.885,1.02,0.9,0.124(46),5.87(15),1.8573(66),0.215(62),-0.00(18),49.150
6146143181770774912,189.133,-41.213,1.42,0.7,0.321(50),7.34(11),2.4690(98),0.206(62),-0.12(19),25.500
6146778905650066432,187.403,-40.705,2.59,0.9,-0.376(45),4.86(18),1.5768(43),0.123(62),0.17(23),75.520
6147484207999966336,180.003,-44.555,1.40,0.9,-0.119(50),5.871(86),1.8119(46),0.200(62),0.06(17),65.340
6148133675775194496,184.781,-42.152,3.24,0.6,-0.271(76),8.776(83),3.3772(97),0.109(62),0.22(23),85.870
6148566604180392064,180.457,-42.929,2.71,0.9,-0.004(34),5.260(47),1.6294(27),0.147(62),0.07(14),71.880
6148803243996116864,182.282,-41.220,2.50,0.5,-0.02(18),10.31(15),3.839(36),0.150(62),0.13(22),70.080
6149209066866224512,182.764,-40.942,1.32,0.8,0.165(45),6.73(18),2.1679(66),0.229(62),-0.08(22),36.720
6149383511258023168,183.542,-39.488,1.60,0.8,-0.290(60),6.664(99),2.0069(53),0.148(62),0.02(20),54.540
6149692508385275392,185.649,-41.317,2.08,0.9,-0.351(25),5.731(67),1.9569(31),0.155(62),0.24(22),85.940
6149723603948642176,185.671,-41.037,2.22,1.0,-0.594(43),4.257(85),1.5014(22),0.145(62),0.48(11),99.970
6149726966905197568,185.979,-40.979,3.04,1.0,-0.813(42),5.142(41),1.3079(23),0.102(62),0.11(11),87.880
6150621698788875264,186.218,-38.438,6.65,0.8,-0.333(34),6.616(65),2.0578(55),0.010(62),0.15(18),80.790
6150668290593694976,186.872,-38.429,2.58,0.9,-0.539(31),5.602(57),1.7667(38),0.103(62),0.34(13),99.370
6150696671738067840,187.662,-37.997,2.63,0.7,0.375(48),7.805(75),2.8041(79),0.099(62),0.13(26),65.740
6151371943675800064,185.462,-38.443,2.69,0.8,-0.098(13),6.091(38),2.2122(33),0.095(62),0.37(22),97.250
6152166684424707584,191.999,-40.074,0.99,1.0,-0.142(54),4.961(95),1.5091(41),0.205(62),0.10(15),74.420
6154740297547603328,195.473,-36.843,1.03,1.0,-0.087(51),4.99(16),1.4101(50),0.144(62),-0.01(18),48.630
6155432023504330112,192.575,-35.862,3.71,0.9,0.038(43),5.455(47),1.5559(33),0.047(62),-0.06(14),34.000
6155657423387385984,191.735,-35.729,1.51,0.9,-0.125(24),4.884(62),1.5552(32),0.124(62),0.19(13),93.730
6156615926945555840,189.299,-37.243,1.65,1.0,0.148(30),4.844(76),1.4386(33),0.126(62),-0.03(14),40.870
6158568659596215168,188.777,-33.753,2.26,1.1,-0.184(55),3.811(59),1.2055(22),0.111(62),0.17(12),92.930
6159048115385383680,189.955,-34.193,1.73,0.8,0.276(33),6.64(10),2.0915(50),0.124(62),-0.13(18),22.830
6159842718695128448,190.338,-33.646,1.16,1.0,-0.709(54),4.93(12),1.4593(33),0.134(62),0.29(13),98.050
6160785000159663360,191.175,-31.297,1.50,0.9,0.277(30),5.71(18),1.6132(36),0.128(62),-0.09(25),36.410
6162068263374429184,200.907,-39.954,8.76,1.0,-0.021(40),4.921(89),1.3211(51),0.008(62),-0.06(22),40.380
6162255734401737600,202.275,-38.466,2.70,1.0,-0.54(11),4.392(76),1.3689(31),0.075(62),0.12(20),70.910
6164066733131853312,206.639,-35.761,0.97,1.2,0.084(48),3.61(21),1.0995(41),0.111(62),-0.01(13),48.330
6164564949338053632,204.775,-35.229,1.20,0.8,-0.749(57),6.128(98),1.8776(61),0.112(62),0.31(16),97.410
6165382230074531968,204.780,-33.431,2.81,0.8,0.110(37),6.50(16),2.0953(49),0.078(62),0.01(21),52.830
6166034240470033024,201.397,-36.476,1.70,1.0,0.113(30),5.126(67),1.4771(37),0.098(62),-0.01(21),47.310
6169594184243050752,202.922,-31.374,2.17,1.0,0.120(33),5.184(69),1.5213(35),0.101(62),-0.05(14),37.100
6169863324073048448,202.238,-30.942,1.17,0.9,0.463(47),5.92(12),1.6333(62),0.110(37),-0.15(23),27.330
6175002922457796736,206.620,-31.235,2.48,1.0,-0.703(29),5.17(14),1.4755(38),0.082(62),0.25(14),96.240
6175018899736168576,206.685,-31.006,4.69,0.8,0.115(38),6.078(51),1.7470(51),0.0000(99),-0.13(13),13.740
6176571341434760448,205.190,-28.189,1.62,1.0,-0.150(66),5.22(12),1.4564(45),0.110(20),-0.01(17),48.430
6180113899180457216,195.934,-33.505,1.47,1.0,0.199(32),5.07(11),1.5329(44),0.132(62),-0.04(15),39.740
6180461379214505344,194.986,-32.511,1.82,1.1,-0.088(43),4.05(13),1.2303(35),0.136(62),0.09(13),76.390
6180870466259154304,197.169,-31.198,1.10,1.0,-0.181(94),4.41(16),1.3487(35),0.301(89),0.07(17),68.970
6180879056193870336,197.517,-31.228,0.94,1.2,-0.679(68),3.580(74),1.2673(38),0.135(62),0.45(13),100.000
6181668466886465280,200.012,-30.676,3.47,1.0,0.008(37),4.833(37),1.3264(41),0.164(47),-0.09(12),22.720
6186335069112916992,197.969,-28.005,2.36,0.9,-0.628(40),5.612(85),1.6797(45),0.247(27),0.23(12),96.100
6188309865011884800,201.677,-28.645,1.40,1.1,-0.41(11),4.59(10),1.2973(34),0.247(27),0.07(15),71.960
6189804925947562496,203.331,-26.111,6.67,0.9,-0.145(17),5.623(59),1.9451(33),0.000(0),0.31(21),95.690
6189913605800101376,203.138,-25.408,1.38,0.7,-0.301(43),6.766(81),2.3169(68),0.2192(99),0.28(17),94.760
6192268549252191872,204.289,-23.141,2.17,1.0,0.132(40),4.41(18),1.4215(40),0.438(37),-0.04(14),40.020
6192661869473303936,200.027,-26.197,0.75,1.1,0.021(51),4.07(16),1.3588(46),0.274(37),0.10(13),78.960
6192821814055372800,198.607,-25.948,2.69,0.9,0.290(39),5.55(17),1.7661(42),0.219(47),-0.04(17),40.010
6192953068256066176,199.600,-25.345,1.57,0.8,-1.487(69),6.326(69),1.6462(50),0.329(27),0.08(11),76.240
6194898860239820160,203.478,-23.282,2.76,0.8,0.088(56),6.128(54),1.9235(40),0.356(27),-0.01(21),46.180
6199317969276935936,227.828,-37.626,1.07,0.9,0.214(38),5.84(19),1.5583(73),0.233(62),-0.34(19),3.460
6201234589839154944,227.282,-34.212,1.56,0.7,-0.408(45),6.99(16),2.722(12),0.393(62),0.59(22),99.200
6201410065022542976,227.195,-33.480,2.83,0.8,-0.128(60),6.66(15),2.0803(55),0.344(62),-0.03(21),45.330
6202780846785943040,221.548,-35.732,0.96,1.1,-0.261(63),4.513(85),1.3360(49),0.172(62),0.12(14),82.070
6204084042944428032,223.664,-34.209,1.27,0.9,0.204(40),5.82(11),1.7201(61),0.218(62),-0.16(17),15.810
6204125235970142464,224.351,-33.716,2.76,0.9,-0.440(76),5.46(12),1.6605(46),0.217(62),0.20(17),87.570
6205572369370664064,225.676,-31.471,1.95,0.8,0.143(33),6.39(18),2.1215(66),0.69(11),-0.09(21),32.020
6207260978712211712,229.962,-32.846,2.25,0.9,-0.963(50),5.752(86),1.9501(50),0.543(62),0.43(12),99.970
6209033391457933056,235.857,-29.626,2.58,0.8,-0.428(68),7.03(11),2.2269(62),0.384(75),0.08(22),66.990
6211063192998895616,229.515,-30.978,1.22,1.0,-1.052(87),5.31(14),1.6858(58),0.6029(99),0.29(12),98.690
6213687658536382720,231.058,-27.017,6.26,0.7,0.250(27),7.15(12),2.4755(61),0.0000(99),0.03(19),57.150
6215418770881609472,219.454,-33.717,1.12,1.1,-0.137(66),4.59(16),1.2999(42),0.169(62),0.01(16),55.870
6218336531144250752,223.606,-28.938,1.78,0.7,-0.178(74),7.41(13),2.538(12),0.438(37),0.08(24),63.210
6220521054580892800,218.447,-29.119,1.27,0.9,-0.007(42),4.93(16),1.6437(50),0.274(27),0.16(16),83.670
6223707160103414016,218.812,-26.279,1.65,0.8,-0.261(64),6.682(81),2.0519(81),0.247(27),0.02(18),56.140
6227957532761532416,228.156,-24.083,4.15,0.7,-0.015(25),7.562(31),2.5939(64),0.301(20),-0.02(13),44.880
6228271134087565824,226.847,-23.448,1.22,1.0,-0.208(76),4.29(10),1.6102(48),0.411(27),0.33(13),99.080
6232870116348512384,225.072,-20.292,2.02,0.8,0.040(28),6.19(13),2.0724(67),0.247(27),0.15(24),71.400
6234920877336151040,237.042,-25.765,2.02,0.9,0.013(35),6.177(90),2.0871(60),0.850(20),-0.04(14),41.090
6242182769382148736,242.786,-23.435,2.00,1.1,-1.014(78),4.20(17),1.4931(32),0.466(30),0.47(15),99.980
6242305575391464064,241.152,-23.351,2.13,0.8,-0.725(58),6.516(70),2.1996(58),0.411(55),0.09(23),63.140
6242568667902155008,243.436,-22.924,1.09,1.1,-1.537(63),4.570(81),1.4539(29),0.630(37),0.34(11),99.990
6242885877007796608,243.126,-21.913,3.46,0.6,-0.602(78),8.455(59),2.8948(94),0.6303(99),0.06(20),62.570
6246901843229041280,238.124,-20.474,1.75,0.7,0.331(35),7.09(11),2.4584(96),0.603(37),-0.10(17),28.140
6247505956149009792,240.451,-19.057,1.13,0.8,-0.70(11),6.17(15),2.2548(97),0.987(65),0.37(17),97.390
6251405099259306752,229.802,-22.946,1.80,0.9,0.280(26),5.89(15),1.8002(53),0.411(27),-0.19(16),11.320
6255410757558213760,234.005,-17.482,2.24,0.9,-0.308(59),5.664(75),1.6102(51),0.3288(99),-0.01(15),47.360
6256038471317017728,227.966,-19.809,3.14,0.8,0.351(26),6.23(13),2.0569(74),0.356(17),-0.08(15),31.430
6256637984328204416,226.618,-20.434,1.86,0.9,0.243(32),5.63(12),1.7767(56),0.329(27),-0.08(15),29.700
6259070138408794112,230.428,-16.886,5.84,0.7,-0.263(46),7.260(83),2.2577(61),0.301(27),-0.06(19),38.070
6259582820065293696,231.297,-16.235,8.82,0.5,-0.933(42),8.77(15),2.9729(89),0.000(0),0.27(20),91.450
6260995898671156480,237.706,-16.737,1.51,0.9,-0.961(47),5.43(36),1.8326(49),0.4659(99),0.10(27),64.500
6261966423837764736,236.889,-15.326,4.66,0.5,-0.03(14),10.531(80),4.250(29),0.438(65),0.36(21),99.510
6262701962759145472,238.868,-15.374,0.94,1.0,-0.289(49),4.916(99),1.7645(57),0.575(27),0.28(13),98.060
6263056246024382592,240.823,-14.404,4.38,0.9,0.074(31),5.690(37),1.7356(38),0.466(47),-0.07(20),37.000
6263108026147240832,239.754,-14.852,3.00,0.8,0.106(41),6.138(74),1.9869(56),0.5755(99),-0.08(14),28.010
6263491583906921984,237.573,-14.963,1.67,0.8,0.052(49),6.55(13),2.0253(77),0.438(27),-0.14(18),21.130
6263885999343632128,237.548,-13.873,2.06,0.8,0.130(36),6.955(92),2.3276(83),0.411(37),-0.05(17),38.900
6265229052794623232,235.438,-14.865,1.17,1.0,-0.643(77),4.58(13),1.6094(42),0.411(27),0.40(13),99.730
6265441877016797056,233.714,-14.517,1.82,0.8,-0.527(57),6.379(98),2.0377(59),0.3837(99),0.22(16),91.110
6266424943490620288,233.603,-13.356,3.00,1.0,-0.363(20),5.526(74),1.8731(45),0.3837(99),0.31(11),99.480
6267035928357050752,237.042,-12.722,0.86,1.2,-0.459(81),4.057(94),1.2681(39),0.6029(99),0.05(13),63.410
6267617947964747392,236.965,-12.338,1.97,0.8,-0.542(60),6.473(72),2.0383(63),0.466(23),0.16(15),86.290
6267980065248261120,234.400,-12.558,2.67,0.8,-0.292(32),6.858(66),2.3872(63),0.3288(99),0.16(22),73.800
6269884797340550656,214.491,-27.475,1.72,0.9,-0.208(26),5.62(16),1.9024(47),0.274(27),0.27(17),93.940
6270397032320145408,213.184,-26.933,1.43,0.9,-0.619(43),4.58(13),1.5512(47),0.1370(99),0.45(12),99.900
6271052032012360704,212.737,-26.196,1.80,0.8,-0.607(71),6.713(76),2.1459(88),0.192(27),0.02(23),49.420
6273146429864511488,217.391,-23.382,1.32,0.9,0.265(25),5.60(14),1.7806(60),0.3288(99),-0.07(15),33.120
6276650676500243072,214.767,-22.205,4.85,0.4,-0.01(15),10.60(15),3.663(31),0.301(27),-0.19(21),16.430
6278412334647584128,218.701,-23.083,1.68,1.0,-0.230(28),5.509(52),1.8397(49),0.356(37),0.23(12),97.020
6278648008092986496,220.996,-22.515,2.38,0.9,-0.661(63),5.29(11),1.5947(42),0.301(27),0.23(13),95.290
6280132761107034112,219.426,-20.556,2.21,0.9,0.201(28),5.831(98),1.7401(51),0.3014(99),-0.16(14),11.500
6281177228434199296,223.210,-19.374,4.28,1.0,-0.805(29),4.616(75),1.4926(45),0.247(27),0.386(88),99.990
6281689703931694720,220.347,-19.776,2.26,0.9,-0.139(43),5.689(87),1.8206(46),0.270(33),0.13(15),80.150
6285459448267086208,220.595,-17.405,2.89,0.8,-0.575(54),6.670(55),1.9727(52),0.274(27),0.08(14),72.950
6293584044626425728,204.284,-18.196,3.23,0.9,0.223(27),5.01(15),1.5858(39),0.247(27),-0.02(15),46.240
6294097967528799360,207.791,-18.462,1.19,1.1,-0.271(80),3.87(14),1.3215(43),0.137(27),0.28(14),97.640
6297473021549590784,211.619,-17.057,1.14,0.9,0.149(38),5.38(17),1.6275(58),0.247(37),-0.07(17),33.730
6298526800365669632,216.849,-15.565,3.48,0.6,-1.803(54),8.532(50),2.883(12),0.2192(99),-0.19(22),18.610
6300835156308377344,210.073,-16.139,3.12,0.9,0.205(29),5.158(57),1.5605(40),0.192(27),-0.06(11),28.570
6304662934241923712,214.995,-10.870,0.92,1.1,-0.363(80),3.83(10),1.3781(41),0.329(57),0.30(14),98.880
6306663117691837440,223.206,-16.495,1.43,0.8,-0.035(62),6.437(91),1.9646(83),0.301(65),-0.08(19),33.350
6307572173290160256,228.476,-15.142,3.23,0.8,-0.037(51),6.10(12),1.8220(58),0.329(27),-0.09(17),28.800
6321472405446926848,232.060,-7.673,1.36,1.0,-0.059(57),4.37(10),1.5019(44),0.329(27),0.18(13),91.440
6325368967280845696,222.523,-11.318,1.61,0.8,-0.613(78),6.48(14),2.2727(79),0.411(55),0.43(19),98.260
6328149636482597888,218.086,-10.366,1.23,1.1,-1.385(69),3.97(28),1.3005(38),0.247(27),0.51(18),99.930
6329009832532658304,215.033,-9.653,5.73,0.7,-0.594(38),8.326(62),3.1811(98),0.192(37),0.48(18),99.780
6329269179837738112,216.337,-9.293,2.08,0.7,-0.186(37),6.99(12),2.3529(88),0.192(37),0.15(20),77.060
6333986703196441344,225.105,-5.895,2.67,0.9,-0.470(68),5.445(95),1.4782(46),0.247(20),0.02(15),58.350
6336904497818584704,221.516,-6.004,1.63,1.0,0.070(32),4.53(11),1.5237(51),0.082(37),0.20(13),93.300
6338526140031035392,222.703,-3.151,14.66,0.8,-0.364(54),6.46(10),1.8702(80),0.000(0),-0.11(24),32.280
6342040174897233792,323.335,-86.645,4.41,0.7,-0.171(26),6.950(37),2.1568(45),0.126(62),-0.02(17),45.130
6342760118792079232,317.324,-86.879,3.73,0.9,0.304(25),5.893(69),1.7962(44),0.197(62),-0.14(14),14.550
6343073410886575744,307.709,-85.662,3.12,0.8,-0.427(34),6.692(86),2.2055(45),0.266(62),0.25(17),92.090
6343090762554356736,312.646,-85.494,1.44,0.9,0.161(27),5.254(52),1.7603(39),0.383(62),0.06(13),68.650
6343702194098741760,333.963,-85.404,1.32,0.8,-0.398(79),6.956(99),2.1509(96),0.359(62),0.03(21),57.970
6343711368148685184,337.222,-85.378,1.35,1.0,-0.611(38),4.848(59),1.8087(40),0.353(62),0.55(11),100.000
6344169039863753216,345.739,-84.750,0.82,1.1,-0.927(62),4.09(10),1.4382(39),0.363(62),0.46(13),100.000
6344197627166228096,344.103,-84.299,3.40,0.5,-0.11(12),10.006(87),3.730(23),0.227(62),0.08(20),61.640
6344840704029631360,320.068,-83.907,0.82,1.1,-0.595(65),4.163(72),1.5102(36),0.424(62),0.39(12),99.900
6345215740573418240,338.790,-82.560,7.58,0.5,-0.480(36),9.310(74),3.2578(67),0.008(62),-0.07(21),30.820
6345831226567781120,297.001,-85.191,1.34,0.8,0.076(41),6.305(71),2.0558(63),0.392(62),-0.01(16),47.620
6345844833024140160,294.100,-85.210,3.89,0.8,0.081(37),6.198(36),1.9018(38),0.197(62),-0.07(15),31.030
6346103286976026624,290.349,-84.699,1.33,0.7,0.099(66),7.65(14),2.712(16),0.392(62),0.01(24),51.500
6346991864169638016,275.200,-84.479,1.39,0.9,-0.395(47),5.874(55),1.8826(47),0.361(62),0.05(21),55.310
6347524611912884608,300.696,-82.491,1.16,1.0,0.238(31),4.798(88),1.7694(34),0.552(62),0.12(13),83.630
6347740116191643904,298.980,-82.038,3.60,0.9,-0.056(19),5.866(23),2.0783(39),0.272(62),0.27(21),91.990
6348308804221278208,316.857,-81.845,2.79,1.1,-0.106(63),4.06(12),1.4652(34),0.347(62),0.23(13),96.100
6348842891994715904,322.139,-80.545,1.25,0.9,0.057(35),5.661(71),1.8621(45),0.444(62),0.04(15),61.040
6349010808035938560,307.980,-81.818,1.56,1.0,-0.401(39),5.00(10),1.8654(37),0.531(62),0.42(13),99.870
6349217786804656768,310.926,-80.784,1.58,1.0,0.004(21),5.259(82),1.8862(34),0.502(62),0.21(13),94.600
6349599626576668288,314.038,-80.373,1.18,0.9,-0.367(33),5.90(15),2.0103(58),0.482(62),0.28(17),94.250
6349700579783559168,320.915,-79.774,2.09,0.7,1.35(40),7.90(12),2.911(12),0.375(62),0.14(28),68.070
6349929140763444736,312.585,-79.182,1.94,1.0,0.137(23),5.677(53),2.0525(39),0.410(62),0.20(13),94.020
6350541396941005824,349.849,-82.000,3.70,0.7,-0.823(45),7.603(34),2.3909(49),0.189(62),0.19(17),87.710
6351697121101398912,335.046,-80.661,1.16,0.9,-0.659(54),5.994(67),1.9040(59),0.411(62),0.27(14),96.810
6351769207832172672,343.953,-81.066,2.36,0.7,-0.541(44),8.168(61),3.415(11),0.310(62),0.51(25),99.780
6353009560027648768,356.325,-78.676,4.58,0.9,0.279(26),5.435(60),1.5783(45),0.059(62),-0.13(13),14.240
6354822723421390464,328.773,-79.536,0.84,0.9,-0.322(85),5.87(13),1.7926(68),0.413(62),0.07(19),66.560
6355965253441392256,323.767,-77.896,1.64,0.7,-0.855(62),8.148(79),3.202(16),0.364(62),0.70(21),99.950
6356255421431992832,319.437,-77.190,4.22,0.8,-0.589(38),6.016(87),1.7676(31),0.121(62),0.20(15),89.790
6356723229269981952,324.583,-76.232,1.51,0.9,0.354(24),5.333(85),1.6805(33),0.291(62),-0.10(13),21.850
6356778617168376192,322.754,-76.180,3.36,0.7,-0.557(42),8.259(66),3.2221(87),0.191(62),0.29(25),90.740
6358016392382997120,329.809,-76.014,0.99,0.9,0.294(39),5.088(71),1.6842(39),0.297(62),0.01(13),53.350
6358150738959971968,331.501,-75.455,0.59,1.2,-0.699(77),3.94(15),1.2298(39),0.271(62),0.27(15),97.620
6358525328827548288,332.360,-75.168,1.78,0.9,-0.104(18),6.018(96),2.0774(42),0.245(62),0.25(16),94.710
6358543780007054080,331.688,-74.910,2.23,0.7,-0.155(32),7.145(41),2.3051(52),0.214(62),0.00(17),51.590
6359572922891752832,284.689,-81.721,1.48,1.0,-0.168(47),5.206(67),1.6324(33),0.460(62),0.06(14),69.030
6359617006436105472,282.853,-81.690,2.92,0.9,-0.043(38),5.982(70),1.8170(36),0.350(62),-0.05(16),35.980
6359659612510866816,290.276,-82.299,1.09,0.8,0.126(61),6.89(14),2.292(11),0.502(62),-0.07(21),36.240
6359753036639875712,290.957,-81.814,1.03,0.9,-0.126(55),5.470(82),1.8628(46),0.535(62),0.16(16),85.040
6360402603196666624,281.829,-81.323,4.08,0.9,0.273(21),5.80(10),1.7844(33),0.196(62),-0.11(15),22.600
6361426252818925440,298.811,-80.450,0.69,0.9,-0.010(62),5.49(12),1.9167(70),0.639(62),0.12(17),75.650
6362076167269976960,314.067,-78.495,0.78,0.9,0.224(39),5.24(14),1.7823(55),0.406(62),0.05(16),63.150
6362403168900156800,309.427,-77.467,2.17,0.9,0.273(26),5.347(38),1.7286(35),0.310(62),-0.03(12),40.530
6363014497365641728,299.139,-77.003,1.93,0.8,0.183(30),6.659(63),2.2028(50),0.365(62),-0.05(15),38.110
6363206632725892096,308.940,-76.892,7.03,0.8,-0.389(48),6.181(21),1.6673(32),0.009(62),-0.02(15),45.600
6363511064304532480,307.152,-75.861,6.63,0.7,-0.587(24),8.252(23),3.2074(58),0.010(62),0.31(23),95.900
6364978225133710592,278.791,-77.931,2.03,0.9,-0.429(21),5.655(32),1.8478(31),0.363(62),0.27(12),99.030
6365177030580000384,279.126,-77.643,0.90,0.9,0.151(27),5.627(98),1.8325(56),0.402(62),-0.01(15),48.360
6365354498628859392,282.283,-77.688,0.73,0.9,-0.175(31),5.32(15),1.9966(64),0.401(62),0.41(16),99.110
6365680808765695744,282.796,-76.507,1.53,1.0,-0.611(40),5.160(40),1.6073(32),0.348(62),0.26(11),98.690
6366408689760456448,300.515,-76.505,2.58,0.7,-0.348(38),7.004(40),2.1730(42),0.264(62),0.03(17),59.950
6367724938320782208,300.874,-73.926,2.12,0.9,0.175(25),5.712(37),1.7121(30),0.195(62),-0.10(13),19.210
6368493260727414272,313.350,-76.343,2.27,0.7,-0.272(48),7.730(59),2.5736(75),0.237(62),0.01(21),51.440
6368543013628692480,314.753,-76.314,0.86,1.1,-0.871(55),4.446(89),1.3700(35),0.272(62),0.31(12),99.770
6368688591543115904,321.242,-76.369,2.64,0.8,-0.146(36),6.879(56),2.2077(45),0.240(62),0.03(18),57.260
6368974743740995328,318.227,-75.520,1.48,0.7,-0.733(59),7.290(66),2.4376(78),0.236(62),0.34(18),96.060
6368984433187297664,318.649,-75.309,1.01,1.0,-0.529(47),4.47(11),1.4892(35),0.231(62),0.35(13),99.620
6369616961611463552,308.822,-74.964,1.10,0.8,0.237(41),6.442(95),2.1252(71),0.227(62),-0.02(17),45.960
6370049859954958336,316.634,-73.420,1.10,0.9,0.171(17),5.217(71),1.9151(41),0.182(62),0.28(13),98.750
6370458397243574656,324.275,-74.278,2.89,0.7,-0.268(34),7.429(52),2.4101(54),0.158(62),0.03(19),56.990
6370472862693635968,322.567,-74.140,3.97,0.8,0.352(17),6.635(32),2.2037(45),0.075(62),-0.03(14),41.080
6370793232894189312,323.305,-73.314,2.84,0.6,2.01(61),8.408(81),3.1393(98),0.129(62),0.15(24),69.620
6370883736445166464,322.803,-72.791,1.22,0.9,0.241(29),5.693(62),1.7432(41),0.164(62),-0.08(14),26.020
6371240665407095936,324.911,-72.447,0.80,1.0,-0.089(77),4.79(13),1.4150(40),0.150(62),0.05(17),63.740
6371589519831143680,319.435,-72.645,0.90,1.0,-0.833(53),4.534(84),1.3454(38),0.167(62),0.30(11),99.640
6371885593400173056,316.645,-71.879,1.60,0.9,-0.502(26),5.396(41),1.5976(31),0.155(62),0.21(12),96.270
6372108454959417984,321.443,-71.737,1.07,1.1,-0.383(62),4.710(89),1.3397(34),0.146(62),0.12(14),82.680
6372526406816798336,321.004,-70.387,0.69,1.2,-0.239(74),3.656(88),1.1559(30),0.126(62),0.16(13),90.180
6372717069005623680,306.069,-74.344,1.97,1.0,-0.050(42),4.584(87),1.3979(26),0.193(62),0.07(13),72.680
6372817601303079168,308.587,-73.809,1.82,1.2,-0.784(45),4.088(38),1.1879(25),0.181(62),0.25(10),99.590
6372858837285793920,308.272,-73.585,0.89,1.0,0.067(35),4.271(65),1.4410(34),0.193(62),0.16(12),91.180
6373250503943824128,309.340,-73.106,0.90,1.1,-0.010(46),4.276(90),1.3361(31),0.184(62),0.08(13),75.860
6373328637988550784,313.037,-72.579,0.78,1.1,-0.131(58),4.308(98),1.2456(31),0.174(62),0.04(14),61.850
6373414537334619008,313.908,-72.030,1.47,0.8,-0.071(46),6.751(77),2.0601(60),0.165(62),-0.08(19),34.530
6373963365436142720,304.631,-72.138,1.52,0.9,-0.488(34),5.24(14),1.5913(32),0.185(62),0.23(15),93.530
6374124581328256000,301.742,-72.133,1.13,0.8,-0.143(21),6.07(18),2.1695(61),0.200(62),0.35(20),95.830
6374173475235956224,303.720,-71.869,1.24,0.9,-0.272(50),5.608(67),1.5505(37),0.193(62),-0.03(16),45.400
6374187253491077120,305.554,-71.721,1.87,1.2,-1.049(40),4.010(57),1.2063(25),0.172(62),0.36(11),100.000
6374826653862530432,308.772,-69.727,2.81,0.9,0.311(25),5.397(88),1.5944(28),0.106(62),0.01(22),49.270
6375145099916899456,312.917,-71.374,1.25,0.9,-0.531(32),5.208(64),1.6417(36),0.162(62),0.32(12),99.450
6375152899577512064,312.779,-71.141,1.85,1.0,0.145(33),4.953(31),1.4511(32),0.147(62),-0.06(13),30.130
6375200384735940224,312.702,-71.063,1.86,0.8,-0.166(40),6.104(44),1.7703(40),0.146(62),-0.03(15),41.060
6375425028705433216,318.657,-70.445,0.81,0.9,0.204(30),5.57(15),1.7072(58),0.134(62),-0.05(18),38.190
6375511787044976896,317.487,-69.928,1.20,1.0,-0.753(32),4.708(80),1.4715(30),0.129(62),0.37(11),99.960
6375696195760951424,316.490,-69.910,1.28,1.1,-0.487(63),4.704(52),1.2838(29),0.132(62),0.11(12),83.670
6376256637453464576,310.291,-69.946,1.07,0.9,-0.377(58),5.530(74),1.5285(40),0.161(62),0.04(16),61.200
6376352020087444736,309.621,-69.278,1.59,0.8,-0.015(37),6.153(81),1.7929(36),0.154(62),-0.11(17),25.580
6376837729348720384,312.954,-68.368,1.22,0.8,0.083(46),6.58(11),2.0183(60),0.128(62),-0.10(20),29.740
6377945556032210688,354.965,-75.849,2.07,1.0,0.271(26),4.412(44),1.4468(34),0.142(62),0.06(11),71.610
6378562588214071424,344.679,-75.334,1.37,0.7,-0.705(68),7.015(72),2.3799(91),0.200(62),0.40(18),98.190
6378805580283585408,349.631,-75.002,1.76,0.9,-0.387(58),5.681(74),1.5029(40),0.149(62),-0.04(16),41.890
6378866293941396352,348.861,-74.710,1.18,0.9,0.317(33),5.853(93),1.8041(57),0.149(62),-0.10(15),23.230
6379230713326564224,346.466,-73.519,1.06,1.0,-0.781(34),4.53(11),1.4760(35),0.126(62),0.16(21),76.470
6379364372708680448,359.348,-74.932,1.91,0.9,-0.128(34),4.917(31),1.5056(43),0.117(62),0.13(13),86.420
6380360186645909760,354.595,-71.877,6.06,0.4,-1.39(11),10.461(97),3.465(12),0.009(62),-0.23(20),12.700
6380426672739801856,353.081,-71.703,3.05,0.8,0.215(23),5.943(99),1.7315(40),0.053(62),-0.15(16),15.290
6380678357823308416,351.336,-72.297,1.37,1.0,0.143(30),4.63(11),1.5513(38),0.094(62),0.17(14),88.850
6380717184327856768,349.125,-72.219,1.60,1.0,0.026(36),5.241(67),1.4544(37),0.097(62),-0.09(14),26.260
6381755054585569920,342.560,-74.256,1.04,0.9,-0.302(50),5.642(98),1.8122(54),0.168(62),0.24(16),92.990
6382127548508858368,337.057,-72.845,2.77,0.8,-0.442(22),6.669(37),2.2474(42),0.102(62),0.16(23),73.110
6382956820795086464,334.191,-72.456,1.02,1.1,-0.49(15),4.307(88),1.3232(30),0.134(62),0.25(16),93.790
6382964925397171200,334.659,-72.298,2.61,0.6,-0.549(61),8.18(12),2.8066(81),0.096(62),0.17(24),75.990
6383785234086354688,334.616,-70.341,1.98,0.8,-0.005(40),5.962(42),1.6832(34),0.077(62),-0.12(15),20.820
6384549051069865344,344.304,-69.676,0.95,0.8,-0.110(54),6.04(12),1.9038(65),0.085(62),0.12(19),73.630
6384552658842400000,344.027,-69.612,0.99,0.9,0.164(37),5.461(99),1.6258(48),0.085(62),-0.06(16),35.560
6385252016957373824,338.653,-68.943,7.42,0.6,-0.039(32),7.891(49),2.7967(50),0.007(62),0.04(18),57.670
6385343345142086016,335.591,-69.358,4.09,0.7,-0.379(22),7.140(49),2.5765(50),0.021(62),0.27(25),87.310
6386122142971600000,358.934,-72.165,1.21,1.0,-0.791(43),3.967(85),1.3683(33),0.087(62),0.50(12),100.000
6386399013743255040,355.947,-71.348,1.48,1.0,0.166(29),4.66(10),1.4977(37),0.081(62),0.10(14),76.390
6387446642166201344,351.363,-69.596,1.14,0.9,0.092(37),5.56(14),1.5700(45),0.073(62),-0.12(18),25.200
6387647680995666304,348.027,-68.814,2.54,0.7,-0.557(81),7.831(90),2.5421(75),0.054(62),0.10(24),66.060
6388133287177664512,349.568,-67.924,2.15,0.8,-0.209(38),6.587(79),2.1773(51),0.054(62),0.21(18),88.250
6388177572584297728,348.296,-67.699,1.16,1.2,-0.590(60),3.613(83),1.1845(29),0.065(62),0.36(13),99.890
6388192695165366528,349.401,-67.538,1.71,0.8,0.395(24),6.072(78),1.9344(44),0.061(62),-0.06(15),32.830
6388386312290907520,358.994,-68.855,2.54,0.9,-0.720(46),5.658(60),1.4355(39),0.045(62),0.06(13),70.480
6388707850722729600,355.591,-67.587,1.65,1.0,-0.544(43),4.419(58),1.3304(33),0.055(62),0.29(11),99.460
6389025987540171776,358.256,-67.095,1.83,0.7,-0.009(58),7.55(18),2.5709(87),0.054(62),0.00(26),49.530
6390038569030026240,349.938,-65.173,0.89,1.0,-0.050(47),4.945(71),1.3719(40),0.049(62),-0.02(15),46.270
6390382746232955136,351.140,-64.960,4.43,0.9,-0.078(21),5.706(89),1.9028(37),0.012(62),0.25(15),95.490
6391972541263706240,340.888,-66.351,0.73,1.0,-0.564(46),4.55(15),1.3893(39),0.074(62),0.30(14),98.100
6392596681615513856,340.308,-65.417,2.74,1.0,0.623(23),4.555(69),1.5626(29),0.043(62),0.07(19),62.160
6392687223822082688,340.097,-64.756,2.29,0.8,-0.138(24),6.630(27),2.0481(43),0.056(62),0.02(15),57.760
6393463513390603136,349.109,-64.386,2.86,0.9,-0.346(31),5.145(66),1.5978(30),0.027(62),0.27(14),97.870
6394202969320400384,343.148,-63.578,4.50,0.7,-0.492(52),6.96(12),2.0214(37),0.012(62),0.02(22),56.090
6394249114449040000,343.531,-62.927,0.88,1.1,-0.729(47),4.135(85),1.2766(31),0.059(62),0.36(12),99.930
6394664523685569280,344.196,-62.404,1.67,0.7,-0.764(59),7.116(71),2.1850(65),0.057(62),0.22(18),89.050
6395171432906256768,329.942,-71.588,1.72,0.9,-0.315(18),5.060(53),1.6201(33),0.111(62),0.29(12),99.150
6395401677513062784,327.324,-71.296,1.39,0.9,0.300(29),5.730(73),1.7445(42),0.116(62),-0.10(14),22.480
6395774205796632960,330.968,-69.997,1.20,1.1,-0.193(57),4.317(86),1.2357(30),0.088(62),0.08(13),75.240
6396056127449928832,328.699,-69.237,4.51,0.7,-0.469(41),7.877(63),2.7462(50),0.016(62),0.24(21),87.950
6396062277843095296,329.460,-69.341,1.69,0.8,0.193(34),5.990(95),1.7823(41),0.086(62),-0.12(16),22.410
6396191848416258560,329.414,-68.596,1.29,0.8,-0.126(60),6.02(12),1.6571(46),0.085(62),-0.12(19),26.960
6396878115470803584,326.739,-68.783,1.09,0.8,0.175(41),6.360(96),2.0314(66),0.092(62),-0.02(17),45.440
6397346198186679808,326.132,-66.926,3.12,1.0,-0.985(30),4.879(41),1.3478(26),0.043(62),0.289(95),99.870
6397430929301317760,334.024,-68.469,1.93,0.6,-0.306(69),8.245(67),3.037(12),0.069(62),0.24(22),86.620
6397612108201532032,334.494,-67.789,1.65,1.0,-0.475(35),4.400(80),1.4789(28),0.075(62),0.41(11),99.960
6397946737693209600,335.646,-67.571,2.85,0.9,0.296(25),5.000(93),1.4780(31),0.044(62),-0.08(14),26.660
6398579369196480768,328.664,-67.264,2.53,0.6,0.454(94),8.581(96),3.103(12),0.060(62),0.05(24),51.440
6398730483325882880,329.723,-66.216,0.93,0.8,0.256(40),6.11(13),1.8892(64),0.083(62),-0.08(18),32.550
6398737183474834432,330.383,-66.333,1.48,0.9,-0.322(75),5.87(14),1.6091(39),0.082(62),-0.01(20),49.750
6398776387936159232,327.711,-66.992,1.35,0.9,0.418(38),5.018(54),1.5817(32),0.086(62),-0.03(12),38.190
6398931419075825024,328.726,-66.104,1.36,0.9,0.304(30),5.854(94),1.7015(42),0.085(62),-0.18(15),9.740
6399614318875850752,329.912,-63.541,3.57,0.8,-0.977(38),7.202(74),2.5325(37),0.023(62),0.19(26),75.810
6400075873241894144,321.675,-67.388,1.63,0.8,-0.367(29),6.34(11),2.0853(42),0.087(62),0.14(25),69.740
6400424865103976704,324.915,-66.388,1.94,0.8,0.242(39),5.951(39),1.8382(34),0.078(62),-0.06(14),31.450
6401516508352540416,320.904,-65.212,1.77,1.0,-0.172(41),4.50(10),1.5245(26),0.081(62),0.31(14),98.670
6401995105147577216,325.366,-65.326,3.96,0.7,0.015(32),7.773(43),2.7281(52),0.020(62),0.02(18),52.700
6402565030127956736,327.812,-63.595,1.02,1.0,-0.292(64),5.324(99),1.4396(37),0.093(62),0.00(17),52.700
6402712399045698560,326.466,-64.148,1.50,1.1,0.182(34),4.305(81),1.2887(28),0.092(62),-0.01(13),48.010
6402728238885056768,326.617,-63.717,2.18,0.8,-0.333(33),5.891(87),1.8249(31),0.078(62),0.21(16),90.410
6402794106503677952,325.964,-63.456,0.90,1.1,-0.63(10),3.65(23),1.2506(26),0.096(62),0.41(17),99.340
6402842656814093440,325.661,-62.952,3.99,0.6,-0.852(38),8.573(69),2.9299(56),0.017(62),0.27(18),94.360
6403488929133347328,321.774,-62.897,1.85,1.0,-0.281(33),5.021(30),1.4382(26),0.089(62),0.11(12),81.430
6403671448064318592,324.835,-62.425,1.29,0.9,0.100(60),5.830(61),1.7547(37),0.097(62),-0.04(16),38.200
6404385404769798144,337.095,-64.576,1.91,1.0,-0.215(49),4.044(64),1.4135(28),0.071(62),0.35(12),99.780
6404422105267022848,334.909,-65.241,0.92,0.9,-0.573(37),4.69(10),1.5186(36),0.077(62),0.40(12),99.800
6404718011333538944,338.958,-64.488,2.76,0.9,-0.066(16),5.365(89),1.8444(28),0.045(62),0.31(14),98.810
6404973407268787200,336.843,-63.906,1.99,0.7,0.351(48),7.98(11),2.861(10),0.070(62),-0.05(19),38.980
6405094972023367808,335.509,-62.913,2.25,1.0,-0.456(96),4.418(53),1.2863(26),0.066(62),0.20(14),92.770
6405155685680884096,337.723,-62.604,1.45,0.8,0.412(25),5.893(79),1.8253(40),0.076(62),-0.11(14),20.320
6405670428921500288,332.384,-63.261,2.93,0.9,-0.888(25),5.323(29),1.5129(27),0.044(62),0.30(10),99.880
6405706678445456384,332.622,-62.933,2.34,0.8,0.368(21),6.341(87),1.9544(32),0.065(62),-0.15(15),15.030
6405804157023440128,331.584,-62.107,1.38,0.9,-0.081(45),5.518(60),1.5565(34),0.086(62),-0.04(15),41.390
6407143602703976064,341.171,-60.144,1.46,0.8,0.092(36),6.343(83),1.9708(47),0.068(62),-0.03(17),42.020
6407160061018695168,340.602,-60.394,1.75,1.0,-0.097(40),5.010(63),1.3445(27),0.070(62),-0.06(14),35.590
6407266984228503168,339.311,-60.324,2.13,1.0,-0.337(18),5.062(67),1.6129(27),0.069(62),0.30(12),99.110
6407382265446722304,339.440,-60.004,1.80,0.9,-0.352(52),5.483(73),1.4603(25),0.074(62),0.00(15),52.480
6407494484352377216,338.659,-59.056,1.45,0.9,-0.209(34),5.003(77),1.4898(27),0.074(62),0.06(21),58.510
6408026716698698112,334.755,-59.517,2.18,1.2,-0.450(68),3.566(49),1.1289(21),0.070(62),0.26(13),98.750
6408316128775985408,337.529,-58.616,2.44,0.9,-0.299(38),5.328(37),1.4156(25),0.061(62),-0.00(14),50.360
6409342694679601024,332.285,-60.712,1.53,0.9,0.130(20),5.474(56),1.6853(31),0.082(62),0.09(22),62.130
6409382723774888448,332.309,-60.402,5.10,0.8,0.188(31),6.516(19),2.0229(33),0.011(62),-0.08(14),26.950
6409485940428746880,329.563,-60.902,1.62,0.9,0.293(32),5.835(73),1.6518(34),0.085(62),-0.22(14),5.070
6409577028095315328,329.386,-60.286,0.69,1.2,-0.608(88),4.23(14),1.1015(34),0.082(62),0.11(14),79.650
6410195400305811968,325.831,-59.970,1.40,0.9,-0.413(56),5.310(70),1.3687(30),0.083(62),-0.01(15),50.350
6410239415130686720,326.463,-59.392,2.47,0.8,0.038(27),5.907(92),1.6649(29),0.057(62),-0.13(16),19.370
6410320813350902656,328.678,-60.147,6.51,0.3,0.05(18),12.15(11),4.127(33),0.008(62),-0.08(21),30.550
6410599470829058560,326.959,-59.455,2.76,0.6,0.688(69),8.28(13),3.0516(75),0.045(62),0.14(27),67.260
6411200869329685120,331.880,-59.007,1.49,1.0,-0.126(34),3.911(36),1.3970(25),0.076(62),0.33(11),99.890
6411562368137194624,333.542,-57.863,3.38,0.5,-0.01(16),10.440(97),3.802(28),0.023(62),0.10(21),65.510
6411690323802904960,334.293,-57.149,1.14,0.8,-0.004(44),6.581(81),2.1806(74),0.069(62),0.11(18),73.130
6413344504688886144,276.053,-76.894,2.93,0.8,-0.336(34),7.316(91),2.6168(50),0.264(62),0.31(21),93.440
6413944185202673024,286.686,-75.122,1.12,1.0,0.225(28),4.264(68),1.5970(30),0.291(62),0.21(11),96.800
6414125913858830208,284.633,-74.951,2.60,0.9,0.335(22),5.969(93),1.9039(37),0.238(62),-0.08(15),27.480
6414336745213758848,271.294,-76.080,2.90,0.8,0.310(25),6.791(65),2.2996(43),0.243(62),-0.03(16),42.770
6414723292270732288,277.845,-74.599,1.66,1.0,-0.179(41),5.206(69),1.5993(32),0.325(62),0.08(14),72.660
6415015315686699008,284.916,-73.803,1.62,1.0,-0.251(66),4.606(28),1.5085(31),0.259(62),0.23(13),95.880
6415085272114537088,284.488,-73.479,0.96,0.9,-1.079(88),6.15(12),1.7704(61),0.263(62),0.22(16),91.960
6415116298957795456,278.999,-74.287,0.65,1.0,-0.127(67),4.62(16),1.6490(45),0.327(62),0.28(16),95.570
6415315757240328704,282.651,-73.172,1.92,0.6,-0.185(92),8.73(11),3.658(21),0.245(62),0.49(25),99.600
6415758929144424192,287.979,-73.697,3.66,0.8,-0.154(19),6.58(11),2.2319(42),0.113(62),0.22(19),88.290
6415929181648242944,291.346,-72.723,1.18,1.1,-0.552(50),4.870(75),1.3639(29),0.220(62),0.13(12),87.210
6415952237031950080,295.817,-73.525,1.94,0.9,0.153(27),5.094(84),1.6019(32),0.208(62),0.01(14),54.590
6416572288572864512,289.087,-72.880,14.72,0.4,-3.13(17),8.90(10),2.5318(44),0.005(62),-0.64(23),1.020
6416940251309234048,289.497,-72.021,0.74,1.0,0.231(41),5.25(15),1.5368(54),0.211(62),-0.13(17),20.860
6417018110476553344,288.778,-71.569,1.48,0.7,-0.358(43),7.252(86),2.7451(75),0.200(62),0.35(26),92.880
6417019106909008512,288.336,-71.635,1.00,0.9,0.284(31),5.31(11),1.6243(36),0.206(62),-0.09(15),26.490
6417148746201706880,293.269,-71.642,1.30,0.7,-0.002(60),7.41(15),2.547(10),0.211(62),0.03(25),54.360
6417881605061821824,276.088,-73.686,1.53,0.8,-0.841(62),6.670(65),2.0482(50),0.298(62),0.24(15),94.740
6418641848632898048,282.146,-71.935,1.20,0.9,0.395(26),5.84(11),1.8042(42),0.224(62),-0.14(15),16.010
6418817873573295360,273.268,-73.024,0.92,1.0,-0.578(61),4.74(17),1.5417(35),0.270(62),0.33(15),98.350
6419132643136657664,270.609,-72.304,0.80,1.1,-0.032(53),4.701(98),1.4146(34),0.227(62),0.03(15),60.300
6419214110075562112,275.675,-71.909,2.07,0.8,0.476(23),5.985(91),1.9462(34),0.230(62),-0.08(14),26.860
6419330898826092288,278.848,-71.994,1.12,1.0,0.171(26),5.196(78),1.6111(34),0.245(62),-0.03(14),40.790
6419426144021134848,279.434,-71.523,0.82,1.0,-0.876(58),4.338(87),1.4496(31),0.231(62),0.44(12),100.000
6419605055178722688,277.459,-71.459,1.16,0.9,-0.237(36),5.589(92),1.9104(38),0.237(62),0.31(16),97.870
6419697139278317440,278.070,-70.830,1.52,0.8,0.032(36),6.420(60),1.9293(40),0.218(62),-0.12(16),22.520
6420163504006142080,284.695,-71.551,5.06,1.1,0.079(35),4.58(14),1.1803(32),0.017(62),-0.14(15),18.190
6420239198509886848,284.274,-71.073,1.02,0.9,-0.721(62),5.552(67),1.4084(40),0.201(62),0.01(14),56.890
6420301561435276544,286.403,-70.316,1.48,1.2,-0.259(62),3.819(46),1.2343(23),0.187(62),0.18(12),94.320
6420400448762028928,287.573,-70.117,1.46,0.8,0.160(35),6.15(10),1.9029(40),0.189(62),-0.08(17),30.930
6420560977460583040,292.663,-69.848,1.97,0.9,0.271(23),5.160(81),1.6488(29),0.198(62),-0.01(13),48.740
6420586197507812224,293.358,-70.087,1.03,1.2,-0.657(81),4.361(92),1.2159(24),0.218(62),0.15(13),89.260
6420970820419072896,292.885,-68.378,0.93,1.0,-0.134(50),4.66(15),1.6638(29),0.228(62),0.33(16),98.100
6421217935657933056,288.929,-69.095,1.54,0.7,-0.233(75),7.79(13),2.7403(97),0.191(62),0.13(26),68.100
6421363930186691328,283.176,-69.613,3.46,0.8,-0.964(34),6.129(27),1.8394(42),0.098(62),0.34(12),99.870
6421608365364830848,291.000,-68.871,3.02,0.9,-0.283(28),5.705(90),1.7965(25),0.138(62),0.21(15),91.540
6421832459578448128,293.386,-67.482,1.12,0.8,-0.158(27),6.63(13),2.2238(51),0.239(62),0.16(20),79.870
6421945331320524672,288.048,-67.941,0.91,1.0,-0.155(31),4.839(97),1.5523(26),0.193(62),0.19(14),91.620
6422065315526716032,291.003,-67.416,1.39,1.2,-0.240(39),3.802(59),1.2258(17),0.214(62),0.07(21),63.050
6422171624554798080,301.424,-71.849,1.06,0.9,0.100(42),5.84(13),1.7626(50),0.201(62),-0.08(17),32.840
6422535081867581056,300.009,-70.506,0.98,0.8,0.066(28),6.07(12),2.0856(63),0.207(62),0.17(17),84.600
6423111466478037632,303.992,-68.895,7.05,0.7,-0.383(33),7.684(47),2.5899(39),0.009(62),0.14(20),76.070
6424123944888824576,301.211,-68.300,3.38,0.7,-0.283(46),7.856(94),2.8287(50),0.074(62),0.22(23),82.290
6424240527481404800,301.780,-67.372,2.23,0.9,-0.189(17),5.820(75),1.9017(24),0.170(62),0.21(14),93.510
6424393084719016320,308.574,-69.111,0.88,0.9,0.077(34),5.42(16),1.5671(47),0.163(62),-0.09(18),31.550
6425034340516434432,311.861,-67.098,2.33,0.9,-0.197(50),5.502(92),1.5252(27),0.099(62),-0.02(16),47.240
6425183083823607552,312.384,-66.364,1.90,0.9,0.243(29),5.300(58),1.5928(28),0.108(62),-0.07(13),29.250
6425517021823508992,305.929,-67.709,3.19,0.8,-0.543(50),5.882(80),1.6092(27),0.084(62),0.08(15),71.900
6425634605146198272,306.164,-66.928,3.68,1.0,-0.200(25),4.389(42),1.4817(24),0.036(62),0.34(11),99.840
6425969131558981504,307.511,-65.964,0.90,1.0,0.031(41),5.16(11),1.5413(31),0.141(62),0.03(22),53.420
6425991912065962496,306.995,-65.661,1.38,1.0,-0.615(46),4.51(18),1.5538(24),0.139(62),0.24(22),84.040
6426581731333678080,309.571,-64.169,0.79,1.1,0.144(39),4.034(71),1.3329(31),0.119(62),0.11(12),84.760
6426794589913343104,298.736,-68.178,1.13,0.9,-0.127(29),5.044(74),1.5829(30),0.224(62),0.13(14),83.630
6426808093290541312,298.627,-68.057,4.76,0.7,-0.351(21),7.774(21),2.8882(47),0.017(62),0.24(24),85.050
6427011502942044672,294.330,-67.915,0.87,1.0,-0.359(78),4.46(11),1.4758(27),0.240(62),0.28(14),96.730
6427143581776370176,296.932,-67.213,1.16,1.0,0.309(32),4.092(92),1.5270(23),0.241(62),0.17(11),93.320
6428196742118619392,296.226,-66.063,1.17,0.9,-0.310(24),5.07(11),1.7069(26),0.242(62),0.32(14),98.770
6428833084470488704,299.141,-64.167,8.53,1.0,-0.183(38),4.520(60),1.2770(34),0.007(62),0.10(13),80.060
6430206202696805888,304.719,-63.364,0.97,0.9,-0.374(24),5.331(88),1.6523(34),0.125(62),0.25(14),96.490
6430795506568702720,306.055,-62.065,2.21,0.9,-0.366(32),5.587(48),1.8909(30),0.092(62),0.40(14),99.850
6431367115176924928,274.764,-70.859,0.88,1.0,-0.203(49),4.605(82),1.4445(33),0.234(62),0.16(13),88.900
6431435113099402112,271.069,-71.325,1.08,1.0,0.182(33),4.840(53),1.5829(33),0.217(62),0.07(13),70.590
6431960473500128768,282.208,-69.067,1.12,0.9,0.262(24),5.283(88),1.6273(29),0.189(62),-0.07(14),30.410
6432343962540975616,270.630,-70.278,1.97,0.9,0.359(19),5.780(72),1.8024(28),0.194(62),-0.11(13),18.690
6432540637683626880,275.789,-68.924,1.04,0.8,-0.167(61),6.76(16),2.0456(64),0.217(62),-0.07(23),39.590
6432617569137730688,273.064,-69.104,1.28,0.9,-0.056(28),5.876(88),1.9215(32),0.212(62),0.14(16),81.840
6433005009545683456,280.479,-67.953,4.55,1.0,-0.441(36),4.369(90),1.4419(28),0.027(62),0.39(12),99.830
6433474707170694528,283.734,-68.682,0.88,1.0,-0.428(71),4.474(98),1.4775(25),0.185(62),0.32(13),98.790
6433479070857510528,283.647,-68.600,2.33,0.7,-0.645(62),7.282(71),2.2681(35),0.163(62),0.15(19),79.510
6433599329941940224,287.337,-67.790,1.18,0.7,-0.630(64),6.880(87),2.2380(59),0.188(62),0.03(25),52.030
6433743503403214976,284.709,-67.621,3.86,0.9,-0.230(14),5.73(11),1.7824(26),0.058(62),0.18(16),88.870
6434577792208484992,283.543,-67.120,1.04,1.0,-0.307(48),4.747(67),1.3839(27),0.184(62),0.11(13),82.710
6434582293334289920,284.273,-67.031,2.48,0.8,-0.062(46),6.081(23),1.7693(27),0.158(62),-0.08(15),30.610
6434877237328681856,281.849,-66.543,3.33,0.9,-0.090(30),5.398(31),1.5823(28),0.116(62),0.02(13),59.120
6435705684984445952,272.494,-68.620,1.14,1.0,-0.372(80),4.31(11),1.4013(20),0.210(62),0.26(14),96.800
6435985682492232320,272.151,-67.839,5.46,0.8,-0.447(20),5.828(55),1.7777(22),0.016(62),0.25(13),97.340
6436096630084473600,274.263,-67.335,0.79,1.1,-0.066(48),4.144(86),1.4427(33),0.213(62),0.24(12),97.230
6436266264111687296,277.624,-67.176,1.32,0.9,-0.399(51),5.869(62),1.7346(37),0.207(62),0.11(15),78.260
6436640338583868416,279.437,-66.113,1.34,1.2,-0.195(42),3.692(91),1.2132(21),0.202(62),0.16(11),93.530
6437645257852546048,276.052,-65.193,0.73,1.0,-0.914(56),4.52(13),1.4859(30),0.215(62),0.44(13),99.950
6438075716654440576,285.172,-65.091,1.80,0.9,-0.091(24),5.712(70),1.7322(52),0.183(62),0.04(14),59.830
6438110797947606656,283.939,-65.099,2.72,0.9,0.219(27),5.729(77),1.7443(36),0.163(62),-0.09(14),25.780
6438128321414241920,283.760,-64.923,1.94,0.9,-0.171(43),5.644(75),1.5706(30),0.190(62),-0.06(16),35.680
6438631068806522240,288.456,-63.629,1.40,1.1,-0.109(50),4.18(11),1.2688(31),0.185(62),0.08(13),73.620
6438868430176820352,286.296,-63.061,0.74,1.1,-0.838(66),4.18(10),1.2623(39),0.206(62),0.02(21),54.400
6438961923024935552,287.846,-62.760,1.84,0.9,-0.104(17),5.66(17),1.9206(34),0.183(62),0.25(18),91.910
6439749138990704128,287.050,-62.255,2.32,0.9,0.105(34),5.57(11),1.5943(35),0.179(62),-0.13(16),19.260
6439925267009745664,285.622,-61.883,1.35,0.8,0.335(29),6.36(13),2.0328(54),0.211(62),-0.11(18),26.620
6439938461149154048,284.592,-62.161,0.81,1.0,-0.724(62),4.46(12),1.5565(34),0.230(62),0.23(21),83.800
6440668536869216640,293.940,-64.030,1.66,0.9,-0.737(46),4.448(47),1.5581(25),0.203(62),0.50(10),100.000
6440757730452991744,298.045,-64.226,1.31,0.7,-0.448(72),7.80(15),3.113(17),0.206(62),0.61(27),99.100
6441122154134992896,296.255,-62.994,1.11,0.9,0.010(28),5.317(85),1.7517(43),0.202(62),0.15(15),85.860
6441225886185109632,296.938,-62.694,3.50,0.9,0.166(28),5.801(87),1.7182(32),0.065(62),-0.09(15),27.140
6441620542140488192,292.185,-63.230,1.76,0.8,-0.160(42),6.423(81),1.8562(43),0.184(62),-0.09(18),29.390
6441707403558736000,293.293,-63.089,0.78,1.1,-0.247(84),4.26(14),1.2617(38),0.197(62),0.09(15),74.120
6442001694719310208,296.774,-62.253,1.91,0.8,-0.361(28),6.370(62),2.2533(54),0.180(62),0.43(16),99.580
6443347977986544768,302.222,-60.146,4.03,0.8,0.357(19),6.46(10),2.0044(41),0.024(62),-0.15(17),18.780
6443657142615420160,299.093,-60.784,4.78,0.8,-0.245(21),6.475(50),2.2567(45),0.016(62),0.37(16),98.910
6444180823684832512,300.783,-59.726,2.40,1.0,0.173(30),4.915(82),1.4905(34),0.111(62),-0.01(14),47.340
6445036243731996672,289.697,-61.701,1.05,1.0,-0.266(74),4.60(11),1.5295(35),0.181(62),0.29(15),96.450
6445106303237966848,291.810,-61.359,2.14,0.9,-0.517(35),5.57(12),1.7903(34),0.165(62),0.34(16),97.960
6446442862701392896,292.556,-59.455,3.58,0.7,-0.849(42),8.224(37),3.1799(82),0.060(62),0.29(24),92.730
6446827932289136640,294.835,-57.913,1.06,1.0,-0.653(60),4.32(13),1.4776(29),0.166(62),0.44(13),99.900
6446939326560401536,297.816,-59.953,1.23,0.9,0.038(36),5.43(12),1.5826(49),0.172(62),-0.06(16),35.160
6447566529224306304,300.054,-57.933,2.30,0.7,-0.662(44),7.888(57),3.078(11),0.125(62),0.66(20),99.970
6448505546514450944,297.259,-56.698,7.00,0.8,0.179(29),6.065(94),1.8104(45),0.009(62),-0.10(16),26.710
6450416394644994048,312.658,-63.622,0.95,0.8,-0.193(25),5.73(26),2.0074(55),0.108(62),0.37(22),95.220
6450782394577541888,312.265,-62.823,1.22,0.9,0.300(25),5.86(12),1.7886(36),0.111(62),-0.11(16),23.770
6451090807588676096,316.270,-61.819,2.15,0.8,0.041(20),6.275(64),2.1496(39),0.082(62),0.24(23),84.770
6451498966920806144,318.863,-62.755,0.85,1.2,-0.785(66),4.118(71),1.1230(25),0.091(62),0.21(12),97.440
6451749483772943360,318.833,-61.772,1.44,0.9,0.468(33),5.217(39),1.6763(25),0.095(62),-0.02(11),40.100
6451937019225242496,319.827,-61.033,1.08,1.0,-0.616(37),4.613(69),1.4281(23),0.097(62),0.33(11),99.800
6452771651629870976,317.843,-60.302,2.53,0.9,-0.315(38),5.820(95),1.7492(33),0.064(62),0.15(16),82.850
6452947573490641152,316.139,-59.933,2.12,0.8,0.152(28),6.47(12),1.9527(37),0.094(62),-0.14(18),21.300
6453094358292937984,317.113,-59.026,7.56,1.0,-0.415(49),4.191(30),1.4070(26),0.007(62),0.24(20),87.260
6453130607816470784,319.997,-60.016,0.81,1.0,-0.316(51),4.39(11),1.4517(32),0.098(62),0.32(13),98.890
6453161634660393984,319.721,-59.531,1.44,0.9,0.120(24),5.100(63),1.6659(33),0.101(62),0.13(13),84.240
6454049833898308096,308.986,-61.819,1.69,1.0,0.209(30),5.00(11),1.5152(31),0.109(62),-0.03(15),42.470
6454551932754485888,312.383,-60.426,0.82,1.0,-0.261(78),4.001(79),1.3941(28),0.108(62),0.34(13),99.300
6455095503816096512,307.209,-60.623,3.89,0.6,-0.269(55),8.701(94),3.2176(59),0.024(62),0.12(23),66.010
6455947659686342144,315.711,-59.918,1.61,0.8,-0.227(34),6.793(98),2.3784(57),0.111(62),0.30(19),93.970
6456174914995922432,315.856,-58.624,2.36,0.7,0.560(27),7.03(14),2.2999(44),0.085(62),0.03(28),52.370
6457796900805331328,316.083,-55.941,1.04,1.2,-0.693(60),3.45(13),1.1477(27),0.113(62),0.38(14),99.930
6457864933087479552,315.723,-55.514,2.38,0.7,-0.053(43),7.348(69),2.6022(65),0.081(62),0.16(20),79.040
6457874622533668224,316.101,-55.311,1.36,0.9,0.253(25),5.566(99),1.6470(40),0.109(62),-0.12(15),20.350
6458838138316614784,325.301,-57.907,1.47,0.8,0.335(23),6.05(12),1.9445(40),0.081(62),-0.04(17),42.040
6459487262493475456,322.205,-57.368,1.79,0.7,0.172(40),7.312(97),2.5365(76),0.103(62),0.02(20),54.000
6459766504087393792,321.331,-56.621,1.62,0.9,0.323(30),5.42(10),1.6034(35),0.118(62),0.01(22),49.820
6460663327618308992,327.702,-55.704,1.98,0.7,2.04(55),7.31(12),2.4591(71),0.068(62),0.06(28),56.130
6461207276636462848,328.359,-54.384,1.52,1.0,-0.644(43),4.595(96),1.3601(30),0.073(62),0.05(21),59.750
6461821010283219456,325.099,-53.586,0.87,1.0,-0.316(52),4.157(83),1.4254(31),0.093(62),0.36(12),99.630
6462360217657564160,326.933,-52.461,1.47,0.7,0.278(38),7.08(14),2.4595(67),0.089(62),0.03(21),57.120
6462993089678963584,318.664,-55.888,1.20,1.0,-0.219(55),4.95(13),1.3237(36),0.125(62),-0.03(16),46.170
6464514813771614848,319.310,-53.195,1.19,0.9,-0.262(64),5.815(91),1.5761(50),0.099(62),-0.06(18),39.460
6465030141127643392,322.397,-53.284,1.61,0.8,0.356(45),5.950(74),1.8716(49),0.099(62),-0.07(15),31.140
6466795338326632832,323.033,-49.757,2.58,0.9,0.222(24),5.519(73),1.5558(34),0.072(62),-0.17(14),10.480
6467077324402609280,322.096,-48.954,2.39,0.9,-0.200(29),5.09(13),1.5048(32),0.091(62),0.12(16),78.250
6468374271383898752,304.259,-58.306,1.41,0.8,-0.501(91),6.65(13),1.9461(67),0.114(62),0.07(22),64.140
6468433576292568064,304.710,-57.564,2.08,0.8,-0.359(37),6.12(10),1.8698(36),0.097(62),0.16(17),84.060
6468598159439143040,303.480,-57.742,3.06,0.6,-0.291(72),9.491(73),3.704(19),0.055(62),0.29(21),96.490
6470500829951715328,312.503,-53.520,1.63,0.9,-0.639(49),4.87(11),1.4978(26),0.092(62),0.34(13),99.150
6471688577387094912,303.139,-56.931,0.98,1.1,-0.903(46),3.936(88),1.2225(28),0.125(62),0.07(21),62.840
6471824298353396736,304.378,-56.280,3.84,1.2,-0.250(65),3.85(11),1.0707(44),0.024(62),0.08(13),74.690
6472197475176313472,302.869,-54.924,1.92,1.1,-0.041(37),4.436(50),1.2995(37),0.112(62),0.04(12),65.970
6472535166980604032,304.297,-54.838,1.47,1.0,0.080(32),3.984(71),1.4229(36),0.113(62),0.24(11),98.620
6473149416023520000,301.455,-54.066,1.79,0.9,-0.730(33),5.027(94),1.5262(37),0.123(62),0.07(22),60.280
6473542250912622848,305.388,-53.027,2.61,0.9,0.052(41),5.58(12),1.5578(42),0.081(62),-0.12(17),23.730
6473582005129997056,304.904,-52.922,1.87,0.9,-0.380(46),5.76(13),1.7706(44),0.110(62),0.21(17),88.600
6473773423232161280,303.301,-52.335,1.35,1.0,-0.863(33),4.87(17),1.4452(34),0.124(62),0.33(14),99.120
6476043674225081856,308.339,-49.383,3.37,0.8,-0.384(33),6.96(11),2.4289(63),0.035(62),0.37(21),95.500
6476376757529109248,316.102,-52.736,1.35,1.0,0.183(29),4.092(69),1.4443(34),0.089(62),0.20(11),96.640
6476764747694402560,316.530,-52.309,2.58,0.5,1.50(34),9.18(11),3.473(19),0.060(62),0.17(22),77.620
6477410951294899840,313.394,-51.811,1.47,0.9,-0.617(32),4.95(10),1.5590(28),0.096(62),0.13(22),69.050
6477773171657111808,313.826,-50.521,0.65,1.2,-0.229(62),3.89(13),1.1456(34),0.098(62),0.11(14),80.190
6479352207792265600,318.875,-48.281,1.29,0.8,0.155(39),6.12(21),1.7108(48),0.108(62),-0.24(22),11.920
6479708827516783744,317.560,-48.519,2.13,0.8,-0.815(40),6.064(56),1.4770(30),0.086(62),-0.03(13),40.030
6479954052969723008,316.096,-47.690,1.56,0.8,-0.700(64),6.597(94),1.7430(53),0.095(62),-0.03(17),45.760
6479954396567118976,315.913,-47.794,5.39,0.8,0.161(18),5.751(48),1.8480(44),0.011(62),0.07(13),72.960
6480658736843642880,318.147,-45.385,1.12,1.0,0.112(32),4.704(84),1.4325(29),0.118(62),0.03(14),58.450
6481324594214446976,313.270,-48.960,2.23,1.2,-0.338(77),3.49(16),1.1005(27),0.085(62),0.19(14),92.620
6481502062263141504,314.493,-47.701,1.74,1.0,0.000(54),4.922(75),1.2497(34),0.093(62),-0.17(15),13.000
6482007116056335744,311.165,-48.049,1.70,1.0,-0.623(58),4.00(12),1.3646(37),0.102(62),0.43(13),99.950
6482156855796048000,309.720,-47.852,1.18,0.9,-0.749(60),5.511(90),1.5543(59),0.105(62),0.22(14),93.680
6482159398416510848,308.960,-48.390,2.73,0.8,0.231(29),6.113(99),1.7158(46),0.073(62),-0.13(24),29.080
6484345158814770432,312.609,-45.564,1.28,1.0,0.185(31),4.87(11),1.4285(29),0.098(62),-0.05(14),35.640
6485122994571077504,314.783,-42.752,2.26,1.0,0.257(31),5.052(71),1.4864(33),0.076(62),-0.08(13),25.820
6485460029243863168,357.859,-64.355,1.41,1.0,0.138(34),4.631(60),1.4103(36),0.049(62),0.04(13),63.770
6486722680909517696,350.259,-62.915,1.11,0.8,0.193(48),6.57(13),2.0543(80),0.044(62),-0.08(20),33.750
6487375653377526016,351.690,-61.242,1.74,0.6,-0.247(99),8.67(15),3.161(21),0.046(62),0.08(26),56.690
6488094493463862144,357.803,-61.072,0.70,1.0,-0.25(11),4.33(13),1.3639(41),0.048(62),0.24(16),92.440
6489348928855798272,354.259,-58.938,1.02,1.2,-0.154(45),4.022(64),1.1380(27),0.050(62),0.07(12),72.210
6490452052552206848,349.982,-60.310,1.19,1.0,-0.303(97),4.929(86),1.4305(34),0.048(62),0.15(17),81.400
6490539360647429760,348.122,-60.906,1.50,0.9,-0.330(32),5.34(14),1.7476(31),0.048(62),0.34(17),97.420
6491730956374201600,343.752,-59.080,1.86,0.8,-0.267(46),6.309(84),1.8179(37),0.056(62),-0.00(18),50.430
6491939932302633600,350.916,-60.304,1.30,1.0,-0.720(45),4.568(74),1.2810(29),0.048(62),0.25(11),98.670
6493825044988907648,347.552,-55.837,2.19,0.8,0.212(24),6.353(50),2.0394(33),0.045(62),-0.01(15),46.510
6494223446155008512,358.909,-59.819,2.11,0.8,-0.396(50),6.099(77),1.6819(35),0.048(62),0.02(17),54.850
6494549240898733056,356.500,-59.074,1.81,1.1,-0.115(48),4.245(50),1.2369(24),0.050(62),0.09(12),78.780
6494775160472760448,359.281,-58.500,6.67,1.0,-0.396(65),4.908(68),1.4009(41),0.008(62),0.02(21),52.320
6495774891421805952,353.831,-56.906,1.19,1.0,-0.100(44),5.204(65),1.4152(36),0.049(62),-0.05(15),37.570
6496911717725300736,358.009,-55.104,1.89,0.7,-0.063(53),6.568(72),1.7640(39),0.054(62),-0.27(24),14.230
6497150380467858688,359.766,-54.848,1.27,1.0,-0.455(55),4.101(44),1.3107(26),0.057(62),0.32(11),99.740
6497240746579880064,358.335,-54.308,1.10,0.8,-0.543(97),6.40(11),1.8632(61),0.057(62),0.12(20),73.960
6498539132373446144,353.247,-52.392,2.17,0.6,-0.168(97),9.072(89),3.408(16),0.064(62),0.15(22),73.460
6499714819541443200,350.702,-53.913,1.26,0.9,0.216(31),5.524(93),1.6187(35),0.053(62),-0.10(15),24.900
6499785153925944192,349.900,-53.529,4.66,0.8,-0.121(43),5.765(35),1.5787(25),0.011(62),-0.11(21),30.200
6500708464518500224,346.975,-52.819,1.53,0.9,-0.255(32),5.358(75),1.5111(30),0.052(62),0.07(15),69.310
6500943764304650880,346.142,-51.371,1.66,1.0,-0.607(69),4.42(14),1.3269(28),0.057(62),0.30(14),98.230
6502138692925442432,348.752,-51.835,2.00,1.0,-0.211(56),4.674(53),1.4182(20),0.054(62),0.18(14),90.300
6502767510496426880,348.626,-50.003,2.35,1.0,-0.264(29),5.476(80),1.7913(39),0.057(62),0.30(15),98.030
6503021428963059712,346.854,-49.380,7.52,0.8,0.668(22),6.60(10),2.0828(56),0.007(62),0.04(25),54.260
6503126191805677568,347.916,-48.632,3.88,0.8,-0.444(37),5.907(72),1.8141(37),0.017(62),0.07(23),59.120
6503430619087439488,341.101,-58.881,3.43,0.9,-0.346(59),5.836(37),1.6073(29),0.025(62),0.03(16),59.510
6503476970374514688,341.114,-58.293,0.85,1.0,0.242(29),4.68(13),1.4285(30),0.063(62),-0.01(15),48.520
6503545827289740160,339.920,-58.742,1.12,1.0,-0.342(29),4.471(85),1.5208(25),0.069(62),0.39(12),99.910
6503789162957176832,342.402,-58.398,3.56,0.8,0.024(53),5.971(68),1.7397(28),0.021(62),-0.06(17),34.860
6504159079901257216,340.721,-57.060,0.85,0.9,-0.840(41),5.146(99),1.4722(40),0.061(62),0.29(12),98.760
6505241446018406016,337.362,-56.079,1.58,0.9,-0.062(37),5.796(83),1.9072(46),0.069(62),0.20(16),90.090
6506701425661591808,339.529,-54.736,5.34,0.7,0.576(28),7.06(16),2.1354(48),0.010(62),-0.13(29),31.600
6506905728665993472,339.050,-54.397,1.88,0.7,-0.500(72),6.93(11),2.0463(53),0.067(62),0.05(21),61.270
6507961397267435648,335.473,-55.516,1.31,1.0,0.101(34),4.618(73),1.3448(32),0.069(62),0.03(21),56.470
6509024934249557376,333.162,-54.291,13.99,1.2,-0.282(95),3.46(11),1.1237(55),0.004(62),0.13(21),72.540
6509502568972298240,333.262,-53.350,0.95,1.0,-0.915(31),4.643(90),1.4139(34),0.072(62),0.39(11),99.990
6510447839734571904,335.811,-52.268,4.86,0.6,-0.764(47),8.845(90),3.1050(64),0.011(62),-0.05(23),34.960
6510841774135350528,337.381,-51.412,1.14,0.8,-0.657(64),6.131(79),1.6339(51),0.070(62),0.05(16),66.180
6511135584257748608,334.656,-52.029,4.07,0.8,0.066(22),5.84(18),1.5427(28),0.014(62),-0.18(26),25.530
6511513266501987712,334.196,-50.875,3.46,0.6,-0.979(36),8.227(59),2.7534(65),0.021(62),0.32(18),96.790
6513008911553537024,344.769,-51.066,4.09,1.0,0.215(34),4.825(85),1.3880(31),0.014(62),-0.07(14),31.230
6513171570554919936,343.417,-50.805,3.16,0.7,0.204(32),6.779(76),2.1886(54),0.032(62),-0.05(17),38.860
6515856303071680640,342.845,-47.648,2.50,0.7,0.038(30),7.404(89),2.3947(60),0.053(62),-0.12(20),27.810
6516823357908929408,338.807,-50.236,1.42,0.7,0.057(55),7.39(15),2.4368(85),0.063(62),-0.07(24),39.080
6517065731502899328,337.120,-49.915,4.02,1.0,-0.651(40),4.326(48),1.2630(23),0.015(62),0.29(10),99.790
6518524542914283008,336.819,-46.944,1.67,0.8,0.151(47),6.250(58),1.9367(49),0.044(62),-0.04(16),38.940
6520811320946471552,338.984,-43.788,2.71,0.8,-0.422(27),6.887(50),2.3097(50),0.030(62),0.13(24),67.220
6522068475051150336,358.225,-51.640,1.09,0.8,0.198(40),6.034(82),1.8018(42),0.071(62),-0.12(16),22.180
6522664994467934592,354.605,-51.365,2.38,0.8,-0.147(16),6.621(45),2.4305(34),0.068(62),0.37(23),96.480
6522906646508612736,356.215,-51.086,1.45,0.8,-0.075(31),5.850(98),1.5083(27),0.075(62),-0.23(23),16.940
6524211698092115456,359.611,-48.157,1.37,0.8,-0.632(35),6.010(66),1.7352(37),0.083(62),0.19(14),92.430
6526071109692219904,350.640,-49.905,1.04,0.8,0.133(47),6.05(12),1.9482(68),0.062(62),0.06(18),63.320
6526241117380890880,350.302,-48.665,2.56,1.0,0.359(28),4.897(83),1.4658(32),0.060(62),0.07(21),60.660
6526409175158605824,352.071,-48.465,1.77,1.0,0.201(36),4.945(67),1.4393(37),0.073(62),-0.07(14),30.430
6528243572869119104,352.650,-45.965,1.47,1.0,-0.505(46),4.635(47),1.3862(28),0.078(62),0.26(11),98.780
6530421361806198912,359.307,-46.436,2.17,0.6,-0.907(66),8.316(68),2.874(11),0.077(62),0.36(20),96.210
6530522168982610176,357.871,-46.971,3.26,1.0,0.194(32),5.203(39),1.4586(23),0.042(62),-0.13(13),15.330
6533265145551821056,358.940,-41.893,1.37,1.0,-0.069(19),4.76(14),1.6407(41),0.058(62),0.31(15),97.720
6536781035844192768,350.699,-40.067,0.90,1.2,-0.30(10),3.80(14),1.0778(37),0.056(62),0.10(15),76.770
6537673225106728704,355.860,-38.864,1.53,0.8,0.362(28),5.98(13),1.8421(59),0.043(62),-0.11(17),25.410
6538451125287729152,352.699,-38.394,0.93,1.0,-0.217(69),4.70(14),1.2960(41),0.041(62),0.05(17),64.920
6539367675607599744,347.311,-47.315,2.60,0.9,-0.521(59),5.638(72),1.4153(36),0.062(62),-0.03(15),45.570
6539769237868161920,345.271,-45.355,1.17,0.9,0.397(54),5.354(56),1.5857(50),0.073(62),-0.13(13),15.110
6539776075456099456,345.140,-45.343,2.75,0.9,0.315(21),5.708(39),1.7303(38),0.061(62),-0.10(12),20.050
6540130633595635840,345.945,-44.946,3.45,0.7,-1.015(40),6.780(41),2.5518(51),0.030(62),0.42(23),98.310
6541758769796749952,347.230,-42.687,2.73,0.9,-0.406(46),5.690(56),1.4975(43),0.063(62),-0.01(15),49.040
6542671158289237248,345.182,-42.430,5.61,0.5,-0.651(57),8.88(29),3.0191(93),0.010(62),-0.14(29),28.210
6544453019961397376,342.449,-42.303,1.21,1.1,-0.612(70),4.501(59),1.2145(25),0.064(62),0.16(12),92.300
6544704395807363712,340.750,-41.314,2.25,0.9,-0.083(17),5.548(37),1.8831(36),0.051(62),0.29(13),99.160
6545745216706898560,340.184,-40.344,3.10,1.1,-0.264(61),3.84(23),1.1799(24),0.030(62),0.19(15),89.740
6546873010694489472,344.416,-38.735,1.52,1.1,-0.090(47),3.711(60),1.2585(33),0.056(62),0.23(11),98.380
6548707305327182464,349.325,-39.360,1.15,0.9,-0.475(43),4.98(16),1.5462(44),0.052(62),0.31(16),97.320
6549104813140442624,349.468,-39.027,1.98,0.7,-0.389(57),6.95(11),2.2299(76),0.049(62),0.18(22),79.750
6550647771551326208,352.120,-37.526,4.23,0.7,0.743(28),6.796(50),2.1330(67),0.013(62),0.00(24),47.590
6553961665237915008,344.149,-36.307,1.05,1.0,-0.012(47),4.897(90),1.2975(36),0.046(62),-0.09(21),36.040
6556109183245558272,350.278,-31.579,3.61,0.8,-0.491(55),5.96(11),1.5510(42),0.000(17),-0.01(16),49.290
6556665261251513088,347.053,-31.783,2.14,1.0,-0.652(51),4.84(14),1.3656(35),0.052(62),0.23(14),94.760
6557692514350188288,329.358,-52.235,1.42,0.7,0.035(53),7.36(11),2.3649(93),0.076(62),-0.12(22),28.580
6558928365420159488,326.758,-49.813,3.26,0.6,-0.999(40),8.415(69),2.8570(58),0.029(62),0.34(18),97.500
6561556541808615424,329.109,-46.548,3.83,0.9,-0.244(17),5.552(21),1.9346(26),0.017(62),0.42(12),100.000
6562083345316567168,324.299,-49.780,2.55,0.8,0.073(33),6.793(87),2.2381(54),0.072(62),0.03(18),58.440
6563148840803695104,323.567,-47.568,1.25,0.7,-1.067(87),6.590(96),1.6290(61),0.127(62),-0.05(16),37.150
6563444746869997056,324.885,-47.793,1.37,0.7,0.384(39),6.90(19),2.2273(75),0.118(62),-0.15(22),25.690
6564186814140675584,328.655,-46.583,2.65,0.7,-0.192(27),7.286(32),2.4948(41),0.053(62),0.16(18),81.860
6565536670821170048,324.656,-44.496,6.51,0.3,-0.196(72),9.748(96),2.7128(65),0.009(62),-0.77(21),0.200
6566279631443314688,334.011,-47.580,1.07,0.9,-0.663(57),5.43(15),1.6163(44),0.050(62),0.30(16),96.280
6567839357407553408,331.589,-44.310,12.03,0.9,-0.366(45),5.746(46),1.5365(40),0.005(62),0.01(15),54.310
6568063967017197696,332.425,-43.795,1.66,1.0,0.019(39),4.814(71),1.3575(33),0.042(62),-0.02(14),46.410
6568097811359624064,333.250,-43.855,2.22,1.0,0.038(43),5.08(19),1.4220(35),0.035(62),-0.06(19),38.710
6569833940221112064,334.238,-41.606,1.88,1.2,-0.374(70),4.19(10),1.1255(26),0.042(62),0.09(13),76.750
6571404042824415360,330.204,-42.710,3.34,0.9,0.126(24),5.690(43),1.8189(36),0.021(62),0.16(22),73.820
6572859177744626688,328.320,-39.660,1.69,1.1,-0.238(40),4.300(43),1.2751(28),0.074(62),0.05(20),61.030
6573870075606844160,332.313,-39.158,1.84,0.9,-0.040(33),5.394(64),1.4850(34),0.055(62),-0.08(15),30.000
6575264840466124928,321.657,-47.870,3.23,0.8,-0.402(51),6.667(49),2.0175(42),0.042(62),0.11(18),75.130
6575602665413612032,320.873,-46.331,1.22,1.2,-1.65(11),4.27(10),0.9531(31),0.140(62),0.13(13),86.120
6576998357986116352,321.084,-44.299,1.41,0.9,-0.202(26),5.34(15),1.7315(37),0.137(62),0.24(17),92.250
6577270521473960960,320.692,-43.515,2.95,0.7,-0.371(23),7.638(61),2.9079(55),0.071(62),0.33(26),91.790
6577831581641639296,323.403,-43.479,1.93,0.8,-0.325(33),6.095(65),1.8860(37),0.127(62),0.03(22),53.200
6578403843084307328,324.612,-41.676,1.50,0.8,0.325(23),5.98(24),1.7911(53),0.098(62),-0.17(22),21.280
6579993663881883008,317.947,-43.390,2.41,0.9,0.280(37),5.414(53),1.6236(40),0.084(62),-0.08(13),25.060
6580003048387274752,318.174,-43.127,2.09,0.6,-0.609(95),8.48(16),2.887(14),0.097(62),0.12(27),66.690
6580487898655348992,319.810,-42.098,1.79,1.0,-0.001(40),5.022(48),1.4456(28),0.114(62),-0.01(21),47.630
6580580841747776256,320.154,-41.383,6.53,0.8,0.036(19),6.23(11),2.0846(35),0.009(62),0.20(24),79.150
6580641555405607936,319.038,-42.019,3.38,1.0,-0.114(55),3.94(21),1.3387(34),0.028(62),0.28(15),96.290
6583404009651778688,319.776,-38.324,1.11,0.9,-0.030(64),5.875(93),1.7887(46),0.163(62),0.01(18),52.340
6584029941004772864,320.333,-37.203,1.48,1.1,-0.203(50),4.799(69),1.3521(37),0.197(62),0.02(14),57.920
6584127419582232960,320.496,-37.022,1.22,0.9,0.230(43),5.94(16),1.8299(64),0.203(62),-0.10(19),29.600
6584465553767266176,327.356,-40.158,2.30,0.9,-0.288(30),5.147(62),1.4860(30),0.058(62),0.13(14),84.060
6584936935018658304,327.502,-39.274,1.40,1.2,-0.560(62),3.46(13),1.1656(26),0.080(62),0.36(14),99.740
6585603170345318656,325.244,-38.869,2.29,1.0,0.274(27),4.80(11),1.4042(30),0.059(62),-0.08(14),28.470
6585857363690615552,325.455,-37.954,1.33,1.1,-0.062(56),3.904(61),1.3055(29),0.092(62),0.21(12),95.870
6588211521163024640,329.023,-35.378,1.00,1.1,-0.495(61),4.325(65),1.2198(34),0.067(62),0.18(12),93.540
6589237709111184768,323.911,-36.424,2.54,0.7,0.431(57),7.733(64),2.6588(80),0.048(62),0.03(25),50.460
6589573266314596992,325.116,-35.420,2.23,0.8,-0.573(38),6.003(49),1.6408(27),0.066(62),0.08(14),73.880
6590405115581223296,321.647,-34.969,3.87,0.8,-0.498(28),6.751(50),2.4224(59),0.018(62),0.53(16),99.850
6591063619966360832,326.722,-35.020,1.27,0.8,-0.255(77),6.56(17),1.8016(59),0.080(62),-0.15(24),27.370
6591180580515920640,326.831,-34.539,1.45,1.0,-0.193(20),5.01(10),1.6521(33),0.080(62),0.29(14),97.810
6593522402843124992,338.133,-39.983,5.12,0.7,0.113(47),7.635(36),2.5682(52),0.011(62),0.00(25),44.290
6593763230249162112,337.214,-39.722,1.29,1.0,0.121(37),4.239(81),1.3359(32),0.043(62),0.10(13),79.430
6594636856661807232,336.482,-38.489,1.37,1.2,-1.957(82),3.703(64),1.0276(25),0.046(62),0.45(12),100.000
6595464483975022848,337.243,-36.503,1.03,1.1,-0.063(43),3.80(13),1.2099(37),0.050(62),0.15(13),89.830
6595904666583571456,339.146,-37.027,4.32,0.7,-0.030(22),7.309(71),2.6351(72),0.013(62),0.21(19),85.290
6596146245608594560,342.056,-36.404,1.58,1.0,0.257(31),4.99(16),1.3703(38),0.051(62),-0.05(23),42.000
6597222530052793728,340.614,-35.294,0.91,1.0,0.053(53),4.682(97),1.2987(46),0.049(62),-0.03(21),46.590
6598661726349610752,335.739,-35.713,3.78,1.0,-0.300(53),4.65(12),1.4162(34),0.016(62),0.24(15),93.880
6598809129627191296,336.523,-34.879,1.02,1.0,-0.406(64),4.91(10),1.4369(42),0.050(62),0.20(15),90.440
6599006526324470912,333.237,-36.296,2.13,0.9,-0.564(26),5.487(58),1.7334(37),0.058(62),0.14(22),70.680
6599200109090518400,332.407,-36.125,3.93,0.9,0.379(28),5.480(79),1.5326(32),0.015(62),-0.05(22),40.300
6599493300737764992,334.606,-35.181,8.46,0.6,-4.1(1.1),10.000(22),3.9343(66),0.007(62),0.37(19),99.890
6601396177408279040,336.468,-32.519,1.48,1.0,-0.745(45),5.088(91),1.3457(30),0.046(62),0.17(12),91.360
6601579001281529856,335.980,-32.625,1.22,1.0,-0.751(59),4.90(15),1.1850(36),0.048(62),0.06(14),69.290
6601971462507662336,338.455,-31.100,2.20,0.9,0.302(31),5.15(15),1.5116(42),0.027(27),-0.10(16),26.320
6603253286907097600,343.646,-32.301,0.97,1.0,0.128(44),5.16(12),1.4698(52),0.045(62),-0.07(16),31.930
6604825927838184064,345.422,-31.685,1.13,1.1,0.017(44),4.57(13),1.2740(40),0.052(62),-0.03(15),44.810
6606432284260693376,346.361,-28.803,3.26,0.7,-0.168(44),7.05(12),2.2727(53),0.027(30),0.06(22),61.140
6607144183679947264,339.593,-31.399,1.74,0.7,0.004(67),7.54(18),2.485(12),0.137(82),-0.05(31),41.160
6608774965582346880,339.311,-28.935,2.07,0.9,-0.376(37),5.321(52),1.6970(49),0.000(0),0.33(12),99.630
6609957039367351040,343.701,-27.344,4.10,0.8,-0.077(24),6.351(70),2.1307(51),0.110(27),0.19(14),91.090
6611755977828333952,332.286,-33.528,2.03,0.8,-0.226(34),6.030(82),1.8828(36),0.058(62),0.16(16),84.430
6612736432962283648,330.319,-32.891,1.05,1.1,-0.096(60),4.39(11),1.1829(31),0.065(62),-0.02(15),45.890
6613571035303115520,334.659,-32.137,1.19,1.1,-0.554(76),4.71(11),1.1517(35),0.054(62),0.02(14),59.130
6614102988477012352,336.200,-31.176,1.86,0.9,0.168(39),5.414(52),1.5036(44),0.219(37),-0.20(12),5.120
6614127864927588608,336.154,-30.923,1.77,0.9,-0.475(33),4.983(69),1.5160(43),0.219(37),0.22(11),97.630
6614249983733219968,336.904,-30.431,5.34,0.9,-0.312(39),5.04(18),1.5103(50),0.000(0),0.21(17),89.920
6615072139257141760,332.261,-29.675,3.43,0.9,0.141(22),5.71(11),1.8311(41),0.082(37),0.06(15),66.130
6615987658781503104,329.872,-31.335,1.12,1.0,-0.131(57),5.222(99),1.4258(41),0.083(62),-0.04(17),41.390
6616531225547303424,331.433,-30.219,1.58,0.9,-0.065(19),5.51(18),1.8752(40),0.027(47),0.29(18),94.210
6617169049665950848,328.548,-29.784,4.13,0.8,0.044(25),6.301(46),1.8756(34),0.092(37),-0.09(13),22.670
6617362117035601024,327.475,-29.529,1.17,1.0,-1.031(46),4.745(79),1.4451(33),0.137(65),0.07(21),61.740
6617411973015979648,327.196,-29.495,2.26,1.0,0.228(33),4.92(17),1.4185(30),0.110(27),-0.11(16),25.520
6619267158369875456,330.038,-27.808,1.64,1.0,0.245(30),4.453(85),1.3692(25),0.0548(99),0.01(12),54.840
6620440783953223040,338.160,-29.014,1.39,1.1,-0.037(44),3.758(84),1.2580(35),0.137(37),0.14(20),75.080
6622060669523280384,337.285,-26.699,4.03,0.8,-0.352(29),5.94(18),1.8436(49),0.0000(76),0.24(19),89.010
6622717288418556544,341.005,-26.074,1.12,1.1,0.023(50),4.596(89),1.2513(42),0.110(27),-0.08(13),29.680
6622721514666358784,341.475,-26.168,2.98,0.7,0.342(68),6.509(33),1.8759(47),0.000(0),-0.12(21),29.600
6623320434970898816,342.179,-24.771,1.46,0.9,-0.071(58),5.92(11),1.6226(57),0.0000(99),-0.11(18),26.350
6626922675581944960,334.808,-22.941,2.66,0.6,-0.628(66),8.071(88),2.822(11),0.082(0),0.29(21),90.700
6627450960854248320,336.981,-22.887,1.28,0.9,-0.684(66),5.45(11),1.3993(42),0.055(27),0.08(14),72.970
6628390184302436992,336.337,-22.155,1.83,0.9,0.196(36),5.97(14),1.7295(51),0.055(37),-0.05(24),39.960
6628782091478194432,338.126,-21.431,1.79,0.9,-0.041(34),5.48(15),1.4958(42),0.055(27),-0.10(17),29.380
6628882387554650496,338.086,-21.200,1.89,0.8,-0.440(62),5.86(14),1.7490(46),0.164(27),0.15(18),81.020
6629217910399728256,337.702,-20.045,6.24,0.9,0.348(25),5.069(83),1.5913(51),0.000(0),0.01(12),53.080
6629436610141352960,272.124,-65.107,0.85,1.1,-0.290(88),4.166(99),1.3856(33),0.189(62),0.26(14),96.610
6629674482608771200,270.203,-64.893,0.92,1.0,-0.623(56),4.13(15),1.4349(31),0.173(62),0.44(14),99.900
6630014227400988032,278.722,-63.834,2.43,1.1,-0.093(51),4.16(14),1.3145(27),0.210(62),0.11(14),80.560
6630468776680460928,272.071,-64.325,1.25,1.0,-0.586(39),4.86(14),1.6083(30),0.183(62),0.40(14),99.620
6630682494254097920,274.850,-63.086,1.72,0.8,-0.528(75),6.30(12),1.7592(47),0.216(62),0.01(19),54.210
6630918678793687936,272.594,-62.948,1.18,1.0,-0.852(55),4.351(92),1.3770(31),0.200(62),0.37(12),99.930
6631364878655898240,275.126,-61.841,1.32,0.8,-0.006(39),6.146(73),2.1722(68),0.240(62),0.25(16),94.790
6631722597890215040,282.705,-62.146,1.86,0.8,-0.297(33),6.435(89),2.3445(62),0.243(62),0.44(17),99.340
6631808909553193856,283.779,-61.591,1.68,1.1,0.084(36),4.129(60),1.3690(34),0.231(62),0.10(11),83.060
6632673331850951040,286.735,-59.117,1.13,0.9,-0.204(24),5.23(14),1.6727(45),0.193(62),0.20(16),90.440
6632738920293491584,281.186,-61.066,9.53,0.7,-0.063(19),6.928(22),2.2006(48),0.007(62),-0.00(16),50.980
6632814172419114880,280.793,-60.620,3.26,0.8,0.682(26),6.211(88),1.9279(43),0.151(62),0.02(24),51.320
6632891825427949440,281.841,-60.540,3.38,0.9,-0.619(32),5.30(14),1.7095(42),0.135(62),0.39(15),99.330
6633156017456276736,282.122,-59.731,1.35,1.0,-0.50(13),5.144(79),1.4603(39),0.238(62),0.10(16),75.760
6634001232663512704,273.822,-61.913,1.22,1.0,-0.006(47),5.099(73),1.5220(41),0.225(62),-0.00(15),50.200
6634357508789957888,273.996,-60.754,0.82,1.1,-0.176(53),4.85(15),1.4150(50),0.243(62),0.04(16),62.750
6634450932916872704,275.445,-61.113,1.07,0.9,-0.054(27),5.54(11),1.8354(56),0.251(62),0.16(16),86.360
6634465295287520128,275.514,-61.017,2.28,0.8,-0.165(40),6.139(40),1.9399(41),0.224(62),0.10(15),75.120
6635697538584821248,278.381,-58.697,1.00,1.0,0.262(50),5.08(12),1.5791(41),0.235(62),-0.06(16),34.880
6635949876504325248,277.423,-58.449,1.93,0.8,-0.021(43),6.54(13),2.0722(49),0.224(62),-0.01(20),49.580
6637352578462003712,280.840,-57.616,3.98,1.0,-0.428(41),5.157(42),1.3944(23),0.070(62),0.09(13),75.980
6637389068504460288,282.020,-57.158,12.94,0.8,0.190(39),5.967(44),1.7167(48),0.005(62),-0.15(14),13.620
6637714382210485760,281.187,-56.430,1.96,0.6,-0.322(94),9.26(14),3.338(34),0.215(62),-0.04(24),38.020
6638353168405069312,289.554,-59.692,2.92,0.9,-0.143(30),5.85(11),1.7422(33),0.123(62),0.03(17),58.940
6641141048853067008,297.519,-55.506,1.43,0.8,-0.132(23),6.45(17),2.3817(50),0.144(62),0.37(27),92.330
6641256630717038720,298.223,-54.474,1.27,1.0,-0.458(43),4.75(11),1.4907(31),0.144(62),0.29(13),98.060
6641359125815636480,298.691,-54.226,1.47,1.0,0.192(31),4.79(11),1.5079(35),0.140(62),0.03(14),59.150
6642114563320071552,294.717,-54.140,2.38,0.9,-0.563(45),5.84(18),1.9104(38),0.104(62),0.16(26),72.550
6642372261357745408,296.686,-53.218,2.86,0.9,-0.335(55),5.36(12),1.7412(43),0.072(62),0.32(17),96.290
6643390134247177728,289.507,-55.647,3.21,0.8,0.226(37),6.301(95),1.7992(53),0.076(62),-0.13(24),29.750
6644240984449859712,285.349,-54.645,1.55,1.0,-0.417(63),4.316(77),1.4459(37),0.197(62),0.33(12),99.280
6644332450073739648,286.382,-54.046,1.38,0.8,-0.200(42),6.556(84),2.2268(79),0.189(62),0.24(18),90.290
6644341074368230016,285.833,-54.095,1.70,0.8,-0.59(12),6.34(21),1.7139(52),0.190(62),-0.03(24),47.700
6644344957018664704,285.952,-53.970,1.50,0.7,-0.370(89),7.23(13),2.338(10),0.191(62),0.10(24),67.160
6644925842754057088,289.840,-52.598,1.85,0.8,-0.159(42),6.872(57),2.1504(60),0.165(62),-0.05(24),39.190
6645224394520254080,293.727,-53.227,2.49,0.9,-0.206(33),5.61(12),1.7911(51),0.101(62),0.21(17),89.670
6645711031494708736,295.494,-51.886,2.33,0.9,-0.088(19),5.14(15),1.6579(42),0.110(62),0.19(16),87.760
6645879050615381248,296.976,-50.915,1.81,0.7,0.057(57),7.04(18),2.3406(91),0.125(62),0.01(25),52.090
6645994082722928768,294.409,-51.377,1.87,1.1,-0.384(52),4.235(84),1.2063(38),0.133(62),0.12(12),86.010
6646837824754954752,294.476,-50.324,0.63,1.1,-0.792(92),3.76(17),1.2654(51),0.147(62),0.43(16),99.840
6646964371671328640,295.490,-49.877,1.73,1.1,0.031(42),4.323(58),1.2931(38),0.135(62),0.03(12),62.360
6647038932303477504,293.984,-50.183,1.55,0.9,0.125(41),5.72(11),1.6648(53),0.148(62),-0.12(17),23.340
6648059691415247616,277.466,-57.517,2.28,0.7,-0.818(68),6.976(51),2.0824(60),0.210(62),0.16(15),86.240
6648464895809423872,270.433,-58.416,1.39,0.9,0.322(26),5.413(85),1.7509(50),0.216(62),-0.02(14),43.580
6648695651514655616,273.648,-57.087,2.60,0.9,-0.117(25),5.98(14),2.0242(44),0.201(62),0.23(18),91.050
6649484280525523584,277.158,-54.997,3.16,0.6,0.396(42),8.15(11),2.9556(87),0.138(62),0.10(27),59.620
6649602924704482176,279.502,-56.842,1.94,0.8,-0.010(47),6.35(13),1.8844(41),0.213(62),-0.12(19),27.500
6649826159924632576,281.331,-55.443,1.12,1.1,-0.398(81),3.81(19),1.3781(37),0.218(62),0.36(15),99.040
6650372582842500224,283.907,-54.061,1.39,1.0,0.072(34),4.822(64),1.4928(39),0.201(62),0.04(13),62.480
6651080801469344128,278.753,-54.159,1.31,1.2,-0.279(60),3.69(16),1.1482(34),0.202(62),0.12(14),84.190
6651933064720733184,271.673,-56.295,1.32,1.0,-0.332(73),5.22(13),1.4459(42),0.232(62),0.01(17),56.410
6652364485597675520,273.097,-54.789,1.29,1.0,-0.347(73),4.57(24),1.4329(32),0.230(62),0.07(23),61.890
6652462307771215744,274.650,-55.090,0.87,1.1,-0.001(46),4.05(15),1.3331(29),0.239(62),0.10(13),80.920
6652686024026756736,274.195,-54.631,2.47,1.0,-0.408(49),5.348(57),1.4823(27),0.201(62),0.05(14),66.850
6653085215468000128,272.028,-54.979,2.73,1.0,-0.332(37),4.435(28),1.5022(28),0.194(62),0.33(11),99.890
6653544910107962624,274.986,-53.709,0.84,1.0,-0.221(30),4.48(16),1.5852(52),0.220(62),0.34(14),98.860
6653612396933443968,274.690,-53.453,1.18,1.0,-0.46(19),4.668(86),1.4327(44),0.212(62),0.21(18),87.890
6654812582592870400,283.201,-51.450,1.13,0.9,-0.583(54),5.20(11),1.5922(48),0.181(62),0.28(14),96.930
6654843918673555072,282.255,-51.547,1.69,1.0,-0.449(81),4.829(43),1.4709(36),0.175(62),0.23(13),94.580
6655189371483697152,283.261,-49.868,1.30,1.1,-0.067(45),4.817(71),1.3420(35),0.172(62),-0.04(14),39.740
6656106291167863936,281.275,-49.490,1.63,1.0,-0.23(10),5.14(10),1.4092(38),0.160(62),-0.01(18),49.120
6656366982797326848,286.445,-53.606,1.82,0.7,-0.457(90),7.79(11),2.580(12),0.184(62),0.09(26),65.070
6656413059206469376,284.815,-53.596,2.99,1.1,-0.131(43),4.558(56),1.2566(30),0.113(62),0.00(13),52.910
6657126092496033152,289.575,-51.031,3.63,1.0,-0.102(32),4.338(80),1.4555(46),0.038(62),0.28(12),98.680
6658041951323647872,287.635,-50.611,1.42,0.8,-0.420(76),6.107(68),1.7249(48),0.184(62),0.02(17),57.150
6658763505826972928,293.172,-49.668,2.85,0.8,0.426(27),6.58(15),1.9926(53),0.081(62),-0.06(27),40.930
6661238472143070464,284.449,-49.230,5.44,0.7,-0.414(25),7.788(34),2.8726(51),0.015(62),0.38(19),98.490
6661802006210853888,287.231,-47.615,1.59,0.9,-0.114(56),5.506(84),1.5503(46),0.169(62),-0.05(16),38.180
6661960301526484480,283.782,-49.381,1.07,1.0,-0.561(35),4.293(92),1.4838(36),0.173(62),0.43(11),99.980
6662300493000416128,284.198,-47.883,1.44,0.7,0.154(67),6.99(18),2.344(12),0.161(62),-0.01(24),49.570
6662980613956397312,288.056,-45.854,1.30,0.9,-0.221(60),5.497(70),1.5322(53),0.176(62),-0.02(16),45.650
6663162033376519808,289.625,-47.287,1.17,0.9,-0.384(25),5.278(72),1.8794(62),0.174(62),0.48(13),99.980
6663252949243700992,291.103,-46.874,1.58,0.9,-0.210(31),5.81(12),1.9190(62),0.172(62),0.24(17),92.290
6663317786070516736,290.578,-46.409,3.51,0.9,-0.442(40),5.594(35),1.4960(48),0.041(62),0.05(14),66.310
6663542253941791232,291.101,-45.915,1.20,1.1,-0.207(94),4.63(14),1.3425(39),0.183(62),0.06(17),65.910
6663596031232250496,290.206,-45.680,1.38,0.8,-0.051(85),6.467(80),1.8868(82),0.180(62),-0.13(20),24.980
6663820743918894080,293.504,-45.138,2.29,0.8,-0.549(26),5.946(38),1.8478(44),0.159(62),0.28(13),98.450
6665037834573601664,292.770,-42.919,2.56,0.8,0.299(20),6.115(59),1.9650(50),0.151(62),-0.05(14),36.500
6665193037511501184,291.774,-43.163,1.18,1.1,-0.139(47),4.695(69),1.3697(38),0.211(62),0.04(14),63.490
6667579939813327872,304.718,-51.171,1.06,1.0,-1.089(54),4.444(99),1.3436(38),0.122(62),0.39(11),99.980
6667908006595292160,304.831,-49.748,0.84,1.0,0.016(41),4.30(12),1.4340(46),0.118(62),0.19(14),91.090
6667922472045186944,304.633,-49.649,1.21,1.0,-0.123(50),5.20(11),1.4604(43),0.118(62),-0.01(16),47.660
6668123369139821312,305.550,-48.419,5.23,0.7,0.174(30),7.38(11),2.4630(57),0.012(62),-0.08(21),34.920
6668541527154760448,306.498,-47.750,2.24,1.0,-0.683(53),4.176(89),1.4810(32),0.091(62),0.52(12),99.990
6668940860331185408,303.969,-48.072,1.19,0.9,-0.031(61),5.44(19),1.5156(38),0.114(62),-0.09(20),34.000
6668996931127150208,302.971,-48.614,7.02,0.7,0.292(21),7.076(43),2.3239(48),0.009(62),0.06(24),54.830
6669023048825213696,303.240,-48.446,1.01,1.0,-0.110(36),4.70(13),1.6022(40),0.116(62),0.29(15),97.340
6669137123156399232,304.076,-47.838,1.06,0.8,0.387(36),6.11(13),1.9198(64),0.114(62),0.06(24),58.870
6669412928776138112,306.477,-47.100,2.16,1.1,0.085(35),3.877(56),1.2670(28),0.093(62),0.12(11),88.070
6669775458375740160,305.503,-45.757,3.34,0.6,-0.687(47),8.598(92),3.1692(87),0.043(62),0.11(24),64.090
6670630156868109440,300.805,-48.041,1.91,0.8,0.501(33),6.116(71),1.8837(57),0.109(62),0.03(23),52.260
6671706887989337088,300.911,-46.647,1.33,1.0,-0.578(44),4.19(16),1.3532(42),0.116(62),0.35(13),99.530
6672007982376842496,300.311,-45.515,2.22,0.8,0.040(39),6.10(12),1.7149(46),0.093(62),-0.17(18),16.590
6672016812829462528,299.409,-45.910,4.39,0.7,-0.088(41),7.116(98),2.2571(68),0.020(62),-0.04(22),44.120
6672047770953690368,299.761,-45.742,1.48,0.9,-0.401(60),5.580(85),1.6434(78),0.115(62),0.16(16),83.840
6673457688457765632,302.400,-44.814,1.53,1.0,0.125(39),5.13(13),1.5108(43),0.107(62),-0.04(16),39.320
6675960967196578688,307.216,-44.303,2.03,0.9,-0.252(14),4.866(70),1.7774(36),0.094(62),0.49(12),99.980
6676232473552313856,310.290,-43.184,1.70,1.0,0.070(39),4.98(10),1.4081(37),0.100(62),-0.06(15),34.580
6676300578850276352,309.879,-42.906,1.44,0.8,0.119(51),6.76(14),2.1601(77),0.104(62),-0.05(21),41.120
6676322328564707712,308.610,-43.650,1.92,0.9,0.048(37),5.611(87),1.5961(38),0.096(62),-0.10(16),27.230
6677224374776635008,313.116,-42.859,1.16,0.8,0.262(38),6.11(15),1.8230(60),0.100(62),-0.16(19),19.080
6677597006138945408,313.373,-41.323,1.02,1.0,-0.097(50),4.673(87),1.3757(35),0.095(62),0.08(14),71.940
6678487026442057728,312.571,-40.553,3.23,0.9,-0.082(35),4.81(14),1.5447(31),0.034(62),0.22(16),91.770
6678661161596816512,311.164,-39.915,1.14,0.9,0.283(25),5.53(17),1.6785(42),0.095(62),-0.09(18),30.530
6678708371877080320,312.366,-39.884,3.91,0.8,-0.023(42),5.935(42),1.6490(33),0.022(62),-0.11(22),31.050
6678815196303919744,312.418,-39.098,1.62,0.8,0.248(34),6.08(10),1.8251(46),0.098(62),-0.14(17),19.020
6678941296543090688,305.757,-43.935,6.64,0.9,-0.778(34),5.712(50),1.6871(33),0.010(62),0.02(22),50.360
6678951879342621056,306.140,-43.888,1.69,1.0,-0.784(41),4.454(53),1.4113(28),0.107(62),0.40(10),99.970
6680195701871354240,305.456,-41.823,1.66,0.9,-0.573(47),5.26(19),1.6166(47),0.119(62),0.30(17),95.910
6681515764362860288,309.430,-40.027,2.09,0.7,-0.247(65),7.43(12),2.4612(82),0.088(62),0.07(25),61.360
6681995155728751488,310.226,-38.593,1.09,1.1,-0.688(67),4.20(12),1.1717(31),0.108(62),0.20(13),95.020
6683173827897209728,308.632,-36.893,1.02,1.0,0.032(41),4.51(12),1.3886(34),0.136(62),0.07(15),70.250
6683572473879448064,296.525,-46.627,1.12,1.0,-1.081(56),4.10(11),1.3499(42),0.144(62),0.49(13),100.000
6684665354078064768,296.582,-44.937,1.27,0.8,0.309(54),6.53(20),2.0061(91),0.157(62),-0.18(22),20.120
6684702050278527616,295.546,-45.002,1.25,1.2,-0.211(84),3.781(66),1.2105(38),0.173(62),0.16(14),88.380
6685116291284354432,297.016,-44.138,2.36,1.0,-0.525(42),4.63(17),1.4417(42),0.125(62),0.30(14),97.980
6685604337007194368,300.314,-44.633,4.94,0.5,-0.725(66),9.590(89),3.266(15),0.017(62),-0.17(21),19.860
6686468484428027136,301.724,-41.952,1.29,0.8,-0.096(48),6.34(17),2.0939(83),0.150(62),0.15(22),76.300
6688580337027243136,297.245,-42.046,0.81,1.2,-0.004(56),3.61(11),1.3582(40),0.196(62),0.24(12),98.410
6688731485516404736,296.208,-41.938,1.22,0.8,0.177(40),5.98(10),2.0545(83),0.211(62),0.13(17),79.730
6689337522583502976,292.895,-41.840,1.46,0.9,0.102(34),5.63(12),1.6749(58),0.232(62),-0.09(17),28.170
6691730781438862976,296.471,-37.877,1.27,0.9,0.286(35),5.86(20),1.7845(70),0.344(62),-0.18(19),17.170
6693183923492579584,305.604,-38.201,1.79,0.7,-0.125(64),7.452(89),2.578(14),0.148(62),0.11(23),67.670
6693379121166048512,305.709,-38.010,1.05,1.1,-0.366(89),4.07(15),1.2668(40),0.160(62),0.20(15),91.450
6693408155144914176,304.826,-38.116,0.91,1.1,0.039(47),4.393(96),1.3568(49),0.172(62),0.05(14),67.650
6693547071567539712,301.992,-39.698,2.39,0.7,-0.313(41),7.353(82),2.5165(86),0.151(62),0.20(21),82.080
6694028004825891584,302.132,-37.489,1.11,1.0,-0.549(47),4.70(12),1.5756(51),0.233(62),0.38(13),99.540
6694416372948556800,302.718,-37.117,1.25,1.0,-0.038(46),4.555(81),1.4440(41),0.228(62),0.11(13),80.060
6694867752533886848,307.204,-36.800,1.52,0.8,-0.602(77),6.09(11),1.7189(61),0.148(62),-0.14(24),28.280
6695188161391317504,307.822,-36.750,2.03,0.9,0.388(20),5.471(95),1.8333(49),0.122(62),0.05(14),64.870
6701227911904704896,303.955,-31.043,1.09,0.9,0.305(41),5.83(15),1.9519(77),0.58(16),-0.08(21),33.330
6701283716417360896,304.106,-30.500,0.90,1.1,-0.077(58),4.23(14),1.3890(45),0.438(47),0.06(13),68.130
6701410705716218112,271.089,-53.642,2.40,0.9,-0.608(27),5.042(31),1.5736(29),0.208(62),0.08(20),62.000
6702628797101121024,271.820,-51.831,1.55,1.0,-0.142(40),5.096(83),1.5188(40),0.218(62),0.06(14),67.420
6702757199444102272,273.291,-50.719,4.08,0.7,0.160(19),7.26(11),2.4773(52),0.085(62),0.10(27),62.120
6703274828901179136,275.172,-49.779,1.25,1.0,-0.997(54),4.71(16),1.5803(37),0.173(62),0.52(13),99.990
6704438490158474240,282.173,-47.757,2.79,0.9,0.204(20),5.517(44),1.6618(30),0.110(62),-0.07(13),27.830
6704764907674279424,277.079,-49.164,2.72,0.9,0.005(38),5.387(41),1.5113(35),0.127(62),-0.07(21),37.020
6706536083471222656,274.311,-48.654,4.02,0.8,-0.308(31),6.59(13),2.0813(46),0.064(62),0.15(21),77.980
6707512587241485056,272.253,-47.061,1.40,1.0,-0.61(10),4.512(76),1.3694(36),0.186(62),0.25(13),96.660
6708249908561830144,277.508,-46.734,1.52,0.8,-0.425(54),6.726(87),2.1438(80),0.134(62),0.20(19),85.790
6709325750628806016,276.209,-45.918,1.80,0.7,-0.281(45),7.32(14),2.495(11),0.141(62),0.17(25),76.760
6711568891782788608,282.664,-45.922,1.19,1.1,-0.350(96),4.17(12),1.2944(48),0.147(62),0.21(15),92.180
6711861598097880960,282.300,-45.019,1.91,0.8,0.404(24),6.20(11),1.9616(57),0.145(62),-0.11(16),23.080
6712268932794583424,286.081,-43.621,7.18,0.8,-0.001(62),6.036(53),1.6945(64),0.011(62),-0.10(22),32.790
6716158803075015296,283.032,-42.100,1.41,0.9,-0.011(57),5.303(89),1.6044(49),0.197(62),0.02(16),55.760
6720642027392037376,271.538,-45.630,2.74,0.6,-0.486(49),8.713(77),3.253(13),0.148(62),0.12(23),65.610
6721165287532386432,273.769,-44.134,1.29,1.0,-0.370(42),4.186(55),1.5241(37),0.175(62),0.43(11),99.990
6721998618577349760,276.042,-43.371,1.93,0.9,0.288(26),5.41(21),1.6325(38),0.150(62),-0.11(19),28.220
6724211626261713664,271.032,-43.401,0.78,1.1,-0.083(60),4.283(96),1.3782(42),0.242(62),0.13(14),84.920
6724597550516887936,274.386,-42.240,1.65,1.0,-0.35(11),4.48(13),1.4562(34),0.171(62),0.28(16),95.040
6725673491366393344,272.740,-40.843,1.82,0.8,0.016(42),6.713(95),2.0894(63),0.176(62),-0.08(19),34.430
6725747330445490048,273.858,-40.293,1.31,1.1,-0.024(42),4.109(75),1.3467(34),0.186(62),0.14(12),89.760
6727881555559018752,275.956,-37.745,1.17,0.9,-0.700(71),4.93(22),1.5374(54),0.208(62),0.32(17),96.670
6729122526205303808,283.575,-38.871,2.49,0.8,-0.191(62),6.146(66),1.8409(49),0.204(62),0.02(17),54.400
6729273605975927296,282.541,-38.585,1.46,0.9,-0.120(24),5.29(12),1.8815(49),0.217(62),0.35(16),98.500
6729965439314155904,280.287,-38.038,0.96,1.2,-1.053(63),4.090(95),1.2267(42),0.223(62),0.33(13),99.860
6731140576720399232,283.592,-36.511,2.21,0.8,-0.040(52),6.310(62),1.9732(56),0.219(62),0.00(17),51.280
6732381336927719296,284.396,-34.864,6.94,0.8,0.190(25),6.34(11),1.9125(70),0.016(62),-0.12(18),23.920
6733503251107917440,279.941,-36.397,1.02,1.0,-0.388(56),4.321(86),1.5621(42),0.239(62),0.41(12),99.900
6734484122891026432,277.230,-35.008,1.59,1.0,-0.093(38),4.918(48),1.5064(43),0.231(62),0.08(13),73.830
6734582804045852672,278.656,-35.315,1.57,0.9,0.173(30),5.84(20),1.8234(58),0.236(62),-0.06(20),38.270
6735501029372750336,280.410,-34.177,1.13,1.0,-0.825(55),4.35(12),1.5731(45),0.249(62),0.54(13),100.000
6737583646133041664,293.356,-40.229,1.73,0.8,-0.021(60),6.94(34),2.1365(85),0.278(62),-0.15(31),33.610
6740434744204354432,296.809,-35.637,2.10,1.2,-0.195(65),3.962(68),1.3386(35),0.338(62),0.16(12),90.830
6741571780966512512,295.630,-33.904,2.21,0.8,-0.325(28),6.814(79),2.4136(72),0.322(62),0.34(18),96.820
6742005950618650624,290.012,-37.541,1.01,0.9,-0.536(49),5.269(90),1.9819(67),0.436(62),0.54(13),99.990
6743158578103753728,289.036,-36.274,3.05,0.9,-0.177(21),5.89(23),1.9186(45),0.259(62),0.17(20),80.570
6746902522573803392,297.595,-33.649,2.43,0.9,-0.37(10),5.02(11),1.6205(41),0.297(62),0.24(17),91.500
6747540617276111872,296.438,-33.894,1.07,0.9,0.071(39),5.71(14),1.7607(69),0.372(62),-0.07(18),35.810
6751928871262574976,297.348,-29.293,1.66,1.0,-0.479(52),5.158(47),1.5983(41),0.493(50),0.15(12),90.310
6755059387024966272,298.804,-25.929,1.27,0.9,-0.361(27),5.46(18),1.7313(57),0.2466(99),0.23(16),91.300
6756389967897771648,288.237,-32.615,1.15,1.2,-0.117(65),3.65(16),1.3451(42),0.356(41),0.19(13),93.320
6756593549349809920,285.835,-33.314,1.02,1.1,0.024(47),4.326(99),1.3795(47),0.239(62),0.08(13),74.100
6757301909717308416,287.309,-31.602,1.43,0.8,-0.270(61),6.444(91),1.9020(71),0.427(33),-0.07(17),35.940
6761049869995704960,282.532,-31.068,1.27,1.0,-0.571(67),4.43(11),1.5029(44),0.384(57),0.32(13),99.180
6765783714206065152,291.694,-27.128,1.69,0.8,0.161(34),6.25(17),1.9076(64),0.247(39),-0.13(19),24.810
6766757056872549120,294.970,-26.486,3.00,0.9,0.149(29),5.88(14),1.8040(50),0.08(12),-0.04(20),42.470
6767176589278255232,294.722,-25.214,1.27,0.9,0.073(51),5.45(12),1.7198(63),0.356(37),-0.01(16),48.960
6767704488000760064,296.852,-23.884,2.52,1.0,0.029(37),4.67(11),1.6314(46),0.247(69),0.22(15),93.440
6769722439734617856,291.940,-24.469,0.84,1.2,-0.524(71),3.811(99),1.3467(39),0.384(27),0.31(13),99.240
6770813254049334144,290.162,-23.473,1.16,1.3,-0.267(84),3.52(18),1.2942(41),0.301(19),0.25(14),96.050
6771370504585514624,293.466,-23.118,1.41,1.0,-0.009(47),4.83(14),1.5774(46),0.301(27),0.11(15),77.380
6772142911504435840,293.117,-21.589,1.33,0.8,-0.810(77),6.41(10),1.7323(74),0.219(74),0.04(17),60.980
6773202875074585728,291.474,-21.030,2.12,0.8,-0.318(35),6.53(14),2.1964(68),0.164(37),0.28(19),92.030
6773886840020986880,315.538,-39.408,2.05,0.9,0.007(35),5.37(22),1.4163(34),0.101(62),-0.18(20),18.810
6777460562048939520,317.823,-34.875,2.37,0.9,-0.206(18),5.952(88),2.0238(37),0.092(62),0.24(23),85.400
6777635487476703232,318.507,-33.585,1.56,0.9,0.442(40),5.689(70),1.9198(61),0.279(62),0.00(13),49.610
6779099796447819008,310.973,-36.411,4.58,0.9,-0.191(32),5.735(80),1.7441(31),0.020(62),0.06(23),58.270
6779281044067974016,311.139,-35.635,2.53,0.6,-0.482(61),9.03(10),3.104(13),0.090(62),0.03(20),54.030
6780759268730785792,316.468,-33.790,1.17,0.8,0.099(19),6.12(17),2.0303(61),0.263(62),0.06(19),63.920
6780978758739887616,317.082,-32.758,3.01,0.8,0.544(20),6.30(13),1.9366(37),0.056(62),0.01(25),50.530
6781628810629998848,313.376,-32.670,2.13,1.0,-0.124(39),4.650(69),1.5036(34),0.195(62),0.19(13),92.640
6782044872702427520,316.232,-31.424,1.25,0.9,-0.220(39),5.707(91),2.0991(44),0.303(62),0.43(16),99.580
6783892670712561408,318.945,-32.652,1.11,1.0,-0.440(51),4.279(84),1.5680(39),0.305(62),0.42(12),99.980
6784150437467884544,320.923,-32.254,1.24,1.0,-0.274(64),5.15(11),1.7804(55),0.273(62),0.34(16),97.630
6784290865718720256,321.631,-31.570,1.69,1.0,-0.143(60),5.33(11),1.5071(41),0.233(62),-0.04(17),41.450
6784523000111321216,319.766,-30.896,4.21,0.7,2.12(26),7.493(71),2.5491(67),0.0000(99),0.06(24),53.640
6784701430232308352,323.531,-32.348,4.17,0.9,-0.761(67),5.03(16),1.4475(28),0.016(62),0.30(15),96.960
6784794235885854976,323.626,-31.669,4.14,0.8,-0.409(24),7.021(35),2.4268(47),0.016(62),0.35(17),98.000
6786130245592712832,321.764,-29.984,1.79,0.9,-0.557(68),5.12(16),1.6340(43),0.1096(99),0.36(16),98.130
6786776170018090112,322.788,-28.175,1.79,1.1,-0.397(82),3.877(51),1.2762(23),0.082(75),0.31(13),99.120
6786789712050413056,323.303,-28.463,0.92,1.2,-0.174(57),3.71(11),1.2404(23),0.082(37),0.23(12),97.330
6787732749430618368,319.625,-29.710,2.37,0.6,-0.67(13),7.98(16),2.518(11),0.1644(99),0.03(28),56.080
6788241956456634752,317.636,-29.974,2.51,1.0,-0.026(50),4.94(12),1.3600(38),0.301(65),-0.13(16),20.580
6789344324239269760,321.393,-28.886,5.13,0.5,-0.313(58),9.48(12),3.323(10),0.027(17),-0.08(21),31.190
6789558866445444992,319.625,-28.417,1.58,0.9,-0.697(61),5.55(12),1.6581(42),0.30(11),0.22(17),91.030
6789756056983856896,322.193,-28.203,7.96,1.0,0.065(34),4.200(47),1.3372(41),0.000(0),0.17(19),80.140
6791860144283753984,309.564,-33.962,1.85,1.0,-0.328(45),4.31(11),1.4203(28),0.167(62),0.29(13),98.590
6793233434307692288,309.510,-31.782,1.79,1.1,-0.348(62),4.39(13),1.2943(26),0.214(62),0.13(14),83.340
6793383552004685568,309.969,-31.072,2.66,0.6,-0.084(56),8.09(10),2.8885(75),0.192(37),0.03(21),54.810
6794538795127221248,312.942,-30.374,2.60,1.0,-0.240(54),5.249(58),1.4200(37),0.247(67),-0.16(21),25.380
6794827966685320704,310.534,-31.100,6.06,0.7,-0.469(29),8.193(34),3.2913(68),0.000(27),0.43(22),99.980
6794991656478629376,312.062,-30.064,1.41,0.9,0.315(38),5.89(13),1.7096(42),0.219(37),-0.09(23),34.870
6797311488574748032,305.891,-29.743,4.72,0.8,-0.127(17),6.22(19),2.0521(49),0.0000(99),0.18(26),74.060
6797383781464170752,305.038,-30.111,1.72,0.9,-0.627(51),5.56(13),1.6561(44),0.247(27),0.22(14),92.750
6798841459004817792,310.237,-27.915,1.79,0.9,-0.130(49),5.716(78),1.5895(36),0.110(47),-0.07(16),33.680
6799234328253462912,311.230,-26.413,3.76,0.7,-0.294(25),7.165(96),2.7426(50),0.164(92),0.39(27),94.220
6802561484797464832,315.107,-25.586,1.46,1.2,-0.189(46),3.851(82),1.2614(26),0.329(27),0.11(10),87.290
6802694422625162880,317.866,-27.048,1.98,0.9,-0.720(51),5.55(15),1.5451(38),0.137(37),0.18(15),87.370
6803410960608215680,319.860,-24.989,2.97,0.6,0.488(64),7.99(14),2.8623(91),0.055(55),0.09(28),59.250
6806977570172268288,311.846,-23.143,2.98,0.5,-1.76(17),9.676(88),3.040(15),0.055(29),-0.44(20),3.140
6807431526738472448,315.490,-23.130,1.99,1.0,-0.177(52),4.593(98),1.4839(38),0.247(27),0.18(13),91.390
6807842851462115456,315.829,-22.784,1.67,0.8,-0.228(52),6.40(10),2.0082(67),0.137(27),0.11(18),72.890
6807864979133764352,316.300,-22.517,1.45,0.9,0.327(33),5.388(69),1.6319(48),0.110(27),-0.09(12),21.110
6808640031752341120,313.250,-22.163,4.28,0.6,-0.595(34),8.505(96),3.1682(72),0.219(12),0.11(24),63.570
6808680060847426176,312.789,-22.042,1.61,1.0,0.041(40),5.11(22),1.4626(32),0.301(37),-0.12(18),27.250
6809770192265787392,326.087,-28.658,2.28,1.1,-0.028(33),4.011(37),1.1938(23),0.1096(99),0.04(19),56.770
6809986967855116928,326.370,-27.560,2.38,0.7,0.182(42),6.806(60),2.0981(51),0.055(47),-0.15(16),16.320
6810147084235958784,328.419,-27.863,2.39,0.6,-0.831(73),8.58(11),3.540(12),0.055(27),0.49(24),99.750
6810630731913043584,325.220,-27.891,1.34,0.9,0.402(25),5.39(16),1.6840(44),0.1096(99),-0.07(15),32.050
6810687150603470208,325.110,-27.568,0.98,1.0,-0.141(48),4.40(13),1.3539(31),0.082(55),0.15(14),86.410
6811020027748722176,324.997,-26.780,1.20,0.9,0.722(55),5.94(13),1.8206(52),0.110(37),0.04(23),53.390
6811086475187195776,324.254,-26.547,1.66,0.9,0.364(27),5.493(51),1.7031(36),0.0274(99),-0.05(10),32.020
6811641629775821312,326.065,-25.129,3.64,0.9,-0.573(35),5.478(68),1.7080(30),0.164(47),0.31(12),99.300
6811660798214064256,326.220,-25.177,1.28,0.9,0.160(27),4.23(11),1.5468(33),0.219(37),0.22(11),96.860
6811916232804635904,329.608,-25.972,1.10,1.0,-0.394(76),4.833(99),1.4629(39),0.1370(99),0.21(14),92.670
6814088077507215232,324.101,-26.554,2.18,0.9,0.199(21),5.77(13),1.6752(33),0.055(37),-0.14(16),19.080
6814631030093081088,325.035,-24.866,1.73,0.9,-0.422(23),5.71(12),1.6702(35),0.000(0),0.19(15),89.070
6814881027253745408,323.713,-24.675,1.69,1.1,-1.062(51),4.58(13),1.1872(24),0.110(37),0.20(12),95.920
6815083032451351808,322.211,-25.634,1.28,0.8,0.429(30),6.07(10),1.9452(51),0.164(27),0.09(23),63.230
6815624370129559040,321.840,-23.617,2.06,0.7,-0.208(50),6.94(10),2.1281(62),0.082(27),-0.02(20),47.800
6817769826552810112,324.586,-21.683,2.67,0.7,-0.406(34),7.24(13),2.4960(50),0.164(27),0.29(21),90.350
6818004847163066112,326.464,-21.061,1.73,1.0,0.315(31),4.81(10),1.4952(35),0.0000(99),0.01(13),54.300
6820386526787680768,332.549,-20.643,1.57,1.0,0.222(27),4.70(12),1.4820(45),0.110(0),0.03(13),60.030
6823425405128192896,329.438,-20.113,1.19,1.0,-0.338(25),4.95(17),1.6419(45),0.027(20),0.38(15),99.080
6823778000467791616,331.255,-19.093,3.17,1.0,-0.274(78),4.66(15),1.3903(33),0.137(20),0.15(16),82.610
6824856999331632512,329.448,-18.364,6.84,0.8,-0.263(28),6.044(84),1.9774(56),0.000(0),0.29(15),97.120
6826096767411619968,333.215,-16.955,4.94,0.9,0.105(34),5.658(75),1.5736(41),0.000(27),-0.14(14),15.840
6826966107447727872,331.527,-16.557,1.35,0.9,-0.324(44),5.75(11),1.9102(64),0.082(47),0.34(17),97.360
6828598263739791872,319.296,-22.942,3.36,0.8,-0.604(51),6.38(13),1.9837(68),0.164(27),0.25(17),92.750
6829210137664696192,321.053,-21.238,2.15,0.9,0.092(35),5.49(17),1.5931(39),0.0548(99),-0.06(18),36.660
6829961658159111936,324.042,-20.514,1.65,0.7,0.072(51),7.46(12),2.5155(78),0.137(37),-0.05(22),41.030
6830222272477947392,323.048,-20.076,2.66,1.0,-0.622(68),5.01(11),1.2548(21),0.137(47),0.03(13),61.120
6832477684360087680,317.263,-20.079,2.45,0.6,-0.272(65),8.656(54),3.371(16),0.137(0),0.26(21),94.370
6833076127923186816,319.090,-18.465,5.02,0.8,-0.115(21),6.733(76),2.3207(44),0.0000(99),0.22(23),82.100
6833168693058542592,316.390,-20.100,2.48,0.8,0.276(29),6.361(79),2.0581(51),0.219(27),-0.06(14),32.660
6835620638347772928,318.536,-17.516,2.16,1.0,0.093(30),5.231(97),1.4934(34),0.137(27),-0.09(14),25.360
6836027144117784576,320.538,-16.029,1.54,0.9,0.085(41),5.73(14),1.7245(41),0.2192(99),-0.07(17),34.540
6836170806478625792,321.046,-15.414,3.56,0.8,-0.108(31),6.48(17),2.1616(54),0.110(37),0.17(21),80.100
6837564643625028224,327.846,-16.102,1.53,1.0,-0.101(46),5.32(19),1.5036(40),0.110(65),-0.02(19),47.190
6840260405618249728,326.903,-14.022,1.25,1.1,0.038(44),4.46(15),1.3423(36),0.055(27),0.06(15),67.920
6840961619158910208,329.137,-12.204,1.89,0.9,-0.38(11),5.42(19),1.4918(41),0.027(47),0.08(21),66.780
6845495489717770752,303.485,-29.610,2.34,0.8,-0.446(52),6.27(13),1.9827(46),0.2740(99),0.21(18),87.890
6846665541889312000,302.701,-27.765,1.49,1.0,0.105(32),4.978(98),1.5678(43),0.274(27),0.02(13),55.060
6847041987182011648,302.093,-26.963,3.48,0.7,-0.407(54),8.037(61),2.866(12),0.301(27),0.20(20),83.520
6847230312908068608,304.111,-26.318,1.00,1.1,-0.528(90),4.55(15),1.3573(46),0.274(27),0.17(14),89.090
6847630913097396864,304.199,-25.350,1.66,0.9,-0.402(35),5.63(16),1.8799(49),0.3563(99),0.30(16),96.340
6847656614181843840,303.451,-25.431,4.64,0.7,-0.518(44),7.75(11),2.9953(78),0.420(46),0.30(27),87.470
6848136001252110080,305.646,-25.511,1.21,0.9,-0.745(47),4.94(10),1.6317(51),0.2192(99),0.43(11),99.950
6848156514016381184,306.820,-25.673,16.05,0.6,-0.620(60),8.936(80),3.5310(87),0.000(0),0.34(21),98.520
6849137931222733440,304.527,-25.030,2.25,0.7,-0.140(55),7.15(11),2.3304(80),0.2192(99),0.02(21),54.690
6849244583851073024,304.489,-24.345,4.65,0.6,-0.759(54),8.51(13),2.9858(94),0.192(47),0.28(23),89.610
6849346353097620352,304.738,-24.168,1.26,1.0,-1.020(65),4.62(19),1.4533(38),0.247(27),0.39(14),99.630
6849416588701482496,306.473,-24.519,3.46,1.1,-0.344(50),4.144(53),1.3480(44),0.082(82),0.30(13),99.330
6849490359060111616,306.178,-24.047,1.37,1.2,-0.184(62),3.92(10),1.2700(33),0.1918(99),0.17(12),91.390
6850102580878401536,300.670,-26.354,2.70,0.8,-0.627(51),6.218(75),1.8242(47),0.329(65),0.12(15),81.050
6851956529281140608,300.530,-23.675,1.82,0.7,-0.269(37),6.96(13),2.6154(99),0.438(17),0.42(19),97.890
6852732131654780288,303.648,-22.649,3.81,0.6,0.201(57),8.56(11),3.308(10),0.301(37),0.10(18),69.730
6853522886673657728,303.158,-22.189,2.02,0.8,-0.268(37),6.79(15),2.4237(77),0.575(20),0.27(19),91.590
6854461422927841664,303.543,-19.896,1.19,1.1,-0.55(12),3.94(38),1.4037(44),0.356(27),0.34(19),96.070
6855366836392824704,310.400,-22.064,1.33,0.9,0.017(34),5.47(15),1.4909(39),0.1644(99),-0.16(17),17.040
6856105192811580672,307.559,-21.452,1.21,0.9,-0.455(37),5.16(27),1.6002(50),0.192(36),0.25(18),90.780
6856583549089784832,308.769,-20.282,3.13,0.9,-0.530(65),5.52(12),1.5599(34),0.055(37),0.16(16),85.750
6856892099537340928,312.766,-21.083,1.75,0.7,-0.139(59),7.14(16),2.3044(78),0.301(27),-0.02(24),46.470
6857172062685559936,312.036,-20.462,1.52,1.0,-0.745(46),4.81(12),1.5413(33),0.274(27),0.36(11),99.690
6857204017242593152,312.782,-20.008,2.60,0.7,0.194(34),7.629(82),2.6528(66),0.274(87),-0.07(21),36.160
6857263219071616512,312.130,-19.971,1.12,1.1,-0.052(44),4.024(66),1.4064(33),0.247(27),0.21(10),97.440
6857826237744759808,313.569,-18.698,0.94,1.0,-0.225(72),4.36(11),1.4400(32),0.219(27),0.23(13),94.870
6858157122025372032,309.881,-19.847,0.97,0.9,-0.131(44),5.75(18),1.9824(73),0.055(27),0.33(20),94.710
6858282947387193856,310.703,-19.381,3.09,0.7,0.000(39),7.76(12),2.6473(57),0.0822(99),-0.05(21),39.730
6859127818995540352,307.192,-21.238,1.26,1.0,-0.117(41),4.560(94),1.3866(43),0.2192(99),0.08(12),76.570
6862639212457416320,308.671,-16.477,1.49,1.1,-0.395(56),4.684(72),1.3305(39),0.1918(99),0.11(11),83.180
6862717690100365056,306.786,-17.106,3.67,0.7,-0.202(39),7.04(10),2.4074(77),0.219(47),0.18(20),82.240
6862746930238299904,306.918,-16.657,1.05,1.0,-0.043(61),5.21(13),1.4670(49),0.2466(99),-0.09(16),31.420
6862813966086580992,307.910,-16.468,1.04,1.1,-0.369(75),4.30(13),1.3713(36),0.3288(99),0.18(13),91.020
6863175533612254208,309.980,-15.515,1.50,0.9,-0.398(45),5.46(12),1.6759(45),0.164(27),0.21(16),91.220
6865950426084271872,301.299,-20.969,1.50,1.1,-0.074(57),4.14(13),1.5696(47),0.493(37),0.23(13),96.890
6866112810208545664,299.598,-20.740,2.18,0.9,-0.650(49),5.27(15),1.7309(50),0.63(11),0.24(16),94.480
6867424836818916736,299.584,-18.318,1.57,1.0,-0.059(45),4.641(37),1.6812(46),0.685(55),0.14(11),91.770
6869232468295842176,294.218,-19.810,1.56,1.0,-0.253(20),5.291(89),1.7998(40),0.192(20),0.33(12),99.540
6870490137799119616,298.917,-18.076,6.11,0.7,-0.231(42),8.219(57),3.0913(90),0.000(15),0.27(16),95.710
6872126245460784512,299.108,-15.733,2.48,1.0,0.124(40),5.34(11),1.6559(45),0.411(69),-0.02(22),46.990
6872847593806737408,302.792,-18.377,2.63,0.8,-0.352(21),6.18(15),2.0102(51),0.411(48),0.19(17),86.660
6873120169611703680,305.594,-17.462,4.67,0.7,-0.578(33),7.402(54),2.8146(78),0.192(51),0.35(24),94.510
6873218404104246784,305.794,-17.214,2.51,0.8,0.217(24),6.639(75),2.2910(71),0.164(65),0.08(16),70.900
6873547913995379968,305.477,-16.085,1.57,1.0,-0.241(70),5.15(14),1.4226(39),0.219(27),-0.02(17),48.350
6873929822485896448,301.752,-17.128,1.39,0.8,-0.041(61),6.52(10),2.0682(85),0.438(27),-0.04(18),41.020
6873965109937720192,302.096,-16.790,1.63,1.0,-0.52(13),5.26(16),1.8097(47),0.356(43),0.19(23),77.960
6874642271662211072,304.260,-15.240,0.92,1.0,-0.593(59),4.59(13),1.4773(52),0.3014(99),0.29(12),98.650
6874772353332345856,306.531,-16.588,2.95,1.0,-0.716(33),4.572(65),1.4019(36),0.082(27),0.352(90),99.950
6875192852107838592,306.344,-15.304,1.38,0.9,0.163(40),5.63(11),1.6268(53),0.230(27),-0.08(22),36.710
6875362314336433536,308.139,-15.144,2.08,0.9,-0.325(26),5.49(13),1.8080(47),0.247(27),0.28(15),96.570
6876098918409722496,305.693,-14.376,1.81,0.8,-0.146(47),6.35(10),2.0916(61),0.247(27),0.15(17),80.780
6878607316749837184,299.943,-13.763,1.07,0.9,0.057(55),5.38(14),1.8189(68),0.575(37),0.05(16),63.350
6879908004645565696,304.627,-12.505,2.70,0.8,-0.515(26),6.339(31),2.0192(49),0.267(35),0.25(11),98.520
6880565890556599552,303.596,-11.971,1.37,0.8,-0.238(66),6.206(89),1.9145(74),0.3288(99),0.05(17),62.530
6880827952280195456,302.288,-11.583,1.69,1.0,-0.819(62),4.964(52),1.5938(41),0.575(37),0.257(95),99.420
6880947077494699776,303.978,-11.776,1.51,0.8,-0.258(65),6.99(12),2.2180(95),0.384(27),0.01(21),54.000
6881508687414154112,315.011,-19.204,1.10,1.2,-0.128(63),3.91(10),1.2699(42),0.192(27),0.15(12),88.300
6882648090698244352,313.511,-17.830,1.14,0.8,-0.223(25),5.95(19),1.9117(48),0.247(27),0.17(19),82.560
6883540825420742656,314.659,-15.414,1.09,1.0,0.053(62),4.44(28),1.5185(45),0.137(57),0.20(19),85.660
6883637685522589568,314.999,-15.391,1.18,1.0,0.211(40),5.35(16),1.5616(49),0.137(27),-0.12(17),24.410
6886204254900091008,313.048,-15.677,8.83,0.9,-0.115(22),5.63(12),1.9482(43),0.000(0),0.34(15),98.540
6886371552466059008,311.301,-15.654,1.15,1.0,-0.873(64),5.03(13),1.4708(36),0.192(30),0.28(12),98.040
6886393027302528256,311.487,-15.571,1.05,0.9,0.033(55),5.73(16),1.6762(49),0.164(0),-0.08(19),34.930
6887548476584920960,310.008,-14.010,1.74,0.8,-0.332(25),6.093(75),2.1209(46),0.137(27),0.27(22),89.810
6890138200128919040,315.884,-10.921,1.55,0.7,-0.326(86),7.56(15),2.607(11),0.493(27),0.13(25),70.730
6891987136305590144,318.163,-12.215,4.15,1.0,-0.422(20),5.239(80),1.7027(30),0.0000(99),0.39(11),99.910
6892913955888167808,324.293,-11.094,2.52,0.8,0.307(17),5.926(82),1.8095(38),0.082(37),-0.11(13),19.070
6893589399625215872,325.427,-9.304,2.71,0.8,-0.186(17),6.38(10),2.1772(37),0.055(27),0.22(24),81.610
6896372813310481024,316.632,-9.537,2.33,0.6,-0.841(62),8.386(68),3.319(10),0.247(48),0.31(24),94.230
6896489322889166848,315.401,-9.849,3.84,0.7,-0.548(66),6.694(73),1.9225(45),0.061(33),0.06(17),65.910
6896705965334109184,317.735,-9.431,1.38,0.9,-0.097(72),5.60(15),1.6613(45),0.466(55),-0.08(19),33.490
6898032285594831872,323.144,-6.997,1.80,1.0,-1.185(47),4.844(45),1.3867(32),0.082(37),0.357(82),100.000
6898348120309983104,321.708,-6.453,1.53,0.8,-0.004(49),6.78(16),2.1383(57),0.1096(99),-0.04(22),44.030
6898820601071896576,319.426,-6.953,4.60,0.6,1.97(31),8.755(63),3.366(12),0.041(79),0.24(23),88.100
6898899662829949440,318.744,-6.652,1.87,0.8,-0.238(86),6.18(16),1.6684(48),0.274(25),-0.17(21),21.850
6900673518684900096,307.961,-12.780,3.09,0.6,2.25(19),8.65(16),3.226(17),0.137(27),0.12(26),64.370
6902043407093001600,312.992,-10.293,2.56,0.9,0.441(22),5.458(59),1.6380(32),0.219(30),-0.19(10),3.130
6902085497772048384,311.932,-10.999,2.25,0.8,-0.381(29),6.392(81),2.0276(37),0.192(57),0.03(23),52.510
6903204079055093632,310.182,-9.724,2.95,0.8,-0.037(25),6.60(12),2.1264(40),0.137(37),0.05(18),61.300
6904153743567118208,306.587,-10.972,1.67,1.0,-0.080(46),4.08(12),1.4919(42),0.192(27),0.31(12),99.160
6904370935772017792,305.545,-11.039,1.77,1.0,-0.701(40),5.026(57),1.5330(44),0.329(27),0.252(89),99.410
6904402959048332672,305.429,-10.602,1.72,0.9,-0.053(41),5.066(93),1.6816(63),0.247(19),0.18(14),90.640
6905789615009092224,306.424,-9.011,1.19,1.0,-0.039(23),4.80(12),1.7873(45),0.274(27),0.36(13),99.530
6905929218625276544,307.186,-8.446,1.28,1.0,0.036(37),4.36(10),1.5633(45),0.212(31),0.26(12),97.610
6907609959586936960,308.490,-7.330,1.74,1.0,0.188(29),4.25(14),1.5102(35),0.147(17),0.20(13),93.260
6908172943899246848,309.873,-6.128,1.16,1.0,-0.258(27),4.88(10),1.6219(32),0.2192(99),0.28(12),98.560
6908580965792150784,315.077,-8.944,1.39,0.8,0.267(36),6.43(13),1.9854(60),0.219(33),-0.16(17),17.060
6910084135626021376,313.735,-6.866,1.25,0.9,-0.364(55),5.848(71),1.6516(38),0.329(37),-0.02(15),48.090
6910196079653957120,313.568,-6.264,0.94,1.1,0.055(45),3.92(19),1.4420(28),0.247(37),0.21(13),94.540
6911387331783048192,319.770,-5.344,0.84,1.1,0.060(39),4.07(12),1.4537(38),0.192(27),0.22(12),96.180
6911709660488578688,318.006,-4.777,0.98,0.9,-0.580(64),5.01(16),1.6760(51),0.356(27),0.35(14),98.620
6912017553809852544,316.606,-5.073,2.55,0.6,-0.16(11),9.341(92),3.713(26),0.2466(99),0.29(21),96.530
6913117241530862336,311.750,-6.564,1.35,0.9,-0.373(32),5.25(13),1.5725(35),0.274(37),0.14(14),83.330
6913538556346514432,311.800,-5.386,2.53,1.0,0.048(34),4.51(10),1.6422(34),0.027(27),0.38(21),97.310
6914381679902849664,310.953,-4.842,1.09,1.0,0.183(36),4.37(19),1.4884(30),0.164(27),0.13(15),81.190
6914785436893172224,311.907,-4.392,2.23,0.6,-0.175(81),8.37(20),3.079(12),0.110(29),0.15(26),70.260
6914878934036704896,312.613,-3.855,0.92,0.9,-0.257(37),4.905(88),1.6392(37),0.2466(99),0.28(12),98.340
6915017781739190144,311.224,-3.939,1.80,1.2,-0.152(44),4.196(76),1.1818(28),0.110(27),0.04(11),64.450
6915549533050107136,315.555,-3.176,1.76,0.8,0.303(35),6.41(13),2.0681(59),0.301(37),-0.10(17),27.030
6916205082498743680,315.615,-2.344,3.30,0.7,-0.113(32),7.234(76),2.2879(64),0.055(55),-0.06(19),39.480
6917046724290069632,314.755,-1.861,3.70,0.8,0.393(22),6.20(11),1.8201(39),0.063(76),-0.06(25),39.850
6917071738179546752,314.997,-1.766,5.99,0.4,-0.226(93),10.935(55),3.827(16),0.0000(99),0.00(19),41.430


==> table_II.dat <==
source_id,GALEX_id,sep,nuv,fuv,uv_excess,uv_flag
14998957806126592,6377073069995853037,0.9399999976158142,19.080(60),,0.6(1.1),
22172240385273088,6377213859023816129,0.6800000071525574,21.53(33),,1.4(1.1),
28923104340937600,6377073044226049205,1.25,17.063(28),,0.33(87),
34377639791849984,6377073031343243419,0.7400000095367432,14.787(11),20.18(25),-0.18(60),
41408333753757056,6377073115093010630,1.9800000190734863,22.46(46),,-6.5(1.1),*
41954481793705984,6377073095765656506,2.2699999809265137,20.98(24),,-5.5(1.8),*
43892267960691840,6376967475003655762,0.4000000059604645,18.490(60),,-0.2(1.3),
44082998867371776,6376967470708689546,0.6000000238418579,21.71(38),,0.8(1.1),
45281840202132224,6376967527617005236,0.3199999928474426,18.355(32),,-0.1(1.1),
50144812630106240,6376861957322965342,0.699999988079071,20.14(14),19.81(16),-4.7(1.8),*
50446216255058176,6376861946583451748,1.5499999523162842,20.73(22),,-0.1(1.6),
50937148196801920,6376932385120847521,2.059999942779541,22.26(47),,0.6(1.8),
51425331359858816,6376861934772289703,0.6100000143051147,19.42(11),,-0.0(1.1),
52122761031936256,6376861955173385718,0.7200000286102295,21.87(42),,0.6(1.4),
59039273285858944,6377037940384597647,0.3100000023841858,17.960(48),,-0.73(98),
59771689764561024,6377037931794662060,0.46000000834465027,21.15(22),,0.8(1.3),
63093481895119232,6376932378678396564,0.6700000166893005,20.71(22),,0.6(1.0),
69582425861677312,6376932299221501837,0.8799999952316284,16.107(20),,0.26(93),
71764166169849856,6377636052161529249,0.7599999904632568,20.80(23),,1.9(1.3),
78161399696227584,6377389717535591237,0.6499999761581421,16.395(11),22.00(33),-0.17(67),
82006834239685632,6377213790304340127,0.03999999910593033,20.05(14),,0.1(1.7),
101307906167429248,6377178601637284520,2.890000104904175,22.07(40),,0.8(1.3),
114256300556365568,6377037839452865280,0.4699999988079071,19.663(88),,0.5(1.1),
120683289617897856,6373202836310722148,0.699999988079071,21.49(38),,0.5(1.9),
121063690577279744,6373202793361049084,0.5799999833106995,19.180(49),,-0.60(65),
130932662134120960,6373167616505152642,0.20999999344348907,18.727(55),,0.3(1.2),
138292625469015040,6373202748263891627,0.6800000071525574,19.051(91),,-0.08(93),
140083622534201088,6373167561744322251,1.6399999856948853,21.21(29),,-0.2(1.8),
148974857672084480,6376861951952160141,0.949999988079071,19.69(14),,-2.0(1.0),*
156986384725473152,6377565624363647766,0.6399999856948853,18.198(41),20.31(19),-2.2(1.9),*
162245211402332928,6376861929403582969,1.2599999904632568,21.80(34),,0.5(1.1),
164350260774981248,6377636028541305213,0.5799999833106995,18.862(59),18.567(97),-7.5(1.8),*
169371970898182144,6377636009211858638,0.6499999761581421,22.07(36),,0.5(1.3),
169521744997530496,6377636008138116419,0.20000000298023224,18.294(42),,0.01(78),
175772498661489536,6377600831282218802,0.20999999344348907,19.603(96),,1.6(1.5),
177440908774570880,6373062098822366137,1.3899999856948853,22.20(42),,-0.3(1.5),
185129037674155648,6373097274604520146,0.33000001311302185,19.226(81),,-0.60(72),
190957716316051584,6373097232728591518,0.8600000143051147,20.28(15),,0.4(1.0),
197567778358510976,6373273138482905650,1.149999976158142,22.45(44),,0.2(1.2),
198213638361829888,6373097255277167527,0.4300000071525574,20.35(13),,0.8(1.0),
199153274128487936,6373097230581108106,0.8100000023841858,21.22(23),,1.8(1.2),
211256079649676544,6373273109491876775,0.699999988079071,20.80(14),,-0.3(1.2),
213229909181027072,6372921297983243822,0.6000000238418579,17.257(23),,0.41(94),
215348015251767936,6373308371173376818,0.2199999988079071,20.93(14),,0.7(1.5),
224238460117193984,6373026892975442282,0.9100000262260437,20.27(18),,1.50(97),
224314085900848256,6373026892975443728,0.38999998569488525,17.797(44),,1.29(45),
224549450109569536,6373026894049185764,2.049999952316284,20.87(27),,-5.49(91),*
228021501672011264,6373062058020178793,0.8600000143051147,16.855(21),,0.6(1.0),
228066856526384000,6373062058020179412,0.5099999904632568,17.309(26),,-0.02(90),
232447998047640192,6373062033324117657,1.4700000286102295,21.32(28),,1.00(69),
232926251245315968,6372886170519471709,0.25999999046325684,21.20(28),,-0.12(98),
236059790662125696,6373026885459249533,0.2800000011920929,20.17(18),,-0.3(1.6),
240365065880624896,6372991643105100375,0.5899999737739563,19.91(18),,0.2(1.7),
242918819077754624,6372850977559544044,0.27000001072883606,19.238(95),21.11(46),0.7(1.2),
249832685630942464,6372886138307215748,1.5,19.47(13),,-0.2(1.0),
256054753212190208,6372921293688279098,0.7200000286102295,20.06(12),,1.51(94),
259956026624539648,6372921272213440580,1.100000023841858,20.60(17),,-0.2(1.4),
261311449583964672,6372921290467050552,2.6600000858306885,19.55(17),,1.7(1.0),
265626826563165056,6373308311043836211,0.09000000357627869,15.605(11),,-0.68(74),
265974375318298112,6372780578748500771,0.36000001430511475,18.331(43),,0.41(57),
266340512689425408,6372780577674760324,0.5199999809265137,21.28(15),,0.03(93),
268932439552194816,6373308294937707809,0.9200000166893005,18.862(36),,-0.13(66),
269087603834241408,6374258371768357096,0.4099999964237213,18.902(41),,0.99(80),
269207798495519744,6373308304601386169,0.6899999976158142,19.677(82),,-0.6(1.5),
269449141297963904,6373308297087288625,0.1899999976158142,15.416(10),22.23(41),0.49(96),
273109583009174784,6372780580895983506,1.2799999713897705,21.42(32),,-0.2(1.1),
279759983387582080,6372780552978694795,0.4000000059604645,20.86(15),,1.32(82),
280386670656041088,6372780554052436241,1.350000023841858,21.54(23),,0.4(1.1),
283592571683665408,6374258321302487754,0.5299999713897705,21.37(31),,0.1(1.7),
286821012700999552,6374258298753909508,0.4699999988079071,18.529(66),,0.80(82),
289464169932549888,6377354503096633195,0.25,20.66(15),,1.2(1.2),
289534676115750272,6377354510612826925,0.5099999904632568,19.297(69),,-0.07(83),
302900511261834240,6373132394552100976,0.10000000149011612,19.001(51),,-0.2(1.1),
303648007369945600,6373132466492803471,0.7200000286102295,20.017(79),,0.3(1.1),
307939774914638464,6387980201721071841,0.44999998807907104,19.231(86),,0.3(1.2),
310874341385042176,6387980183467462390,1.159999966621399,20.54(15),,0.63(85),
311742268376289408,6387980274735516190,0.7699999809265137,21.04(24),,0.8(1.1),
314685970241531392,6372393571058716226,1.4299999475479126,13.6897(36),20.06(11),0.20(60),
315027952717630464,6372393569982876086,1.0800000429153442,19.56(12),,1.22(96),
315209097258635648,6372393558171715894,0.5099999904632568,16.850(29),,0.4(1.1),
316129113612784512,6372393587162743792,1.100000023841858,21.92(25),,1.0(1.4),
319823575761294336,6372393578572811028,0.6499999761581421,19.030(81),,0.5(1.3),
319869338637148928,6372393578574908365,0.11999999731779099,16.288(21),21.89(42),0.16(63),
331446032144288000,6372956510272620398,1.309999942779541,18.576(59),,0.12(87),
333405808540590208,6372991725785317831,0.7599999904632568,16.159(16),21.97(44),2.02(58),
336074220181931136,6372991666727420680,0.17000000178813934,19.224(91),,0.85(93),
336078854450095488,6372991666727421163,3.569999933242798,17.102(32),,-0.9(1.1),
337071958265197312,6372991667801164490,0.11999999731779099,18.092(46),,-0.47(89),
339519505508260352,6372991660287067357,0.33000001311302185,17.354(37),21.05(37),-1.3(2.5),
343605840471980800,6372956493092750820,0.4300000071525574,21.31(28),,0.8(1.2),
343906385103576064,6372956484502815249,0.6899999976158142,19.86(11),,0.4(1.5),
348480662714183168,6372956456585528311,0.38999998569488525,16.295(23),,0.31(55),
348572609373952768,6372956456585530873,0.25,16.785(27),,0.73(74),
352523017213180544,6372815803922777592,0.4399999976158142,18.924(84),,-0.3(1.9),
353790754119612672,6372815779226718759,0.550000011920929,17.960(48),,1.02(68),
357701953200877056,6372815741645751279,0.550000011920929,20.14(15),,-0.4(1.2),
358242814140875264,6372815739498269516,1.4299999475479126,22.15(39),,0.8(1.4),
360656620118421376,6376721212316323403,1.1100000143051147,18.990(79),,-0.36(77),
360751178118411520,6376721200505160478,0.6800000071525574,19.692(73),,0.3(1.1),
361366938989639040,6376721190841486431,0.3100000023841858,19.004(74),,-1.28(98),*
364548375885087232,6372393528106944212,0.2199999988079071,17.342(20),,-0.83(64),*
366518009232203520,6372252845379422780,0.4399999976158142,18.566(53),,0.5(1.1),
367155519817598848,6372252843231939215,0.6899999976158142,17.126(19),,-0.08(92),
367255064274662144,6372252843231940488,0.7400000095367432,19.496(59),,-0.01(95),
367552963206417792,6372252832494523370,0.6000000238418579,19.930(80),,0.3(1.1),
368117287549503104,6372252808872200148,1.4900000095367432,22.61(47),,1.1(1.5),
369419178036177792,6372393535623136604,0.25999999046325684,22.24(49),,-0.6(2.3),
371796459614476032,6372393505558368660,0.5699999928474426,21.14(19),,-0.7(2.1),
375530194944372608,6372428760797414851,1.090000033378601,21.42(30),,0.4(1.2),
375607882312493824,6372428760797416991,0.8299999833106995,18.502(61),,-0.76(86),
376817070227079424,6372428732880127954,1.1200000047683716,18.824(53),,0.7(1.4),
378937615838003456,6372252824978327532,0.49000000953674316,18.278(57),,0.26(94),
379347836754642688,6372252801356007157,1.3799999952316284,21.46(35),,0.3(1.4),
380471602061769088,6372252779881169747,0.3799999952316284,20.04(14),,-0.1(1.0),
380834479554795776,6372252787399461119,1.6399999856948853,20.06(20),20.60(31),-2.9(1.7),*
381653955018993024,6372252768072108380,0.36000001430511475,14.935(11),21.19(33),0.63(56),
383389126103078400,6372252782028653586,0.75,19.713(82),,-0.5(1.6),
383461552135909504,6372252782030752590,1.6299999952316284,19.861(95),19.88(12),-4.3(1.9),*
383837142732140288,6372252764848785073,0.5299999713897705,20.45(19),,0.1(1.1),
388153791022139264,6372076904191625393,2.450000047683716,18.650(51),,-0.88(98),
391021523508437888,6372076881643049041,0.4399999976158142,20.216(62),,0.0(1.2),
392524658982652416,6372076882716790367,0.5600000023841858,19.202(50),,-0.02(71),
394198150039676544,6372076865536920324,0.6800000071525574,20.43(14),,0.77(79),
395205611931130368,6372076853725757620,0.44999998807907104,18.639(60),,0.11(63),
396340960762288896,6372428774756059545,0.6299999952316284,18.504(65),,0.9(1.5),
397143741689081600,6372428741470064166,0.05999999865889549,17.336(32),,0.2(1.9),
398181405787789184,6372428718921485176,0.27000001072883606,18.820(57),,0.9(1.0),
398911889528502912,6372428717847742775,0.4300000071525574,18.840(62),,0.8(1.1),
406890362514211968,6372463959128149635,1.090000033378601,21.13(37),,0.4(1.1),
410401511160422272,6372463938727054444,0.9700000286102295,18.688(73),,-0.1(1.2),
432566913959984512,6372991644178843091,0.6800000071525574,19.91(15),,-0.5(1.1),
447390701526869120,6372850897026811228,0.28999999165534973,19.86(10),,-0.66(94),
452056685277001984,6372850931386549877,0.029999999329447746,19.754(90),,0.12(86),
467669750400782080,6372639864882463078,0.9300000071525574,21.43(26),,-0.7(1.6),
471967157230679552,6372780590559658098,0.5600000023841858,20.45(15),,0.40(72),
474698996949103744,6372745346060124958,0.27000001072883606,19.80(10),20.73(23),-0.9(1.2),
478068003652094464,6372674994493719851,2.140000104904175,22.60(46),,-0.4(1.1),
480703155066183168,6374223179880072809,1.1200000047683716,20.84(16),,-0.3(1.0),
482059711899634688,6372675077171840691,2.9000000953674316,20.13(12),,-0.5(1.6),
483319649145283840,6372675017042298784,0.3700000047683716,19.687(89),,1.70(82),
484939843948823296,6374223161626463965,0.36000001430511475,17.434(25),,-0.3(1.0),
486282351944595712,6374223131561691001,0.44999998807907104,19.153(61),,0.9(1.1),
486293656298626432,6374223130490044937,0.5099999904632568,21.07(17),22.25(48),-0.2(1.3),
487701443500839552,6372745344984286722,0.46000000834465027,19.434(78),,0.4(1.1),
489234815544084864,6372675033148426140,0.20000000298023224,15.896(12),,1.04(73),
490041857077985536,6372675027779716402,0.4000000059604645,19.556(90),,1.2(1.2),
495370983779392640,6372604674070021100,0.6000000238418579,20.08(11),20.53(18),-1.8(1.6),*
495781067256980608,6372675011673590830,0.5400000214576721,20.83(18),,1.35(64),
498048157153976960,6374223124045498119,1.6799999475479126,21.53(30),,-5.7(1.8),*
499797102195386496,6374223100423178540,0.7900000214576721,19.963(94),,-0.0(1.2),
499880596359536896,6374223091833242086,0.3700000047683716,20.080(96),,0.42(92),
500084590127752960,6372674996641205052,0.11999999731779099,20.50(13),,1.6(1.0),
500090671801415936,6372674996641205903,1.5800000429153442,21.48(41),,0.1(1.4),
500919050733395968,6372604708427664448,0.38999998569488525,20.96(17),,-0.3(1.0),
502079241658368256,6372604706280180892,0.09000000357627869,18.520(43),,0.2(1.1),
503075296113582208,6374223087538275145,0.6100000143051147,19.954(95),,-0.10(90),
503691160065799296,6372604606422192303,0.7300000190734863,16.642(18),,0.47(85),
503705007039648896,6372604606422191110,0.11999999731779099,19.120(61),,1.2(1.2),
516129144843999232,6372639854145046750,1.0199999809265137,21.77(35),,-1.5(1.4),*
516148558093615232,6372639854145047300,2.25,21.78(36),,-0.1(1.3),
519989805041698432,6373378751728715565,0.10000000149011612,16.521(17),,0.81(80),
521060488846887040,6372639805826663094,0.1599999964237213,21.44(24),,2.1(1.4),
521163357605070080,6372639805826664125,0.25,18.197(39),,1.1(1.2),
531151875287819008,6373378700189107010,3.0,21.85(36),,-2.6(1.1),*
535748040048903680,6373378685156724314,2.990000009536743,21.16(21),,-4.0(2.0),*
537157957554270336,6373378689451690843,0.44999998807907104,22.04(39),,-1.3(1.5),
537447438350003456,6371760283497530807,0.28999999165534973,20.76(24),,0.02(74),
537570583651707520,6371760283497533170,0.33000001311302185,20.69(14),,-0.07(79),
537850581159605632,6373378671198081000,1.3200000524520874,21.44(27),,0.3(1.9),
540289121853469312,6373343580241528635,0.12999999523162842,17.925(34),,-1.13(99),*
540539917881144064,6372639829448985425,0.75,19.628(78),,-2.4(1.2),*
540623996161699968,6372639809049985512,0.800000011920929,14.760(10),20.36(28),-0.15(85),
540906570648623872,6372639810121632027,0.7300000190734863,21.48(37),,0.2(1.3),
542088747509712000,6372639796162987444,0.25999999046325684,19.055(64),,0.96(71),
542215917198352896,6372639795091342904,0.4699999988079071,21.54(27),21.45(31),-6.0(1.7),*
549579758886535936,6372604652593090404,0.5699999928474426,20.98(13),,-0.1(1.1),
550295472236496768,6372604633265736289,0.9200000166893005,21.84(29),,0.5(1.2),
550979127950784640,6372604635413219592,0.6600000262260437,18.272(56),,0.32(58),
551084955945162368,6372604635413220890,0.8500000238418579,20.31(17),,0.80(96),
552024832227837056,6374187961148245557,0.1599999964237213,18.899(52),,0.26(92),
552723296990132096,6374187957927022427,0.5099999904632568,20.88(15),,0.8(1.1),
554967572021565440,6372604609643416348,2.0,21.68(37),,-0.3(1.4),
554991658198053632,6374187996581727326,1.090000033378601,21.40(23),,0.2(1.0),
556119173011837952,6374187994436340614,0.28999999165534973,20.75(14),20.91(20),-5.2(1.8),*
557359422127975040,6374187993362599737,0.33000001311302185,15.1273(88),21.31(28),-0.33(88),
559070193501006848,6373378680861755565,0.5099999904632568,20.47(13),,-0.51(77),
559883488509258752,6373378674419306413,0.25,19.209(62),,-0.35(92),
561826080739041920,6373343553397983193,0.7300000190734863,20.82(16),,-0.8(1.8),
562404531232205056,6373343537291856573,1.309999942779541,22.25(39),,-0.6(1.8),
562517196814132608,6373343529775663846,0.3799999952316284,21.19(20),,1.1(1.1),
563439618350712320,6373343541586824766,1.1200000047683716,21.69(28),,-0.5(1.1),
565176949801367168,6373343575946560141,0.47999998927116394,21.66(42),,0.5(1.5),
567738949332900864,6373343527628179156,0.3700000047683716,20.14(13),,-0.1(1.4),
568053306578668928,6372604607495932805,0.2199999988079071,19.157(60),,-0.4(1.7),
568569252409970944,6373343495415925939,0.699999988079071,21.06(17),,1.1(1.3),
569797235100026880,6374187990139273530,0.30000001192092896,20.45(12),,-0.3(1.1),
572238391431479552,6373343491120958787,0.3199999928474426,20.29(11),,0.6(1.0),
573509701752883712,6373343478238150905,0.6499999761581421,15.1890(92),14.716(12),-5.5(1.4),*
574677207004361600,6387804299190075793,0.47999998927116394,19.215(61),21.65(37),0.0(2.0),
575118974457894784,6387804314220366675,0.07000000029802322,20.51(12),,-0.1(1.1),
575958966980808576,6387804159635098308,1.4700000286102295,21.25(30),,0.5(1.5),
578090572133180800,6377847157320321655,0.6200000047683716,18.943(53),,-0.1(1.0),
579613022076108800,6377847131550518959,0.4099999964237213,20.92(16),,-0.1(1.3),
580084025369502336,6377847122960581446,0.550000011920929,21.17(26),,0.4(1.3),
580257026652307072,6377847124034324229,0.25,16.921(26),,-1.4(1.7),
581808334479847808,6377847126181808066,0.36000001430511475,19.63(10),,0.9(1.0),
585328077358860672,6377847087527102419,1.0800000429153442,21.15(21),,-0.5(1.8),
589329406330956800,6377741609572764226,0.9599999785423279,22.17(38),,0.8(1.5),
590257630367235968,6377847092895813402,1.7100000381469727,21.43(19),,-1.8(2.8),
597820900272612352,6377811992275583378,0.25999999046325684,17.367(24),,-0.17(69),
600422344785490944,6377952641717109607,0.9200000166893005,21.52(23),,1.3(1.1),
603163938372199296,6377811935367269018,0.4000000059604645,18.600(45),,-0.6(1.1),
603393156483280640,6377811934293526108,0.7200000286102295,20.27(11),,-0.1(1.6),
607500416527666816,6377741555885673829,0.5699999928474426,20.84(20),,0.4(1.4),
607506704359780608,6377741555885673981,0.3799999952316284,19.66(10),,0.68(78),
608090029638100864,6377811956842105032,0.7900000214576721,17.206(24),,0.52(93),
608550411476935168,6377811967579523227,0.3499999940395355,18.420(40),,0.06(67),
609555128882825984,6377811933219784526,0.25999999046325684,21.00(23),,0.7(1.5),
611041256286259584,6377706434864352145,0.5899999737739563,20.44(14),,1.03(84),
612714055853340032,6382667395895398172,0.7099999785423279,19.054(79),,0.8(1.0),
613701795252050176,6377741588097925332,0.6200000047683716,18.464(40),,-0.62(80),
619152628442144640,6377741403447887863,0.41999998688697815,20.35(17),,0.9(1.4),
624974366417022080,6382632167499891055,0.36000001430511475,17.611(38),,-0.0(1.1),
630708736168090368,6377741405696033977,1.8700000047683716,20.68(23),,0.4(1.5),
632698332523019520,6377706440233061742,0.49000000953674316,18.908(52),,0.44(96),
634969549884105216,6377671203247623613,1.0,19.961(84),,-2.0(1.8),*
636233713378308352,6377706412315772406,0.9100000262260437,20.41(16),,-0.4(1.4),
641987182848471680,6377671168887883346,1.059999942779541,18.321(55),,0.1(1.1),
642071089329512576,6377671164592917240,2.75,21.54(35),,-1.0(1.8),
642242819301705600,6377671165666656761,2.4700000286102295,20.35(21),,-0.2(1.2),
644786878754589824,6377671157076722140,1.190000057220459,19.258(66),,1.1(1.3),
646385744755529088,6377671157076725967,0.6299999952316284,17.380(25),,-0.17(91),
650361303926256128,6377917542170628421,0.5899999737739563,19.90(11),,0.4(1.7),
651161576591149440,6377917541096885220,0.6700000166893005,21.87(28),,-0.7(1.5),
652405296042914688,6377917530359467008,0.7799999713897705,17.517(28),,0.0(1.1),
654295322169567488,6377917489557278530,0.20999999344348907,19.059(59),,-0.9(1.5),
656690745689659008,6377917348930652962,0.4699999988079071,19.030(87),,0.4(1.0),
657108800626900992,6377776775691240974,0.6299999952316284,18.188(41),,0.11(82),
660962829399608832,6377811907449981960,0.9100000262260437,17.313(34),,0.81(99),
661612915649121280,6377706370439842167,0.8600000143051147,19.62(11),,0.39(95),
661846149553378560,6377706360776166844,1.1299999952316284,21.19(26),,0.7(1.1),
666365795178829824,6377776779986208592,1.350000023841858,21.41(34),,0.6(1.3),
667502277885517824,6377917448755086469,0.4300000071525574,21.26(19),,1.0(1.1),
667909784382388352,6377882358872277256,0.699999988079071,19.456(75),,-0.4(1.1),
670582868947921664,6377882364240989870,0.800000011920929,18.138(43),,-0.0(1.3),
670585720806210048,6377882364240989936,0.6100000143051147,19.209(75),,0.2(1.3),
675364473218864256,6377882323438801353,2.0399999618530273,22.71(48),,0.5(1.8),
675945702552494976,6377776613556226292,1.4199999570846558,19.17(12),,-0.2(1.7),
678085695778294784,6377776758513469485,0.9200000166893005,20.02(14),20.86(28),-7.89(93),*
680160749097524608,6377776719856668661,0.6800000071525574,17.834(30),,0.42(84),
684416992968145664,6374047262314597481,0.33000001311302185,17.670(30),,0.00(85),
684815772091563136,6377706389767193427,1.0,19.179(81),,0.9(1.4),
686978305304652672,6377706406947063940,0.5899999737739563,16.434(12),,0.08(63),
687414399103917440,6377706405873322150,0.4399999976158142,21.39(30),,-0.4(1.5),
689413173804883072,6377776799313561814,1.149999976158142,18.588(60),,0.6(1.6),
689879298015199104,6377706355409555555,0.7400000095367432,16.540(17),20.11(15),0.4(1.0),
690135965260821632,6377706346817521283,0.7900000214576721,20.96(23),,0.3(2.2),
690177506185570176,6377776799313562369,0.7400000095367432,20.75(21),,1.8(1.1),
692788708862316288,6378480491050305004,0.699999988079071,18.082(26),,-2.5(2.2),*
692995928147102592,6377706344670040800,0.800000011920929,17.766(19),,0.7(1.0),
700677223754540032,6378445268023512511,1.2000000476837158,19.682(78),,0.1(2.7),
701978598846122880,6378445246548673401,1.2400000095367432,17.114(18),,0.57(96),
702446681561604352,6378445241179964207,1.0800000429153442,18.652(39),,0.2(1.2),
705421788227706112,6378480463133019733,1.7000000476837158,22.29(34),,-0.6(1.8),
707120396252839808,6378480476017918252,0.17000000178813934,18.901(88),,-0.86(99),
707479111921166848,6378480473870438734,2.2200000286102295,18.434(45),,0.10(74),
707843252132654976,6378480469575468160,0.4699999988079071,18.616(43),,0.9(1.2),
708227192145313024,6374047265535820129,0.25,19.309(60),,0.89(94),
709482147230336768,6378480457764310776,0.8299999833106995,21.45(21),,0.9(1.2),
709707993789969664,6378480449174373477,0.6000000238418579,18.028(33),,0.03(68),
709837014608631296,6378480449174376030,0.3700000047683716,17.295(24),,0.59(78),
709956620857398400,6378480448100634153,1.0199999809265137,20.39(12),,-0.5(1.1),
710128453908659328,6378480426625794985,0.7400000095367432,17.902(36),,-0.2(1.2),
710536334066375040,6378480450248116565,0.7200000286102295,22.41(37),,1.0(1.3),
710907560975311104,6378480429847019952,2.0,21.04(26),,-4.3(1.3),*
711318194208537984,6378480429849119064,0.3199999928474426,15.642(15),22.09(49),0.54(56),
713459321305481856,6378480406224701760,0.8100000023841858,17.052(29),,-0.49(97),
713514743563414656,6378480406224702740,0.46000000834465027,16.986(28),,0.42(94),
714767637063890560,6373906528047467945,1.600000023841858,20.17(15),,0.1(1.0),
716234969690526592,6378480415888378212,0.07999999821186066,17.159(25),,0.60(69),
718515356806190208,6373906523752500605,0.6299999952316284,16.408(22),,-0.09(66),
720760078512673792,6382632080627467790,1.75,20.86(29),,0.4(1.7),
722742704136085120,6387874645383578521,0.7900000214576721,19.318(92),,1.42(82),
723979139321382784,6387874660415965717,0.9599999785423279,19.66(11),,0.8(1.1),
726836319069968000,6378410114792032869,1.1100000143051147,20.32(11),22.45(41),-0.5(1.6),
727724075925618688,6387874632498679643,2.3399999141693115,21.49(35),,0.3(1.2),
728348667249429632,6387874635719902135,0.8299999833106995,16.647(20),,-0.7(1.0),
734244042439001600,6387874647531063543,0.7599999904632568,19.563(83),,0.8(1.1),
738156173530009216,6374082417697751282,0.550000011920929,18.150(52),20.95(29),-0.1(1.8),
739222218772522624,6378410101905032271,1.2100000381469727,20.10(15),,-4.0(1.8),*
741273288995124224,6378410106200002604,0.75,18.211(37),,0.1(1.0),
743417302309306112,6378410079356455484,0.6600000262260437,18.697(32),,-1.00(94),*
743608990994274176,6378409931347854401,0.46000000834465027,19.226(95),,-0.62(93),
746434843252490752,6378410034259300227,1.1699999570846558,20.66(19),,0.9(1.1),
747276583827410944,6373941713493297726,0.5699999928474426,20.63(19),,0.5(1.7),
747362075151940096,6373941714569137038,0.75,18.934(71),20.99(26),-6.42(94),*
750178611625656320,6374082419843140777,0.47999998927116394,19.221(83),,0.3(1.0),
752157320238800768,6378410032111813192,0.8500000238418579,21.04(24),,1.0(1.1),
752460579289442816,6378410033185558663,0.5199999809265137,20.71(20),,1.0(2.1),
754497974335846912,6374082387630886436,0.38999998569488525,20.84(16),,0.5(1.2),
756891061393347072,6374821315279323855,1.3700000047683716,17.687(38),,0.7(1.1),
756908889802603776,6374821315279324754,0.9900000095367432,19.555(99),,1.2(1.1),
757990637445680384,6374082435949267496,0.4399999976158142,20.65(19),,-0.9(1.7),
766249382814904448,6374645362282467855,0.800000011920929,15.4234(83),22.18(40),0.16(71),
767786671869455360,6374645319332793417,1.909999966621399,14.1182(53),17.557(57),1.12(76),
769372644377101312,6374645309667019598,0.5600000023841858,19.355(63),,0.3(1.3),
774454797574988288,6374504619423301842,0.800000011920929,17.409(38),,1.07(95),
775066912018534144,6374082383335919151,1.0499999523162842,20.93(24),,-0.3(1.5),
779923145640719360,6374117627837550194,0.5899999737739563,17.704(40),,-0.04(77),
782645128410073984,6374117594551554004,0.9700000286102295,17.290(16),,0.17(60),
785780866855608192,6374504623718271289,0.8799999952316284,21.74(33),,-6.72(85),*
788522808336764672,6374117566634265209,0.7099999785423279,19.299(61),,0.1(1.3),
788587507734102912,6374504625867852270,0.6399999856948853,20.25(15),21.21(34),-6.3(1.1),*
790537285437872896,6374504600095955017,1.25,22.23(22),,1.2(1.4),
790871811849614080,6374504578621114743,0.2199999988079071,17.145(22),,0.43(63),
791766573796604416,6374504570031180005,1.0800000429153442,19.52(10),,1.1(1.2),
792717616992476672,6378445219705128240,0.36000001430511475,18.087(36),,0.1(1.3),
793381447137478144,6378410037482622028,0.9599999785423279,14.6077(71),21.69(32),0.79(73),
793510875976873216,6378410031038071192,0.3400000035762787,18.015(35),,0.2(1.0),
794277342957783424,6378445233663773812,0.38999998569488525,19.568(62),,1.22(97),
794782877788724992,6373941701682137076,0.7300000190734863,21.42(39),,0.8(1.2),
798611686513828992,6378445237958740028,0.6800000071525574,19.354(96),,0.85(98),
800617367521681152,6373906430336960794,0.5299999713897705,22.27(25),,1.5(1.4),
809252931846227072,6373765762641823614,0.27000001072883606,21.19(26),,0.4(1.8),
809741149368202752,6373765763715567797,0.8999999761581421,22.01(40),,1.4(1.2),
812363003564798336,6373906490466505423,0.41999998688697815,18.343(39),,0.74(85),
814656928417497344,6373906435705669946,1.7100000381469727,20.89(21),,-1.0(1.4),
818516832705286016,6373765792706596386,1.9199999570846558,20.62(17),,0.7(1.4),
819821128374315520,6373765768010531999,1.7799999713897705,20.78(20),,-0.4(1.3),
821961740073824128,6373765748683179438,0.5199999809265137,20.250(83),,-0.9(2.5),
822850317268663424,6373765731503312842,1.399999976158142,21.53(29),,0.3(1.4),
823307404867816320,6373765723987120183,0.4399999976158142,21.29(16),,1.0(1.5),
823725906481217024,6373765714323440246,1.8899999856948853,21.92(36),,1.0(1.7),
824423134291864832,6373765735798278858,0.949999988079071,22.24(43),,1.7(1.9),
824789443462596224,6373765726134600373,0.7599999904632568,20.27(15),,0.6(1.1),
824973886538062720,6373765726134603626,1.7999999523162842,20.60(18),,-0.8(1.4),
827396213733068160,6373765701438540171,0.3199999928474426,20.77(20),,1.1(1.2),
827780115089819008,6373765697145669444,0.11999999731779099,16.534(22),19.65(14),-0.08(92),
828132611645659904,6373765696069831122,0.9200000166893005,17.347(41),,0.41(70),
834253627237080448,6374117536569493769,2.2300000190734863,20.92(21),,0.8(1.4),
836076853738398336,6374152811135895295,0.27000001072883606,16.990(30),,0.62(73),
836422035967364608,6374152801472218741,0.47999998927116394,17.228(33),,0.30(76),
837604457643226880,6374152778923643732,0.6399999856948853,17.277(15),,0.59(58),
838033885653034880,6374152816506700370,0.14000000059604645,16.2166(81),22.56(40),-0.11(67),
838944143841974016,6374152807914668760,1.059999942779541,20.97(15),,-1.0(1.6),
839138516882156544,6374152807914671649,0.9900000095367432,20.233(95),,0.41(93),
842489858387244032,6374152799324741407,0.6200000047683716,17.495(16),,0.1(1.0),
845176072668207744,6374399051274650220,0.23999999463558197,21.51(17),,0.5(1.6),
845612441345836032,6374399066307037388,0.75,19.720(85),,-1.2(1.2),
845903640128418944,6374399067380781859,0.6299999952316284,21.34(20),,-0.6(1.2),
849340507318522880,6374152781071126265,0.3400000035762787,19.70(11),,0.3(1.1),
849401014817819264,6374152768186221607,1.1799999475479126,23.47(48),,1.5(1.8),
855112084370684416,6375102789182294052,0.9200000166893005,22.23(37),,0.5(1.6),
855420153784898688,6375102789182292412,0.5799999833106995,19.759(86),,-1.3(1.6),
855644591595835392,6375102778444875252,1.5800000429153442,21.02(24),,0.4(1.1),
859597679495341440,6374399010472460484,0.25999999046325684,16.143(19),,-0.18(57),
863043789454863744,6374399009398722875,1.7000000476837158,20.65(20),,0.4(1.2),
868471356807004416,6377882271899192842,1.0399999618530273,20.94(13),,-0.0(1.8),
869468545135061632,6377882263309255504,0.8600000143051147,16.495(17),,1.0(1.0),
869805992124789504,6377882266530482661,0.3199999928474426,21.00(22),,0.3(1.8),
873921601587503872,6377882320217575422,0.5,20.06(10),,0.8(1.5),
874889721574684544,6377882297668996747,0.46000000834465027,19.909(92),,0.5(1.2),
877709350424422784,6374047240839761265,0.6899999976158142,19.087(59),,-0.13(99),
879935380433735296,6374047227954860059,0.14000000059604645,19.251(42),,0.07(72),
881862068404277248,6374047217217439363,0.4099999964237213,18.498(27),,1.26(83),
883060119465439616,6378023024419931923,0.699999988079071,17.894(32),,0.27(88),
883495014969648512,6374012048951480803,0.699999988079071,19.409(69),,0.9(1.1),
886109722340832512,6374012036066578066,0.33000001311302185,18.462(42),,0.47(75),
887105914234678144,6374012022107934330,0.5899999737739563,20.016(81),,0.7(1.0),
888167320912610560,6373976872095580776,0.3100000023841858,18.762(52),,-0.06(69),
890651839234957312,6374012015665480193,0.3199999928474426,19.423(70),,-0.21(93),
891423107985715200,6374011993116904022,0.47999998927116394,20.47(15),,0.2(1.1),
893961605455283328,6374011981305744163,0.699999988079071,20.215(95),,-0.3(1.1),
895729040334169472,6373836156082063099,1.3200000524520874,20.24(12),,0.0(1.5),
901570951770279296,6374047197890086071,0.5099999904632568,19.980(88),,0.4(1.0),
906891312442411520,6374047167825316667,1.3200000524520874,18.727(39),,0.22(78),
908041508979733888,6373871337232928686,0.6800000071525574,17.022(18),,0.09(80),
908353697266806400,6373871330790478511,0.6100000143051147,18.858(44),,0.0(1.3),
909175582208925952,6373871321126799277,0.25999999046325684,19.588(78),,0.40(86),
914712417824127872,6373871150401847968,0.5299999713897705,18.171(50),,0.09(63),
915576221646915456,6373871288914547132,2.2899999618530273,18.102(21),,0.6(1.5),
916185557247094784,6373871257776031320,0.18000000715255737,21.04(11),,0.5(1.5),
918535243659491328,6373730601894152409,0.3499999940395355,17.321(20),20.88(23),0.3(1.2),
919914379134629760,6373836134607226116,0.23000000417232513,19.067(48),,0.76(93),
921229463760383232,6373871312536864852,1.899999976158142,21.82(44),,0.4(1.6),
921943940160449792,6373871292135770147,0.25,17.031(22),,0.38(71),
923246002446648576,6373836123869808359,0.5299999713897705,22.36(39),,0.1(1.4),
925055592426953984,6373836080920136965,0.4699999988079071,17.760(30),,0.20(93),
927688265644748160,6373695407856291084,0.28999999165534973,17.256(22),,0.21(90),
928717550262082048,6373871253481064345,0.9100000262260437,19.518(95),,0.8(1.3),
931192791454932992,6373695391750161950,0.5299999713897705,18.654(61),,0.3(1.3),
932358548658258944,6373695412151257549,0.5600000023841858,18.280(52),,-0.9(1.2),
932587659393724800,6373695404635065277,0.7400000095367432,20.741(83),,0.72(96),
933541279571887744,6373695396045131921,0.6100000143051147,21.81(15),,0.5(1.1),
938413829775139968,6373976800156980309,0.550000011920929,15.0788(92),21.62(36),-0.33(79),
943864108914056448,6373800940571461371,0.7699999809265137,18.191(42),,0.19(90),
952462878254025856,6373660229926650648,0.27000001072883606,16.272(15),,0.37(94),
952741054696568704,6373660241737813020,0.8500000238418579,21.60(38),,-1.0(1.9),
959017135787930624,6373273187875030577,0.6800000071525574,19.717(81),,0.19(89),
959951926830189952,6373273208276128312,1.0800000429153442,21.16(23),,0.8(1.3),
960388359929227776,6373273191096258409,0.20999999344348907,18.213(37),,-0.05(94),
967723824770066176,6373660178387043840,2.869999885559082,18.098(36),,0.23(67),
968960156876528256,6373273132040456864,0.3700000047683716,17.011(17),,-0.6(1.0),
969487235263506432,6373273134187941399,1.0,20.60(15),,0.1(1.0),
973360849086817152,6373836072330202207,0.699999988079071,19.708(60),,-0.6(1.5),
976146530514822656,6373695387455196320,0.8399999737739563,19.729(81),,1.39(74),
979221035608477952,6373660163354658428,0.699999988079071,19.481(70),,0.4(1.1),
982893816761552640,6373695343431780081,0.3499999940395355,16.800(24),,-0.34(97),
983921245955098752,6373554676810384555,1.6799999475479126,20.91(23),,0.1(1.7),
984783194350933248,6373589868698665078,0.9399999976158142,20.07(14),,0.8(1.3),
986261723956644864,6373554633860713228,0.17000000178813934,17.686(41),,1.00(70),
986851856759863808,6373554685400320891,0.5199999809265137,18.147(48),,-0.1(1.0),
986903323351400704,6373554676810386050,0.6200000047683716,16.435(22),,-0.95(91),*
988191371160416256,6373554659630518681,0.1599999964237213,19.895(89),,0.4(2.0),
988875988946994944,6373554646745613397,0.1899999976158142,19.92(13),,0.14(82),
988927043222199680,6373554647819357588,0.12999999523162842,20.04(10),,0.10(95),
989008892415365120,6373554634936550152,1.340000033378601,15.629(16),21.01(37),-0.23(64),
989155574137539712,6373554633862809320,0.4000000059604645,19.395(97),19.59(15),-1.2(1.2),
989892556166737792,6373554637081940850,1.5399999618530273,21.84(27),,-0.8(1.4),
991228565873230848,6373660166575886113,0.25999999046325684,17.163(19),,0.36(63),
992617901894452480,6373660140806082448,0.9399999976158142,19.277(56),,-0.78(88),
993296541087295104,6373554682179093310,0.8199999928474426,19.917(92),,-0.15(98),
993458714755920896,6373554684326578835,0.07000000029802322,17.432(25),,0.00(69),
995363863464649344,6373308373320862452,1.3799999952316284,21.79(38),,0.1(1.9),
996667025262168192,6373308342182351393,1.2000000476837158,17.349(19),,0.21(43),
996771272708070144,6373308342182351066,0.3700000047683716,21.18(16),,1.19(86),
997424073377504640,6373308309970092891,0.27000001072883606,22.19(33),,1.6(1.6),
1001590226014497152,6373554618828326763,1.0,19.708(86),,-0.9(1.5),
1003128133544552832,6373554590911039777,0.1899999976158142,19.54(10),,-0.4(1.3),
1004530865566417152,6374258367473387243,0.3100000023841858,16.293(15),,-0.45(80),
1005811109417986944,6374258342777324631,0.7099999785423279,21.47(22),,-0.8(1.6),
1006613997721030400,6374258338482356460,0.33000001311302185,19.590(74),,0.76(73),
1006730820831295616,6374258338482358066,1.4900000095367432,21.25(20),,-1.6(1.1),*
1008472034933141248,6374258286942749179,0.5799999833106995,20.93(16),,2.38(87),
1008950112036595328,6373906465770442033,1.7000000476837158,17.373(22),,0.26(69),
1010006987525261312,6373906458254248443,0.3499999940395355,21.66(23),,-2.2(1.9),*
1012098086842231552,6373730543909995968,0.3499999940395355,20.054(76),,0.1(1.2),
1013511749558847232,6373730590080894570,0.7300000190734863,17.814(40),,0.12(91),
1016690368954975360,6373730548204962324,0.8100000023841858,21.83(27),,-0.5(1.5),
1019712479742281728,6373625005826114019,0.3199999928474426,20.88(22),,0.1(1.2),
1021301308404179840,6373625005826116802,0.6399999856948853,19.440(90),,1.71(84),
1021698472619542656,6373625007973599267,2.309999942779541,22.21(32),,0.7(1.7),
1022224692012855808,6373624978982569401,0.4099999964237213,18.969(73),,0.9(1.4),
1026253199537620352,6373625016563532829,0.6700000166893005,16.881(15),,-0.27(81),
1026998221744875136,6373730571827284908,0.6000000238418579,19.54(10),,0.27(80),
1029783147259617536,6373730512771484318,1.0299999713897705,19.45(11),,0.85(79),
1032273227562355328,6373589865477443562,0.5199999809265137,18.014(34),,-0.62(92),
1033788599399355904,6373589848297572494,1.7899999618530273,22.28(36),,-0.9(1.9),
1037970591876449408,6373589783873061897,0.3400000035762787,21.27(16),,0.4(1.1),
1039264098586757376,6373625018711017148,0.7400000095367432,19.362(37),,0.1(1.5),
1039973004412665600,6373519478479656358,0.5,16.8134(84),,0.05(79),
1041180959671154304,6373589784946803728,0.47999998927116394,18.293(34),,0.36(83),
1041396979345990656,6373589777430612573,0.8700000047683716,17.918(28),,0.82(51),
1042890287935118464,6373519493512038720,1.0700000524520874,22.52(49),,-1.1(1.9),
1044540070773515392,6373519458078558588,0.25999999046325684,19.291(52),,-0.21(80),
1047279916309991808,6375102789182295837,1.0800000429153442,19.508(79),,0.8(1.1),
1048253838798105600,6375102781666102947,1.350000023841858,21.59(30),,0.3(1.8),
1049295596001558400,6375102736571040736,0.49000000953674316,18.719(44),22.91(53),0.98(83),
1049486086391100032,6373624972540120115,0.9900000095367432,16.898(26),,0.51(72),
1050045394212907520,6373624961802699117,0.49000000953674316,18.955(75),,-0.23(97),
1050086385380736768,6373624961804797969,0.8799999952316284,21.35(32),22.39(54),-1.2(2.7),
1050550173128429568,6373624960728958076,0.4000000059604645,21.32(17),,1.5(1.0),
1051818734669320320,6375102738716426843,0.6700000166893005,21.07(13),,1.2(1.1),
1052725934841506176,6375102739790171828,2.3299999237060547,22.54(44),,-0.9(1.9),
1052909862520596608,6375102726905269477,3.059999942779541,21.64(38),,-1.2(1.6),
1054916917918192000,6375102732273977549,1.409999966621399,19.117(68),,0.3(1.4),
1055461725929836544,6375102723684041292,0.800000011920929,20.76(17),,0.4(1.5),
1058339182219173504,6374328655686926644,0.5600000023841858,19.881(90),,0.4(1.0),
1058677969239705600,6375102714022463387,1.2200000286102295,18.949(73),22.11(52),0.5(1.2),
1058875159778407808,6375102704356688415,0.800000011920929,19.225(84),,0.98(69),
1060507419149236992,6375067601588981577,0.6000000238418579,20.41(17),,1.0(1.2),
1061145445131194240,6375067599441498772,0.44999998807907104,18.736(47),,0.9(1.1),
1061408709446139776,6374328655686928387,0.27000001072883606,19.767(85),,0.0(1.5),
1062245540874205952,6375067582261627642,0.25,17.049(29),,0.25(90),
1062355148439440512,6375067581187885231,0.6600000262260437,20.36(16),,-0.0(1.1),
1062891675754462976,6373625054144496670,0.8799999952316284,20.90(13),,0.2(1.5),
1063982631807598336,6373519478479657566,0.6000000238418579,18.743(21),,0.27(88),
1065461990342881664,6373519414055142881,0.12999999523162842,21.44(24),,-1.7(2.8),
1069818564649520000,6373519404391468234,1.2300000190734863,22.30(30),,-1.3(1.7),
1071650110503409280,6375067550049372017,0.4699999988079071,19.143(59),,-1.13(92),*
1073443925068521216,6375067576892917369,0.7099999785423279,19.99(12),,0.6(1.0),
1075384017631585792,6375067562934274296,0.3700000047683716,17.808(40),,-0.46(90),
1076087361476162560,6375067541459437563,0.6399999856948853,18.849(49),,-0.7(1.1),
1076807369793400704,6375067557565564843,2.0199999809265137,22.22(46),,0.0(1.3),
1077284763998216576,6375067545754403808,0.7900000214576721,19.72(11),,0.01(77),
1079564670078194816,6375067522132085323,0.11999999731779099,19.54(11),,-0.4(1.1),
1080111196076768512,6375067516763375486,0.4699999988079071,20.37(16),,0.3(1.6),
1081869796205654400,6373589831117701787,0.44999998807907104,21.88(24),,0.6(1.2),
1084531061022098816,6373589810716608275,0.46000000834465027,19.63(11),,0.56(92),
1086988916186455424,6373554587689812919,0.28999999165534973,17.890(46),,-0.0(1.0),
1088627119792254848,6373484297328790401,0.23000000417232513,18.916(72),,0.25(69),
1090008518714533632,6373589780651836766,0.38999998569488525,18.145(54),,0.4(1.2),
1090893178897853184,6373519484922103789,1.2300000190734863,20.44(10),,-0.7(2.2),
1091012682068018048,6373589781725580073,0.7900000214576721,21.86(39),,0.6(1.2),
1091272098094158208,6373484284443888796,1.1699999570846558,19.172(85),,-0.25(91),
1091319651970319744,6373484295181305943,0.5,17.366(32),,0.6(1.1),
1091974754743200640,6373484262969050594,0.23000000417232513,18.765(77),,0.63(71),
1093398519220918272,6373519469889718548,2.4800000190734863,21.41(30),,-0.7(1.8),
1093648967353995648,6373484241494213900,1.2999999523162842,22.43(43),,0.9(1.7),
1093910685481201152,6373519453783590769,1.4600000381469727,20.54(16),,0.6(1.1),
1095948870802554368,6373484255452858526,0.23999999463558197,17.228(25),,-0.09(61),
1096043325723506560,6373484245789181034,0.3700000047683716,19.771(78),,-0.00(86),
1097811787096204800,6373484226461827205,1.8799999952316284,20.32(17),,-0.5(1.2),
1098489704734299648,6373449123694120759,1.7300000190734863,20.05(12),,-7.93(78),*
1099040624482468480,6373554588763557372,1.0499999523162842,17.959(46),,1.7(2.2),
1101162067745007104,6373484300550015367,0.5299999713897705,17.547(42),,0.69(89),
1103612776085519360,6374258294458942757,0.9900000095367432,21.65(20),,0.7(1.2),
1104431156333029120,6374223183101298184,0.7599999904632568,19.974(58),,-0.2(1.1),
1105433876580322176,6374223177732589196,0.8299999833106995,21.19(25),,0.5(1.4),
1105596157624820352,6374223170216398917,0.6200000047683716,22.06(37),,0.4(1.3),
1106140450240172160,6374223175585107365,0.5699999928474426,20.93(14),,0.52(95),
1107690074438959872,6374223150891143166,0.6100000143051147,18.707(35),18.954(96),-4.3(1.7),*
1108990934132905600,6373484221093121398,0.49000000953674316,16.742(18),,0.87(82),
1109149882284124544,6373484239346732913,0.6899999976158142,18.226(46),,-0.60(98),
1109292715715142528,6373484223240602054,1.0099999904632568,20.01(13),,0.46(94),
1109330270910049408,6373484239346732249,0.8100000023841858,20.16(14),,-0.5(1.6),
1109330305269874688,6373484239346732345,0.9399999976158142,20.49(17),,0.61(84),
1109588587421874176,6373484230756796837,1.340000033378601,18.052(42),,0.57(71),
1109902566711892352,6373484223242702215,0.30000001192092896,21.72(31),21.68(39),-5.4(1.4),*
1110190982355592064,6373484220021474765,0.10000000149011612,17.565(28),22.00(37),0.41(89),
1110593369251162624,6373449126915346709,2.509999990463257,16.041(13),,0.22(75),
1112213740153272832,6373449105440508412,2.119999885559082,17.732(42),,-0.50(75),
1112739375430942976,6374223148741560643,1.6299999952316284,18.382(60),,-1.4(1.0),*
1113297308861837696,6374223127266722768,0.33000001311302185,20.71(15),,0.96(88),
1113581910574866176,6374223139077884801,0.9200000166893005,20.87(22),,0.8(1.7),
1113646919200699776,6374223129414207108,0.75,16.772(15),,-1.9(1.0),*
1114288793472478720,6374223107939371861,0.49000000953674316,20.41(12),,0.5(1.2),
1114598718313617536,6374223100423179517,0.11999999731779099,18.259(38),,-0.48(73),
1115095182172107904,6374223106865629125,0.03999999910593033,18.437(54),,0.03(78),
1116716961823496192,6374187974033146626,0.1899999976158142,20.73(12),,0.1(1.8),
1117292727958321024,6373519438751204517,0.46000000834465027,18.226(49),,-0.44(82),
1117302898440905472,6373519438751204269,0.9200000166893005,18.535(60),,-0.94(73),*
1118157528213530880,6373519433382495616,0.699999988079071,17.727(41),,0.15(66),
1118649868904151808,6373519428013790298,2.5,22.66(34),,1.3(1.1),
1120368165060488832,6373449096850574641,0.8399999737739563,21.09(19),,-0.2(1.2),
1121517463949068288,6373449115106281100,0.14000000059604645,16.007(17),21.61(39),0.41(53),
1122741495269108608,6373449108661734750,0.30000001192092896,19.543(98),,1.0(1.0),
1124657153762302336,6373449043163480436,0.8600000143051147,18.473(60),,-0.12(73),
1126110089658400512,6375067518910857734,1.4700000286102295,20.12(15),,1.5(1.0),
1126318309673085952,6375067519984603313,1.6299999952316284,21.83(48),,1.0(1.5),
1128064093619994880,6375032392520829677,0.7099999785423279,19.75(11),,-0.22(86),
1128380478090744704,6375032398963278031,0.1599999964237213,18.305(35),,0.61(71),
1128752216099804416,6375032396815794353,1.2400000095367432,17.194(28),,-4.1(4.2),
1130131862674886784,6375032381783412782,0.5,18.276(35),,2.08(85),
1131608884748619520,6373449033499803853,0.009999999776482582,19.037(69),,-0.3(1.3),
1132337208122032384,6375032360308575495,0.44999998807907104,18.099(34),,0.13(90),
1132468904703337984,6375032427954307971,0.20999999344348907,19.508(68),,0.5(1.1),
1133721733779692032,6375032349571155356,0.44999998807907104,21.31(17),,0.4(1.3),
1134125804303241728,6375032351718639722,0.20999999344348907,18.783(48),,0.75(90),
1135446867524387968,6373449081820285974,0.49000000953674316,20.89(13),21.65(23),-2.8(1.8),*
1137078783297740160,6373449056048383731,0.3700000047683716,20.19(13),,0.3(1.1),
1138575390422310400,6373449054974643268,0.3700000047683716,20.83(23),,0.3(1.3),
1138641567278397440,6373449056048385818,0.8199999928474426,20.85(20),,-0.2(1.2),
1140713012825427968,6374187964369469969,0.3400000035762787,18.520(36),,0.01(98),
1141991435610545792,6374187954707894574,0.15000000596046448,17.014(21),17.588(41),0.3(1.0),
1143134446667802240,6374187932157217314,1.1399999856948853,21.29(17),,1.0(1.3),
1143555593980592256,6374187923567284303,1.2899999618530273,22.04(25),,-0.4(1.7),
1144494542550685824,6375032427954310382,0.7200000286102295,20.011(92),,0.4(1.8),
1144626449586258688,6375032426880566167,0.27000001072883606,21.04(15),,0.0(1.0),
1144896310971593472,6375032413995666171,0.44999998807907104,18.905(54),,0.3(1.1),
1145155142880498560,6375032420440212591,0.8500000238418579,19.363(79),19.97(15),-0.9(1.6),
1146449714742479744,6375032425806826641,0.3199999928474426,18.809(47),,0.16(91),
1146453769191615360,6375032425806827010,0.3700000047683716,16.565(16),,0.32(71),
1146513830014124928,6375032338833738452,1.440000057220459,21.49(21),,1.5(1.3),
1150032954418086656,6387804289524304597,0.8700000047683716,20.31(13),,-0.2(1.1),
1150253578298735488,6387804287376820457,0.3400000035762787,19.068(38),,0.79(73),
1151190327845469440,6387804278786884513,0.3499999940395355,21.08(18),,0.6(1.2),
1152325981621455744,6387804275565658213,0.28999999165534973,19.46(11),,-0.0(1.4),
1155075692699623552,6382772925389341233,0.6100000143051147,18.444(47),,0.63(93),
1158349454211545216,6383546982649040588,0.7900000214576721,19.213(58),,0.3(1.0),
1167545150991152512,6382737712026225050,1.1200000047683716,20.10(19),,0.8(1.3),
1169302509873801216,6382737745312223051,0.3400000035762787,20.92(17),,0.6(1.5),
1174140571490366976,6383511816530559858,0.7799999713897705,19.691(94),,0.6(1.7),
1175696651025647744,6383546946141817771,0.8199999928474426,20.67(12),,0.3(1.8),
1177084097261774592,6378586034502895874,0.6899999976158142,16.609(24),,0.35(90),
1177303110528977280,6378586021617992062,0.38999998569488525,15.904(19),,0.41(93),
1177977763991767808,6383511820825528912,0.23000000417232513,17.992(49),,0.2(1.0),
1185994853025817088,6383511774654628743,0.5899999737739563,19.71(13),,0.5(1.3),
1187860380660726784,6383476681550595694,1.3799999952316284,19.98(15),,-0.1(1.1),
1190048443163814272,6382737779671960746,0.20000000298023224,18.830(52),,-0.3(1.8),
1190397847339774080,6382737763565834040,1.6399999856948853,20.93(23),,-0.8(4.9),
1191663144706856192,6375665728398296988,0.5400000214576721,17.795(28),,0.67(80),
1192514475944978048,6375665717660878068,0.7799999713897705,21.00(15),,-2.2(1.7),*
1192830104502587776,6375665696186040864,0.3400000035762787,18.039(34),,1.0(1.1),
1193599281602314112,6382737743164736422,0.33000001311302185,17.278(24),,0.7(1.0),
1195211852843544704,6382737732427320644,0.6600000262260437,20.94(26),,0.4(1.5),
1198113051714155264,6375665742356939435,0.5799999833106995,17.537(30),,0.6(1.1),
1198712319909914624,6375665608206322931,0.10999999940395355,18.706(63),,0.28(67),
1199062480004139776,6375665740209460276,0.949999988079071,21.62(18),,0.8(1.1),
1199853647339149312,6375665731619522559,0.23000000417232513,21.47(19),,0.4(1.5),
1200985354042097152,6375489757145728569,0.12999999523162842,21.51(20),,0.1(1.6),
1202306348543250304,6375665719808361987,0.7300000190734863,18.800(74),,-0.36(94),
1202746874750556416,6375665694038561607,1.4700000286102295,21.62(22),,-0.5(2.1),
1203856247622849280,6375665671489980522,0.9100000262260437,20.96(15),,0.9(1.2),
1203860783108300416,6375665671489980746,0.5,19.998(83),,-0.2(1.2),
1204225752248147968,6375665543781812110,0.9599999785423279,19.92(14),,0.6(1.1),
1205002316694534656,6375665700481011078,1.1799999475479126,20.42(13),,0.8(1.8),
1205093816677893760,6375665689743591449,0.3499999940395355,19.817(76),,0.6(2.3),
1205509599575150720,6375665709070943881,0.30000001192092896,18.176(56),,-0.40(90),
1208719761211402624,6383476654707049281,0.5699999928474426,19.77(13),,0.2(1.3),
1208766082434753792,6383476654707049544,0.23999999463558197,17.026(31),,0.48(91),
1211131200668599424,6387909882369016087,0.550000011920929,18.339(41),,0.5(1.1),
1211497269318307840,6383476628937247345,0.3499999940395355,17.789(41),,-0.35(83),
1214881840986160640,6383476634305957976,0.28999999165534973,19.072(60),,-0.8(1.2),
1216635974351016448,6375665515864524849,0.4699999988079071,16.475(25),,-0.5(1.0),
1221223751039854976,6387909887737728490,1.2599999904632568,18.223(41),,0.9(1.0),
1224586474211820800,6387909865189147241,1.3899999856948853,22.62(34),,1.4(1.6),
1225389289497145856,6378586025912961886,1.190000057220459,18.799(73),,0.4(1.3),
1232959942450260608,6378585961488452732,0.7900000214576721,20.30(11),,1.3(1.5),
1234501629551093120,6378515666832459124,0.6000000238418579,17.929(54),,0.17(75),
1239281962511283072,6378515638915171031,2.549999952316284,21.76(44),,0.5(1.7),
1240604090884368256,6378515627104010785,0.2199999988079071,22.68(40),,-0.4(2.0),
1242066544428486784,6378515619587820027,0.1599999964237213,20.55(20),,-0.1(1.3),
1247307847638371968,6378550845835841205,1.6699999570846558,21.59(41),,0.8(1.4),
1249545388160005376,6378550795369976607,0.5799999833106995,17.408(25),,1.1(1.1),
1250194100021147776,6378550824361003016,0.6700000166893005,17.005(32),,-0.2(1.0),
1250865798546576256,6378550822213522219,0.5699999928474426,19.593(77),,0.8(1.4),
1251278459004307456,6378550792148747267,1.0800000429153442,20.36(17),,-1.4(1.6),
1251502312699814528,6378550812549842931,1.9800000190734863,22.01(32),,-0.3(1.9),
1251587520555173376,6378550812549843276,0.30000001192092896,18.156(35),,0.41(96),
1253494112373182336,6378550843690453163,1.0299999713897705,19.72(12),20.33(23),-5.1(1.7),*
1258321891836519936,6378550809328618687,1.690000057220459,20.99(25),,1.9(1.1),
1260782225197846144,6379289689732419683,0.7799999713897705,19.311(66),,-0.07(99),
1260853796532885504,6379289682216224483,0.23000000417232513,19.733(92),,0.7(1.1),
1261712824352013952,6383476607462412066,0.7900000214576721,19.203(82),,0.5(1.3),
1262260514285857280,6378515604555433112,1.9600000381469727,20.44(23),,0.8(2.3),
1267811192580372480,6379254534351358513,0.44999998807907104,17.809(28),,0.72(90),
1267934200443445760,6379254533277614324,0.41999998688697815,18.048(38),,-0.42(79),
1271884715659786880,6387909825460703003,1.0,20.17(11),,1.1(1.2),
1275952187131646464,6379254498917878022,0.9399999976158142,21.67(19),,1.1(1.4),
1276332411993318016,6379254486032974816,0.5199999809265137,16.972(22),,0.77(62),
1281979572431979904,6379254499991619047,0.5,19.045(42),,0.95(66),
1289156462786619776,6379254479590528117,0.6000000238418579,18.062(26),,1.05(75),
1290012879261983872,6374786138423428330,0.6100000143051147,20.80(13),,0.4(1.2),
1290400972507322368,6374926837257078409,0.4099999964237213,16.700(17),,-0.34(65),
1291907440876115456,6374786119096077131,0.4699999988079071,20.000(96),,0.4(1.1),
1291933107600695680,6374786119096078734,0.75,20.30(11),,1.2(1.2),
1291938295921158272,6374786119096078233,0.27000001072883606,19.870(84),,0.2(1.4),
1292011104206628096,6374926814708503937,0.550000011920929,19.879(59),,-1.1(2.0),
1293560694047210240,6374786121243563763,0.09000000357627869,17.774(24),,-0.01(91),
1294342618613212032,6374786111579885472,1.2599999904632568,21.52(18),,0.4(1.4),
1296047548831206144,6374786087957563455,1.2899999618530273,20.372(98),,-0.4(1.8),
1298102089387117312,6375489752850759961,0.41999998688697815,18.036(27),,0.45(89),
1299383810707816960,6375489763588178537,1.690000057220459,20.44(14),,0.8(1.3),
1300250741266733440,6375489761440696704,0.7099999785423279,19.553(76),,1.45(95),
1300759196675350272,6375489741039601440,0.27000001072883606,19.439(49),,0.0(1.0),
1301041736802149504,6375489761440698983,0.49000000953674316,18.702(49),,0.4(1.4),
1301730202881275008,6375489730302184470,0.3700000047683716,18.082(47),,0.2(1.5),
1302183648348499968,6375489724933474735,0.5799999833106995,19.996(73),,-0.57(89),
1302643278568836992,6371443602673894903,0.4399999976158142,20.04(11),,0.2(1.2),
1302984127173607936,6371443579051574211,1.2599999904632568,21.92(26),,1.5(1.0),
1304007566340305536,6371443612337573006,0.46000000834465027,23.37(48),,1.0(1.7),
1304778495789500160,6371443611263833532,0.8299999833106995,19.641(61),,-0.1(1.1),
1306321797798905728,6371478780603531838,0.05000000074505806,19.507(71),,0.77(92),
1306352687203053568,6371478775234823539,0.38999998569488525,20.10(11),,-0.2(1.0),
1306363922837606016,6371478775234823790,0.5,20.51(15),,-0.3(1.0),
1308342322213284224,6371478792414694433,0.3499999940395355,21.06(29),,-0.3(1.3),
1310177372760277504,6371478745170052958,0.46000000834465027,20.93(19),,0.9(1.1),
1310248016382385536,6371478745170055063,0.4000000059604645,20.59(16),,-1.3(1.3),
1310710395381256576,6371478758054958301,0.5400000214576721,20.175(76),,-0.08(93),
1311331825609615360,6371478760202440425,0.49000000953674316,20.042(98),,0.6(1.6),
1313752434817589504,6371478736580122113,1.350000023841858,23.27(46),,-0.4(1.7),
1314772094413245440,6371478726916442464,0.36000001430511475,17.531(33),,0.53(46),
1315302402616001152,6371443569387897124,1.0700000524520874,19.88(13),,1.17(98),
1317268535564398592,6371443552208029759,0.6100000143051147,19.69(12),,0.6(1.0),
1317475484268305024,6371443582272800695,0.6600000262260437,19.327(52),,0.3(1.0),
1317913674011791232,6371443581199057697,0.07000000029802322,19.436(90),,0.5(1.1),
1318775068356153088,6371443551134287734,0.5899999737739563,18.370(34),,1.01(95),
1319064862686155776,6371443565092932523,1.0299999713897705,20.85(13),,0.1(1.4),
1319235493146933888,6371443620927507915,0.6800000071525574,23.32(46),,-1.3(1.7),
1319457663215206784,6371443533954417153,1.1100000143051147,20.86(11),,0.4(1.1),
1322489566528601856,6371443535028162317,0.38999998569488525,17.127(15),,0.87(68),
1322763310564257280,6371443526438224837,0.8899999856948853,19.313(71),,1.0(1.0),
1325509478293979136,6371443532880677826,0.4000000059604645,19.25(11),,0.6(1.1),
1326678362233383552,6371267693698352709,0.4399999976158142,22.03(24),,1.1(1.6),
1327418470997423232,6371267671149775850,0.46000000834465027,19.649(98),,0.4(1.1),
1328451702689775104,6371267660412358499,0.5,20.55(16),,1.3(1.2),
1328675659464564608,6371443524290744012,0.36000001430511475,20.32(15),,0.7(1.3),
1328707339143828352,6371443524292840347,1.690000057220459,18.851(72),21.25(32),-0.0(1.3),
1329106908540814720,6371267688329644689,0.4300000071525574,18.811(61),,0.72(82),
1329150373609981568,6371267697993322967,0.12999999523162842,18.614(42),,0.76(71),
1329451364918111232,6371267687255904330,0.38999998569488525,19.498(72),,0.9(1.0),
1329505481505935232,6371267677592223804,0.30000001192092896,17.582(26),,0.86(85),
1329744281687877632,6371267689403384398,0.6600000262260437,18.175(49),,0.22(78),
1331123584665079424,6371267663633580397,1.1299999952316284,17.530(40),,0.79(80),
1332086928649703040,6371267651822421546,0.5199999809265137,15.685(14),,1.09(98),
1332122834576348544,6371267651822424028,0.25999999046325684,21.25(23),,0.7(1.4),
1333837248082118144,6371513930615882658,0.5799999833106995,20.26(14),,0.9(1.5),
1334535231807199872,6371478733358895112,0.33000001311302185,19.032(62),,-0.78(99),
1338164818473267072,6371478712957800781,0.03999999910593033,18.958(58),,1.0(1.1),
1338665439860900480,6371302882365410877,0.8600000143051147,18.399(44),,0.1(1.1),
1338964717479570432,6371478707589094369,0.36000001430511475,18.624(32),,0.1(1.1),
1340446064583218176,6371302859816830668,0.15000000596046448,18.108(43),,0.25(96),
1340932877652218880,6371302838341993991,0.5400000214576721,20.29(15),,1.43(95),
1341026267420926592,6371302873775476793,2.630000114440918,21.61(42),,-1.9(1.9),
1342278473726609920,6371338066737497132,1.1799999475479126,20.65(18),,0.3(1.1),
1342359322190519808,6371513893034919077,0.6000000238418579,21.81(32),,-0.4(1.8),
1342560257940908160,6371338066737501223,0.12999999523162842,19.556(87),,0.7(1.1),
1342949897373895296,6371338059221305306,0.3100000023841858,17.688(34),,0.60(72),
1343103794642187776,6371338048483887340,0.3499999940395355,20.72(22),,-0.7(1.9),
1343329435043819776,6371302857669349622,0.09000000357627869,18.659(52),,-0.04(82),
1343506147178121600,6371302846931927299,1.909999966621399,19.66(12),,0.79(86),
1345279281476995968,6371338015197892423,0.3199999928474426,19.98(11),,0.75(86),
1345394764557744384,6371338003386731829,0.38999998569488525,20.15(11),,1.5(1.2),
1345834191251444864,6371338018421212067,0.20999999344348907,17.748(38),18.321(73),-1.3(1.2),*
1346711086134194304,6371302836194512545,0.7699999809265137,19.841(94),,0.59(81),
1346973388376838400,6371302825459189005,0.47999998927116394,22.38(38),22.08(37),-1.2(1.1),*
1347207996670759680,6371302812572189968,2.930000066757202,20.02(16),,0.2(1.5),
1347369727959124224,6371302812572192210,0.75,18.455(56),,0.22(82),
1347830698208670336,6371302815793414686,0.6700000166893005,18.523(58),,0.56(78),
1348779439304478464,6371162150245763811,0.11999999731779099,19.121(53),,0.60(90),
1349098125878156672,6371337995870537992,0.4099999964237213,18.713(62),,0.2(1.2),
1349456287494164352,6371337985133120078,0.3199999928474426,18.385(47),,0.44(49),
1349878744773960064,6371337970102831714,2.690000057220459,19.141(82),19.31(12),-3.9(2.3),*
1351021309153995008,6371162115886026456,1.4199999570846558,21.13(24),,-1.0(1.7),
1352060622519853312,6371302854448123173,0.6700000166893005,18.546(41),,0.03(83),
1352569249727149824,6371267648603295374,1.0199999809265137,19.064(76),19.27(12),-5.6(1.7),*
1353340350975531008,6371302852300637275,0.6899999976158142,20.75(20),,0.3(1.1),
1354059225421906176,6371302828678320175,0.699999988079071,19.518(92),,0.73(78),
1354582043200301952,6371302831899545321,0.6399999856948853,19.660(73),,-0.28(90),
1355719659778193280,6371267627128456705,0.8500000238418579,15.467(13),21.91(45),-0.2(1.0),
1356012606612285312,6371267627128458684,0.949999988079071,18.290(50),20.96(31),0.9(1.4),
1356070507066365696,6371267616388943386,2.0899999141693115,20.31(11),,0.3(1.1),
1356083014011050624,6371267616388940991,0.30000001192092896,21.28(18),,1.0(1.2),
1356420632800640640,6371302821162127897,0.38999998569488525,19.915(82),,0.51(99),
1360281430442486144,6371302795392320495,0.44999998807907104,18.825(63),,0.55(83),
1360482744154513024,6371302796466064396,0.9399999976158142,21.07(20),,1.14(97),
1365814310392338432,6371162134139637247,0.9900000095367432,17.753(28),,-0.52(66),
1366414197064503680,6371162098706155152,0.8100000023841858,19.94(14),,0.3(1.2),
1367047618841836544,6371162084747511179,0.30000001192092896,20.04(11),,0.6(1.0),
1368072947794540928,6371162075083834001,0.6399999856948853,18.828(43),,0.8(1.0),
1368134314287069056,6371162074010093651,0.6200000047683716,19.086(73),,0.35(84),
1369203039589163904,6387909910286306290,1.059999942779541,21.59(26),,0.5(1.6),
1369353294725518720,6374926872690559344,1.5199999809265137,21.20(19),,-0.3(1.4),
1369573506288108288,6374926873764303410,1.8799999952316284,22.04(27),,1.0(1.6),
1370849970568746752,6374926852289465359,0.10000000149011612,20.41(10),,0.9(1.2),
1371431337341518592,6374926850141979186,0.6800000071525574,21.67(32),,-0.5(1.2),
1372726802556994816,6374926827593403563,0.6800000071525574,17.927(43),,0.06(71),
1373190796464436480,6371267670076033022,1.7699999809265137,21.69(36),,-0.3(1.2),
1379769037094732288,6371267635716295804,0.23999999463558197,15.666(13),,0.16(68),
1380329410067173120,6371267614241458039,0.3400000035762787,18.445(31),,-1.2(2.0),
1380336453813557888,6371267614241457758,0.20999999344348907,19.609(58),,0.01(86),
1380637990581925888,6371267632497164934,0.4099999964237213,16.200(17),22.06(44),0.62(50),
1380924928757097984,6371267619610165838,0.25,18.349(36),,0.2(1.1),
1381809421437531392,6371267613167718299,1.3899999856948853,22.58(37),,0.5(1.8),
1388669618080815232,6374926785717472492,0.46000000834465027,19.159(51),,0.53(87),
1389475216506841472,6374926782496246618,0.15000000596046448,19.661(79),,0.5(1.3),
1390269922895291136,6374962052767682120,0.7799999713897705,16.663(24),,0.74(72),
1390841084826205952,6374962046325229098,1.1200000047683716,20.458(88),,-0.0(1.2),
1391152006098951808,6374962044177748073,0.7099999785423279,21.91(33),,0.6(1.2),
1391498249182360576,6374962020555424345,0.14000000059604645,19.122(77),,1.02(92),
1391913761498016768,6374786072925176162,0.4099999964237213,19.480(66),,-0.5(1.4),
1392177846151047424,6374786070777693269,1.600000023841858,20.055(99),,-0.6(1.0),
1392394213719756672,6374962047398972451,0.8700000047683716,19.445(65),,-0.5(1.7),
1393426655138609408,6374962025924134666,0.7099999785423279,18.004(30),,0.5(1.2),
1393801348085065728,6374962013039233738,0.6700000166893005,20.36(11),,-0.2(1.9),
1394504554490564608,6374962021629168746,0.6600000262260437,21.36(20),,0.4(1.1),
1394527438076406784,6374962009818006296,0.8500000238418579,19.083(72),,0.20(97),
1394977825527174784,6374961987269427355,0.4000000059604645,19.568(87),,0.3(1.1),
1395910348826173184,6374961989416913396,1.3899999856948853,22.23(40),,0.7(1.9),
1397252268408030464,6374962031292845436,0.27000001072883606,19.93(11),,1.20(99),
1403609713359758336,6371126874605619465,0.36000001430511475,17.928(30),,-0.01(89),
1403790376863435904,6374997232844802414,0.7599999904632568,20.96(14),,0.2(1.1),
1403938467336316032,6374997223181126409,0.3199999928474426,18.757(44),,-0.3(1.2),
1407119938590854912,6371126932587677384,0.05999999865889549,20.60(10),,0.0(1.2),
1408071050508732160,6371126916481552418,2.380000114440918,21.48(43),,-3.2(1.9),*
1408598296398542464,6371126918629035655,1.6200000047683716,19.842(64),,-0.1(1.2),
1410272856902767104,6371126920776519858,2.8399999141693115,20.272(84),,0.8(1.1),
1410369545206698624,6371126908965356602,1.0399999618530273,21.31(28),,0.6(1.3),
1411453938550073472,6371126889638003474,0.2199999988079071,19.032(45),,2.00(71),
1411702668695905664,6371126889638004378,0.9700000286102295,21.80(20),,0.8(1.4),
1411836706034857600,6371126878900585998,0.38999998569488525,21.05(17),,0.0(1.9),
1412062312077481984,6371126886416777759,0.14000000059604645,21.08(20),,0.4(2.1),
1412374367221245824,6371126887490522864,1.0199999809265137,22.33(40),,1.0(1.5),
1413960069146958080,6371021404167471487,0.9800000190734863,21.12(17),,-0.4(1.3),
1414435092529902464,6371162113738542791,0.7099999785423279,20.33(17),,1.0(1.5),
1415891258242047232,6371162078305062722,0.699999988079071,20.80(14),,2.22(85),
1416776055864456960,6371162056830225928,1.840000033378601,21.14(15),,-1.2(1.8),
1417937380661346944,6371056592834530138,0.10000000149011612,18.774(45),,-0.17(87),
1420328990250391680,6371021391284670293,1.840000033378601,20.72(25),21.32(44),-1.3(2.0),
1421142972452621952,6371056576728401999,0.9300000071525574,21.18(21),,-0.2(1.2),
1421166543233291904,6371056576728403936,0.20999999344348907,20.86(16),,-0.5(1.7),
1421458738448104576,6371056576728401905,0.9200000166893005,20.37(13),,1.01(81),
1422986338056731392,6371056533780825428,0.6899999976158142,17.829(34),21.16(28),-0.0(1.2),
1423731016666454656,6371126879974326706,0.8100000023841858,21.03(14),,1.0(1.5),
1423914978705213824,6371126879974330980,0.25,17.695(22),,0.48(88),
1425175534426447744,6371021408462439667,0.7200000286102295,17.386(26),,-0.7(1.2),
1425590737504748544,6371021412757410490,0.1899999976158142,19.583(53),,0.8(1.4),
1427195234207485952,6371021384842220372,0.23999999463558197,18.662(37),18.452(60),-7.2(1.8),*
1430344063710712704,6371021376250187850,0.5199999809265137,19.023(64),,0.29(88),
1431165085362960768,6371021365512767869,0.3700000047683716,19.295(75),,1.1(1.4),
1431217591339203200,6371021353701606318,0.3700000047683716,21.31(22),,-0.4(1.6),
1431268993507828096,6371021353701607526,0.44999998807907104,17.221(25),,0.31(83),
1431825380751544960,6371021331153028044,1.2100000381469727,22.13(31),,-4.96(96),*
1432172100575356672,6371021393430057154,0.07999999821186066,17.153(34),,-0.52(75),
1434445448240677376,6371056557401048732,0.49000000953674316,18.915(74),,0.93(79),
1435203424070130944,6371056523041313227,0.47999998927116394,19.509(73),,0.3(1.6),
1435434905626849280,6371056514451375907,0.36000001430511475,17.872(35),,0.46(96),
1435855331385247616,6371056526262535225,0.1899999976158142,18.718(52),,0.90(73),
1437155229007168256,6371021329005547706,0.47999998927116394,20.074(83),,0.2(1.1),
1437472919148670208,6370951045086971632,0.7599999904632568,19.055(64),,1.21(71),
1437971375872603008,6371021320415612662,0.4300000071525574,20.89(13),,-0.1(1.6),
1439252822315595392,6370951038644521044,0.8799999952316284,17.849(34),,0.7(1.2),
1439882292721860864,6370951010727234447,0.4300000071525574,16.712(21),,-6.2(2.4),*
1441768367480484736,6378550784632557333,0.8600000143051147,20.458(94),,0.6(1.7),
1444578135085430016,6378550773895139126,0.6700000166893005,19.164(46),,0.34(81),
1446730841413412608,6378621190957696403,1.5700000524520874,21.10(24),,0.5(1.3),
1446967098974473856,6378621181294020978,0.6399999856948853,17.002(18),,0.79(94),
1447706108227357824,6378621169482861821,0.5299999713897705,18.307(42),,0.69(83),
1449731030688880512,6379324908464243656,1.440000057220459,22.36(42),,0.1(1.8),
1451543369448740224,6379289727313381895,0.5600000023841858,18.642(35),,1.1(1.3),
1451589961253902976,6379324920275403351,2.4100000858306885,21.78(34),,0.4(1.5),
1452167857693464448,6379324886989407866,0.3499999940395355,18.455(36),,-0.9(1.0),
1452919992366109056,6379289684363707043,1.6699999570846558,21.46(19),,-0.4(1.4),
1456415026297476992,6379324869809537989,1.6399999856948853,19.93(14),,-9.65(79),*
1456994262767115136,6379324867662055850,1.190000057220459,20.26(12),,0.8(1.4),
1457288283344007424,6379324857998378630,1.2200000286102295,20.80(24),,1.1(1.6),
1458377143454649472,6379324849408445830,0.3400000035762787,21.37(18),,2.0(1.0),
1466745492092679168,6379324866588313503,1.340000033378601,21.40(29),,-2.8(1.8),*
1467692476545370112,6374891612082800665,0.5799999833106995,20.70(18),,-0.4(1.2),
1468505363532939904,6379324873030763701,1.4500000476837158,22.44(45),,1.0(1.5),
1468822297759867648,6379324861219604492,0.5099999904632568,17.980(31),,0.59(75),
1470354192334908032,6379324835449800613,0.7099999785423279,21.59(35),,0.1(1.6),
1473353213378665600,6379324836523541874,2.6600000858306885,20.82(18),,-0.7(2.0),
1477201366635517696,6379289673626293000,3.109999895095825,22.94(47),,-0.3(1.7),
1479162861021374592,6379289644635261280,2.0799999237060547,22.96(50),,-1.4(1.9),
1479598198906350336,6379289704766901511,0.33000001311302185,18.406(57),18.529(88),-7.97(91),*
1480193928050014592,6374786115874850739,0.9700000286102295,21.85(23),,1.0(1.5),
1480847793870994176,6379289637119066821,0.3799999952316284,18.349(38),,0.3(1.0),
1481468468184983296,6374750950830115584,0.8100000023841858,18.807(62),,-0.32(94),
1482005579615276544,6379289647856484561,1.309999942779541,20.63(25),,0.2(1.0),
1482989951759946624,6374750944387663547,0.5899999737739563,19.93(16),,-0.2(1.5),
1483641103161355520,6374750928281538145,0.6899999976158142,19.55(10),,0.5(1.1),
1484984672010735488,6374750952977601299,0.2800000011920929,18.597(49),,0.9(1.1),
1485554974948152704,6374750907882539494,0.5299999713897705,18.626(39),18.351(56),-3.8(1.9),*
1485578683167595648,6374750907880444345,0.3700000047683716,18.998(45),,0.71(87),
1485913828055470592,6374750896071379488,0.4699999988079071,18.774(68),20.13(22),0.2(1.6),
1486323808453819008,6374786102989949450,0.7200000286102295,21.19(24),,0.3(1.2),
1486435477603020928,6374786101916207749,0.2800000011920929,20.42(13),,0.7(1.0),
1487006295937037824,6374786077220143681,2.140000104904175,19.289(50),,-0.3(1.2),
1491410973877589504,6374786048229115886,1.0299999713897705,17.029(28),,0.72(84),
1491819682965877632,6374750885331864766,0.7099999785423279,21.24(17),,0.7(1.5),
1492136445393915008,6374750875668189222,0.8299999833106995,20.00(12),,-0.2(1.6),
1493990153278424960,6374610187571956104,0.4399999976158142,19.80(11),,0.81(96),
1494960059973023360,6374610181129507237,0.5400000214576721,19.71(11),,1.1(1.0),
1497373419276764800,6374750890700571262,0.9599999785423279,18.654(64),,0.62(86),
1497540270165988096,6374750908954185050,0.6899999976158142,19.328(63),,0.6(1.1),
1498102223687048192,6374750887479348607,0.44999998807907104,18.484(40),,0.98(95),
1499019937939409408,6374750879965251848,1.1200000047683716,19.71(11),21.72(47),-0.8(1.1),
1500746446072739200,6374750882110638158,0.8999999761581421,17.599(41),,0.56(90),
1501109078751806592,6374715697738548619,0.49000000953674316,22.63(37),,0.5(1.8),
1503707843203401728,6374575021453479939,0.3799999952316284,19.045(70),,-0.29(96),
1504537905762838656,6374750861709543356,1.3899999856948853,20.54(16),,1.1(1.3),
1505513894131064576,6374750853119607760,1.9299999475479126,20.97(29),,0.7(1.4),
1506883988698622080,6374610213341761577,1.4700000286102295,20.40(16),,0.9(1.1),
1507106914680858368,6374610214415501255,0.5099999904632568,19.256(88),,0.8(1.1),
1507428139578704000,6374610216562983185,0.14000000059604645,17.468(36),,0.46(88),
1509697806456081792,6374574979577546024,0.49000000953674316,16.936(28),,0.41(91),
1509866723226247040,6374575003199867275,0.1899999976158142,18.733(68),,-0.1(1.2),
1516721559749561088,6374891598124155523,0.550000011920929,20.44(11),,1.3(1.1),
1518603820576991360,6374891608861577953,1.1200000047683716,21.75(27),,-2.3(1.2),*
1522897482203494784,6374715743909445884,1.2599999904632568,19.40(12),,0.5(1.9),
1525186356175188736,6374715698812290657,0.4099999964237213,18.275(38),,1.2(1.1),
1526018068002598528,6374715713844678995,1.2999999523162842,20.75(14),,1.1(1.2),
1526334074516438912,6374715691296099353,0.3499999940395355,19.133(55),,-0.24(95),
1527946297863133312,6374715727803320503,0.7400000095367432,19.005(44),,1.2(1.2),
1528603981912268544,6374715706328484731,0.8899999856948853,18.414(50),,0.2(1.2),
1528621780256720256,6374715706328483868,1.7400000095367432,21.42(33),,-0.2(1.8),
1529072511305219200,6374715704181001333,0.5099999904632568,19.524(73),,1.21(88),
1529690127601558400,6374715683782005106,0.8399999737739563,19.327(61),20.70(19),-5.6(1.3),*
1530145497215624192,6374715695591067325,0.2800000011920929,17.660(40),,-0.16(81),
1535561309238592384,6374680496188688347,0.5099999904632568,14.870(11),20.53(24),0.05(56),
1536799775943767808,6374680507997750465,0.6299999952316284,19.035(77),,-0.30(99),
1536905019822585856,6374680531620071463,1.0099999904632568,20.55(24),,0.6(1.5),
1538567721922127872,6374680497260333789,0.5299999713897705,21.35(28),,0.5(1.7),
1540197026356420608,6374504617275820344,1.9299999475479126,19.424(96),,0.72(92),
1540470323716410624,6374680492965366550,0.3799999952316284,20.44(15),,1.4(1.1),
1541904121237324032,6374539841376355761,0.46000000834465027,20.29(10),,-0.2(1.1),
1542064065822785152,6374539839228872764,0.5199999809265137,19.139(43),,-0.10(84),
1542865502420928000,6374539839228876947,0.30000001192092896,19.126(41),,0.5(1.3),
1542883717380730752,6374539830638938514,2.190000057220459,21.65(40),,0.4(1.6),
1545704235286103680,6374539825270230891,0.6499999761581421,20.65(15),,0.5(1.5),
1546294780409630592,6374504605466758636,0.8399999737739563,19.323(86),21.24(31),-1.2(1.4),
1546478879887634048,6374539814532810223,0.6700000166893005,17.987(33),,1.1(1.1),
1546665865583070080,6374504585063565486,1.0499999523162842,22.24(35),,-1.3(1.7),
1546972045211087616,6374504576475728460,0.18000000715255737,18.709(41),18.582(58),-6.8(1.8),*
1549541191565723776,6374715690222358140,0.4000000059604645,20.22(10),,0.2(1.0),
1550481170928412416,6374715674116228209,1.2300000190734863,20.84(26),,0.7(1.2),
1552441875038553856,6374575006421093902,0.7599999904632568,19.53(10),,-0.2(1.2),
1552689643112102528,6374575018232251436,0.7099999785423279,20.071(86),,0.9(1.5),
1553365670964091776,6374574984948353115,0.7099999785423279,18.568(37),22.60(38),0.42(68),
1553658862611560832,6374574986019999442,0.550000011920929,16.760(27),,0.92(68),
1554616193642689408,6374539804869135295,0.07000000029802322,19.832(60),,0.5(1.2),
1555082386573055872,6374539805942875939,0.6800000071525574,20.255(84),,1.5(1.0),
1556894313015091456,6374539761919461147,0.8199999928474426,22.20(46),,-0.3(1.8),
1557413419942508928,6374539772658977299,0.25999999046325684,18.748(49),20.92(28),0.2(1.3),
1559904432254848256,6374574955955225007,1.1699999570846558,20.82(23),,0.4(1.1),
1562827655716351872,6374574966692646042,0.5899999737739563,21.42(21),,0.0(1.6),
1563898751839962496,6374434295776283191,0.5699999928474426,19.250(65),,0.4(1.1),
1568899090205245184,6374539769435653405,1.0099999904632568,19.299(55),,1.0(1.1),
1572491572650125824,6374399091003099092,0.25,20.22(16),,-3.1(1.7),*
1577372717082076160,6374434256047838411,0.5799999833106995,19.609(52),,0.30(96),
1578422029131919872,6374434235648837100,1.0499999523162842,19.60(11),19.60(16),-5.3(1.8),*
1579254496872812032,6374434221688100456,1.1399999856948853,20.556(86),,0.2(1.2),
1580110707193352832,6374434216319386794,1.159999966621399,21.93(21),,0.6(1.5),
1581117310088807552,6374399037316009759,2.9100000858306885,22.82(38),,-2.9(1.0),*
1581266019036318080,6374399027652332708,0.9300000071525574,22.18(44),,0.6(1.4),
1583415117592149120,6374328740514631734,0.550000011920929,18.678(57),21.79(50),1.2(1.1),
1583896085209675392,6374328731922600139,0.2800000011920929,18.948(69),,-0.4(1.1),
1586478322627595904,6374610201530599160,0.8299999833106995,18.268(38),,0.7(1.0),
1586949806959008768,6374610185426569787,0.7200000286102295,19.721(99),21.53(44),-6.80(91),*
1587040447947813760,6374610192942764192,0.44999998807907104,16.884(18),22.53(39),1.1(1.1),
1587711248823230848,6374961989419011857,0.3400000035762787,15.859(14),20.85(25),0.65(58),
1589274037100077952,6374961962573368210,0.6200000047683716,21.81(39),,-0.2(1.7),
1591236459196912896,6374610163949636384,0.47999998927116394,21.04(24),,1.5(1.9),
1597127848656886912,6374997201706288760,0.4699999988079071,16.148(13),,0.00(91),
1601951126994003200,6374997151240422571,0.4699999988079071,22.36(38),,0.9(1.4),
1602633893650966656,6374997143724230529,1.7599999904632568,19.68(11),,0.54(99),
1607388697325569024,6374469459747277863,0.49000000953674316,19.335(85),,-0.67(95),
1607591694660030080,6374469455452308345,2.7699999809265137,17.548(37),,0.13(71),
1609264704681425664,6374469411428893016,0.7900000214576721,21.87(31),,0.5(1.5),
1611049349491802368,6374469444714892001,0.5699999928474426,20.71(20),,0.7(1.5),
1611431292343086592,6374469482295854629,0.17000000178813934,15.921(19),,0.16(83),
1613817163855820288,6374469443641148235,0.5899999737739563,19.82(11),,-0.0(1.3),
1615313186864479360,6371725067986929421,0.11999999731779099,22.46(38),,-3.90(95),*
1616606276962801792,6371725048659578169,1.7200000286102295,22.48(41),,-0.2(1.9),
1617800247807077760,6374469429682505481,0.20999999344348907,17.879(47),,0.1(1.2),
1618402814538387584,6374469428608765722,0.23999999463558197,18.697(62),,-0.10(76),
1620455087351705984,6371725029332225976,0.8100000023841858,21.26(19),,0.0(1.1),
1620496250318290944,6371725018594805329,0.20999999344348907,19.034(57),,0.43(89),
1620969693153177472,6371725008933227426,0.5,19.63(12),20.50(25),-0.1(1.3),
1623217232359469824,6371725092682991229,0.8199999928474426,21.73(28),,1.6(1.1),
1624071827771928704,6371021334374258895,0.5799999833106995,17.376(18),,-0.08(76),
1624151885962373248,6371021332226772342,0.6000000238418579,16.279(14),,-0.5(1.1),
1625111072419191424,6371021317194384973,0.4099999964237213,17.987(39),,-0.06(73),
1626481304425104128,6371725084093057978,1.9199999570846558,21.93(33),,0.9(1.5),
1626845895609073536,6371725063691961106,0.5699999928474426,21.31(22),,-5.63(82),*
1627362185038477824,6371725066913186834,0.17000000178813934,20.249(97),,0.6(1.1),
1628097002402905344,6371725073355641338,0.20999999344348907,19.283(54),,0.5(1.1),
1628984754963014784,6371725051880804558,0.38999998569488525,19.52(11),,0.7(1.2),
1630905631839881472,6370951033275810093,0.27000001072883606,15.599(12),,-1.3(1.4),
1631816237922782848,6370951026833359841,1.5199999809265137,21.23(25),,0.1(1.8),
1632602010778931712,6370951012874717153,0.38999998569488525,20.66(15),,-5.47(94),*
1633237700299566464,6370950977441235479,0.3700000047683716,19.193(68),,-0.5(1.3),
1634140914741990912,6370950978514980474,0.3499999940395355,16.777(20),,-0.15(77),
1634659403193204096,6370950950597689579,0.6399999856948853,17.975(41),,-0.51(70),
1636130412312502272,6370950994623204101,0.7300000190734863,19.551(94),19.65(13),-6.7(1.1),*
1638847511702771200,6370915849977463491,0.17000000178813934,19.263(69),,0.71(68),
1638988249191219456,6370915842461271309,0.20999999344348907,19.800(90),,1.76(74),
1642742050608107264,6371725011080710006,0.5099999904632568,14.9681(83),20.96(36),0.78(51),
1643455186977373952,6370950975293754517,0.17000000178813934,18.725(53),,0.48(82),
1644227692679216512,6371725006783644626,0.4000000059604645,18.469(65),,0.87(85),
1644269439761267072,6371725006783645262,0.14000000059604645,19.051(84),,-0.23(86),
1645068685931967488,6371725000341194266,0.10999999940395355,17.182(37),,0.27(68),
1646746059638996992,6371689894352258532,0.5199999809265137,19.325(89),,0.42(89),
1648372031178683392,6370950984957430030,0.25999999046325684,18.071(43),,0.79(70),
1649357189300987520,6370950954892661258,0.07999999821186066,18.861(48),,0.76(91),
1649469756099782400,6370950975293755411,0.38999998569488525,17.747(32),,-0.1(1.0),
1650788547281558016,6370915851051206334,0.3499999940395355,18.701(68),,0.2(1.0),
1650949286433565312,6370915852124947635,0.5899999737739563,20.85(22),,0.9(1.5),
1652016289457948672,6370915708344207970,2.7699999809265137,21.64(39),,-1.0(1.6),
1653000734613270144,6371689872877420895,0.5099999904632568,20.97(13),,0.2(1.6),
1656436433572106880,6370915808101534021,0.1599999964237213,16.851(28),,1.0(1.0),
1657024741012494464,6370915771594310186,0.11999999731779099,20.032(94),,-1.0(1.2),
1658546602544064128,6374434248531643766,0.23999999463558197,17.454(37),,0.42(94),
1662113280825127424,6374434229204289711,0.38999998569488525,18.737(41),,0.9(1.2),
1663169877139943296,6374434212024418532,0.6100000143051147,17.863(46),,0.39(60),
1663830129576968960,6374434204508228310,0.3499999940395355,16.662(25),,-0.19(86),
1665286643181564672,6374363894819850218,0.550000011920929,19.845(75),,0.7(1.3),
1665442361516061568,6374363887303657191,0.3499999940395355,20.62(10),,0.6(1.2),
1666319771795024000,6374363864755077529,0.8700000047683716,20.49(13),,-0.1(1.6),
1666978173101571968,6374363930253330807,0.11999999731779099,19.188(91),,-1.03(93),*
1667033835877722880,6374363928105846048,0.8600000143051147,21.57(31),,1.4(1.1),
1667383858532448000,6374363924884621987,0.44999998807907104,20.63(11),,0.1(1.4),
1668555216373110528,6374363845427725263,0.05999999865889549,19.181(63),,0.66(91),
1669385519450965248,6374363919515913921,0.6399999856948853,18.341(41),,-0.3(1.2),
1670778184070901632,6374363910925977064,1.059999942779541,19.45(11),,0.1(1.5),
1671770909927411584,6374363854017662025,0.5199999809265137,20.99(23),,0.8(1.1),
1671994729262991232,6374363862607594361,0.47999998927116394,19.81(13),,-1.2(1.6),
1674635034638596608,6374363831469083970,0.5299999713897705,20.34(16),,-5.0(1.1),*
1674832564479004800,6374363826100375031,0.46000000834465027,17.125(30),,0.2(1.4),
1675265192240419584,6374293511043286065,0.9800000190734863,21.16(20),,0.6(1.7),
1676118688141105152,6374434194844551246,0.4300000071525574,18.596(32),,0.08(97),
1677112681012455040,6374328710447762887,0.4000000059604645,16.551(24),,1.03(94),
1677913743952657536,6374328686825439669,0.5799999833106995,21.61(16),,1.7(1.2),
1678266755905113216,6374363873345015582,0.9599999785423279,21.18(16),,2.1(1.0),
1678830805369710208,6374328677161763382,0.23000000417232513,20.80(19),,1.2(1.1),
1682518807887510656,6374328669645575218,0.7900000214576721,21.32(17),,-3.5(1.1),*
1683575679079854848,6374328663203124038,0.5400000214576721,20.71(13),,1.5(1.1),
1683603098151095040,6374328655686928302,0.33000001311302185,19.299(65),,0.4(1.4),
1684284726641054208,6374328640654544056,0.9900000095367432,20.69(20),,1.29(84),
1684313210864177920,6374293545403023697,0.6100000143051147,17.923(46),,0.08(73),
1686740554581000192,6374363831469084770,0.49000000953674316,18.394(55),,-0.03(74),
1687484477276459136,6374293522856544793,0.6299999952316284,19.236(85),19.30(13),-3.2(2.5),*
1687912737055491328,6374293522854448439,0.8700000047683716,18.570(63),,0.3(1.1),
1688495684376702336,6374293502453355379,0.949999988079071,21.36(16),,0.6(1.5),
1690364785424482816,6374293545403026854,0.3700000047683716,19.290(89),,0.4(1.2),
1691290501200037632,6374293515338254777,0.9399999976158142,18.448(65),,0.60(97),
1692433516552296320,6374293496010900075,0.5600000023841858,20.03(13),,0.3(1.4),
1694708646628402048,6371689871803681138,0.25,17.733(27),,0.59(72),
1695351684835961600,6371689859992520149,0.5299999713897705,16.518(24),,0.30(73),
1697685093324310272,6371689827780267170,0.47999998927116394,19.882(83),,0.3(1.2),
1698304324528844544,6374363898041077111,2.119999885559082,21.96(41),,1.2(1.6),
1698784536232347904,6371689831003588109,1.059999942779541,19.91(13),21.21(34),-0.4(1.5),
1699635145915324416,6374293557214188244,0.7300000190734863,22.93(40),,-0.1(1.8),
1700332270647137152,6371689828854010019,0.4099999964237213,17.068(25),,0.15(71),
1700842890719030528,6371689819190333762,0.12999999523162842,19.600(74),,0.63(84),
1700959438951478912,6371689820264075510,0.6600000262260437,16.755(18),,-0.02(94),
1701705453295364864,6371654715348878515,2.8299999237060547,19.19(15),,-4.4(3.5),*
1703146367579632640,6370915810249018165,0.2800000011920929,18.759(31),,0.56(70),
1705634699832082944,6370915766225604180,0.9700000286102295,21.03(17),,-1.0(1.8),
1706668721799563776,6371654690652817676,1.0,19.618(78),,1.50(81),
1708265105306712704,6371654703537720112,0.41999998688697815,17.651(33),,0.3(1.1),
1708812460235098880,6371654693874044016,0.6299999952316284,20.25(15),,0.7(1.4),
1710791615524901376,6371654669177979966,0.3799999952316284,19.291(59),,0.28(64),
1711442011012567552,6374293500305869566,0.949999988079071,21.41(15),,-0.1(2.4),
1712343679266352000,6374293474536066267,0.09000000357627869,19.223(62),,0.56(88),
1713850044556504320,6371654648776884457,0.17000000178813934,18.097(29),,0.22(72),
1714601835632111232,6371654646629401162,1.2999999523162842,22.57(37),,-0.2(3.4),
1715607064138002304,6371654639113212960,0.1599999964237213,18.986(52),,0.59(84),
1716035083398439680,6374293485273485098,2.7899999618530273,22.49(39),,0.2(1.2),
1716146958706661504,6374293477757291672,0.47999998927116394,18.218(39),,0.49(74),
1716653524329227008,6374293464874484461,0.1599999964237213,16.2924(86),21.31(23),-0.79(76),*
1716682592667903488,6374293464872388505,0.3700000047683716,21.52(19),,0.4(1.4),
1717515850683449856,6375032379635925947,1.7100000381469727,22.07(31),,-1.0(1.5),
1717564259258535808,6374293465946128539,0.6200000047683716,18.603(45),,-0.10(99),
1718037534590827776,6375032371045993721,0.5600000023841858,20.15(10),,-0.5(1.4),
1718221565349474176,6374293459503681279,1.0299999713897705,21.73(18),,-1.9(1.4),*
1718256887160537088,6374293459503683702,1.8799999952316284,23.11(36),,0.3(1.9),
1719256446309589248,6375032369974347717,0.46000000834465027,19.813(74),22.19(36),-1.4(1.9),
1719417662201585664,6375032353866121549,0.12999999523162842,21.31(10),,-0.2(1.2),
1720105647243105024,6375032347423673059,0.9700000286102295,21.02(18),,0.3(1.0),
1721619502956076928,6371654673472948922,0.3199999928474426,19.847(85),,1.1(1.2),
1722695581242382720,6371654670251723059,0.9800000190734863,21.34(20),,-0.5(1.2),
1723116041360607488,6371654656295174500,0.4699999988079071,15.2955(89),18.320(60),1.03(96),
1723691670057543552,6387804353948813280,1.600000023841858,20.97(39),,0.4(1.1),
1725338704116029440,6371654629449535270,0.8500000238418579,16.365(15),,0.51(59),
1725799914884231680,6371654628375792885,0.949999988079071,21.88(27),,1.3(1.1),
1727395512413771264,6387804348580104798,0.36000001430511475,16.818(28),,-0.1(1.2),
1728059514359369984,6387804344285138560,0.029999999329447746,20.60(14),,0.07(98),
1730318083040916608,6379430469096702063,0.9100000262260437,19.125(56),,0.74(71),
1730634742391203968,6379430460506770623,0.3799999952316284,19.472(62),,0.3(1.2),
1732767245191474048,6376580444765292408,0.14000000059604645,14.898(10),20.71(26),-0.26(65),
1735071924643312512,6379430419704580468,0.5199999809265137,21.38(26),,0.2(1.2),
1736194938332553728,6379430446548125468,0.5099999904632568,19.80(12),,0.7(1.2),
1736316228207818496,6379430456211803957,1.100000023841858,21.78(34),,-0.3(1.5),
1737385262748503680,6379430426147031076,0.4300000071525574,19.332(79),,-0.32(96),
1738775389042456192,6376580446910678237,1.149999976158142,21.86(30),,0.9(1.2),
1740675035897869952,6376580474827964739,0.8199999928474426,20.68(11),,0.6(1.2),
1744141658621409024,6376545308709487280,1.159999966621399,20.50(13),,-0.5(1.1),
1745505740234476160,6376545338774260423,1.0099999904632568,21.44(23),,0.3(1.3),
1745674137311942912,6376545337700517345,0.6800000071525574,21.39(31),,1.78(89),
1746673421583793536,6376545316225681736,1.0399999618530273,20.69(12),,1.2(1.0),
1746802270602232832,6376545316225684486,0.6499999761581421,22.31(34),,-2.7(1.9),*
1748901959855337472,6379360094983818609,0.10000000149011612,18.337(30),,0.5(2.0),
1750157567773529984,6379430396082263177,0.44999998807907104,20.01(11),,0.4(1.5),
1750691380668928384,6376545277570974653,0.20000000298023224,21.27(26),,1.2(1.0),
1751268005798801280,6379360105721235014,0.6399999856948853,20.59(14),,0.86(84),
1751309203125577088,6379360105721237902,0.7099999785423279,20.05(11),,0.8(1.2),
1751452311435193856,6376545268981042286,0.5799999833106995,20.88(16),,0.8(1.6),
1752280209332604544,6379360067066530098,0.8700000047683716,21.34(20),,0.4(1.2),
1752956237185401728,6379360083172658498,1.409999966621399,21.24(31),,1.0(1.3),
1757595867015437952,6376545276497234987,0.3100000023841858,19.862(93),,-0.27(81),
1759496613381384960,6376545302267037070,1.190000057220459,15.649(14),,0.40(73),
1759904875793195904,6376545273276008728,1.0,21.46(28),,0.2(1.8),
1760868632094507520,6376510172655780788,0.8899999856948853,19.86(12),,-0.4(1.1),
1761433433176807040,6376510153328431065,0.47999998927116394,17.443(30),,1.21(93),
1761634472006263936,6376545258245721737,0.1599999964237213,18.722(54),21.75(39),-0.37(97),
1761640283099581696,6376545264688172894,0.12999999523162842,19.187(69),19.31(11),-2.7(1.9),*
1763027626254925568,6376510151180947810,0.30000001192092896,19.752(96),,0.21(95),
1764255574584409984,6376510165139590389,0.7099999785423279,20.49(18),,0.9(1.5),
1764717197670024576,6376510149033460810,0.4399999976158142,20.17(13),,0.1(1.1),
1764900506874042624,6376510165139590184,0.7400000095367432,19.188(88),,0.2(1.0),
1769333011905660032,6376369378259111496,0.7300000190734863,18.533(41),,0.5(1.0),
1770812409097004544,6376369349268081398,0.15000000596046448,20.91(18),,0.3(2.7),
1771481736800541568,6376369337456922405,0.6800000071525574,20.81(25),,0.3(1.5),
1771676934474045184,6376369340678145355,0.550000011920929,18.650(53),,-0.12(75),
1771729573593514752,6376369340678147526,0.33000001311302185,19.555(85),,0.85(79),
1772045472731506176,6376369335309437362,0.4699999988079071,16.740(16),,0.31(59),
1773120490161824384,6376369354636790582,0.6800000071525574,20.93(23),,0.5(1.0),
1773731543748976768,6376334250795336065,0.49000000953674316,18.915(73),,-1.0(1.3),
1778259951107238656,6376193497200854457,0.5199999809265137,20.46(14),,0.4(1.4),
1778383813669326080,6376193505790788729,0.25999999046325684,17.715(33),,0.1(1.1),
1780752303449428992,6376193455324923326,0.019999999552965164,18.877(60),,-1.9(2.5),
1782755270037987072,6376193453177442169,0.36000001430511475,21.28(23),,0.3(1.7),
1783429403808743424,6376545175699718374,0.800000011920929,16.097(25),,0.92(88),
1785670212802544896,6376334203550696759,0.8700000047683716,19.176(63),,0.81(89),
1788132981409653120,6376334183149601922,2.059999942779541,22.06(36),,0.8(1.4),
1789714693310050432,6376334163822249586,0.7400000095367432,19.797(92),,0.23(99),
1790377840556740480,6376334202476958019,0.12999999523162842,20.88(15),,0.4(1.2),
1791815486370058752,6376334160601023214,0.1599999964237213,20.71(18),,-0.21(97),
1792008927401696640,6376334177780894925,0.8600000143051147,21.48(22),,0.5(1.1),
1792221201863555200,6376334167043473861,0.8199999928474426,20.12(11),,-0.0(1.2),
1793576526040126080,6376334234689212262,1.5399999618530273,20.23(17),,0.5(1.0),
1798142179355254912,6376334176707151472,0.3100000023841858,18.629(50),,-0.3(1.1),
1799040342916892928,6372323188353794295,0.7699999809265137,20.67(20),,-0.43(99),
1806982459017442944,6380098966797683691,0.38999998569488525,20.07(12),,0.9(1.1),
1807131786441403520,6380098950691558662,0.8100000023841858,21.87(39),,2.1(1.1),
1807567914607739008,6380098931364202347,0.8899999856948853,21.86(39),,0.2(1.0),
1810094691097366656,6380098976461360667,2.069999933242798,17.495(34),,0.55(65),
1811204789811017088,6376510128632365266,2.5799999237060547,20.35(16),,-0.0(1.1),
1813943982515043200,6376510107157532175,0.3400000035762787,18.634(62),,0.63(99),
1814868530056655616,6376510103936303659,1.909999966621399,21.26(26),,1.7(1.0),
1817910883029267200,6376510094272628415,0.6800000071525574,22.27(41),,-0.0(1.5),
1838941993550101376,6376510113599983870,0.3499999940395355,17.870(37),,-0.5(1.4),
1840170873888647552,6376334154158573178,0.23999999463558197,19.813(63),,0.8(1.2),
1841536776568448896,6372288019014092506,0.5699999928474426,20.59(20),,1.4(1.2),
1841930264294602624,6372288017940351792,0.8399999737739563,21.35(25),,0.8(1.1),
1841935590054051328,6372288017942449628,0.1599999964237213,15.510(11),21.04(23),1.03(55),
1842159581187074048,6376510101788820123,1.2400000095367432,20.54(17),,0.48(84),
1842582618284571776,6376510111452499302,2.950000047683716,22.03(44),,-0.4(1.8),
1842925421096622336,6372287988949324026,1.149999976158142,19.352(66),,-0.15(95),
1844633379269789312,6372287986801837406,0.7699999809265137,21.87(34),,-2.4(1.5),*
1844699792345700480,6372287994318031522,0.46000000834465027,18.202(26),,-1.35(97),*
1844965809741320832,6372288017940353881,0.12999999523162842,18.775(50),,1.00(84),
1845397604276396544,6372287994318032001,0.5899999737739563,20.62(12),,-1.8(1.6),*
1847065395912480128,6376334174559670177,0.75,18.265(57),,0.28(83),
1847927069431927296,6372288026530288716,0.6399999856948853,21.49(36),,-4.7(1.8),*
1848359692896072064,6372288030825252448,0.36000001430511475,18.055(33),,0.52(74),
1848742357301319296,6372323187282150367,0.07999999821186066,15.501(13),20.82(40),-1.19(82),*
1849425463260339712,6372323190501280887,0.3100000023841858,20.06(11),,0.28(98),
1850438697585823488,6372323176542634545,0.23000000417232513,20.88(18),,-0.8(1.2),
1850477902046865792,6372323176542637220,0.8999999761581421,20.80(23),,-0.27(98),
1851140254724655360,6372288016866612681,1.0299999713897705,17.074(24),,-0.41(64),
1851374828661822336,6372287999686742548,0.18000000715255737,18.871(53),,0.49(72),
1851421214305655552,6372288007202935307,1.9800000190734863,21.45(38),,1.1(1.1),
1853454967219031552,6372323230229726606,0.03999999910593033,17.830(22),,0.13(54),
1864682733293254016,6372288044783897272,0.25,20.60(15),,2.07(92),
1865079966226148096,6372288044783899307,0.6600000262260437,20.50(14),,0.2(1.2),
1866239706170862336,6372287951368359962,0.3400000035762787,18.224(56),,-0.08(91),
1866649106759972352,6372112114333516744,1.4700000286102295,20.42(41),,-0.3(1.4),
1875126684996854528,6376193493979629366,0.41999998688697815,18.095(37),,0.9(1.0),
1877654737106831360,6376087874291369416,0.2199999988079071,18.887(61),,0.73(72),
1879320291065322240,6376193471431051997,2.680000066757202,19.85(14),,-0.05(96),
1879351695866110720,6376193471431051247,0.3799999952316284,18.248(42),,0.3(1.2),
1879780299242472704,6376193459619889996,0.49000000953674316,19.891(96),,-0.2(1.0),
1880281367306370816,6376087861406467680,0.6100000143051147,17.935(36),,1.06(60),
1880986841455199232,6376087864627695252,0.5299999713897705,20.48(13),,-0.1(1.0),
1881181729890500608,6372358409233109369,1.2599999904632568,21.26(15),,0.5(2.3),
1881512339293622400,6372358398495687782,0.1899999976158142,19.016(57),,0.32(99),
1881855524360650496,6372358397421945764,0.9800000190734863,16.833(19),,0.18(58),
1884584340422712704,6376791624010174178,0.47999998927116394,21.05(19),,0.3(1.1),
1885377157025347968,6376791616493978440,0.38999998569488525,20.47(11),,0.47(90),
1885655505265993472,6376791616493981530,0.25,20.72(14),,1.1(1.2),
1885789297791001472,6376791605756563507,0.17000000178813934,18.394(35),,0.18(93),
1885879255882307840,6376791597166625717,1.3799999952316284,21.64(25),,-0.6(1.7),
1888050310311886592,6376791621862690739,1.5399999618530273,21.77(24),,1.4(1.0),
1888265436634333568,6372358400643171985,0.41999998688697815,21.19(19),,-2.1(1.6),*
1890007200489883648,6376791588576692898,0.5,20.97(16),,1.0(1.1),
1890954910793268480,6376791591797916879,0.4000000059604645,20.57(13),,-0.9(2.0),
1891269508558446464,6376791582134241276,0.550000011920929,19.633(62),,0.12(94),
1894773102362370304,6372358386684530024,0.2800000011920929,19.526(51),,0.07(91),
1895167930114632960,6372358379168336752,1.0,21.61(33),,0.7(1.7),
1896573758809201280,6372323215197343245,0.18000000715255737,19.678(93),,0.07(83),
1897829813405088640,6372323207681151263,1.190000057220459,22.35(45),,1.2(1.5),
1898143242940859136,6372323170100186676,0.9100000262260437,21.34(28),,0.9(1.1),
1898278757746324352,6372358378094593642,0.33000001311302185,19.312(87),,0.95(95),
1899686678092413056,6372323157215283303,1.0299999713897705,21.44(25),,0.2(1.4),
1901235241435006080,6372358349103564055,0.8600000143051147,21.40(21),,-4.2(1.3),*
1903240235247926400,6372358319038792532,0.5899999737739563,19.871(93),,0.83(85),
1903279027392243968,6372358327630829692,0.5099999904632568,16.3999(86),21.61(32),0.76(50),
1904552330576685440,6372182497036339231,0.25,20.18(14),,0.5(1.5),
1906082060489318784,6372358324407504541,0.3799999952316284,16.771(14),,0.41(90),
1906261418324649472,6372358334071179834,0.46000000834465027,19.595(77),,0.4(1.1),
1907460568894584192,6372358315817570610,0.5699999928474426,17.423(27),,0.06(55),
1909917260124936448,6376791596092886658,0.8199999928474426,21.89(27),,0.4(1.2),
1910066724986806016,6376791575691788526,0.5799999833106995,19.742(77),,0.75(72),
1911706642282753280,6376791552069468328,0.4300000071525574,21.04(21),,-0.2(1.5),
1913681541261858816,6372217673892236147,0.5799999833106995,20.79(14),,-0.0(1.1),
1916174683878523264,6372182465897825368,0.5899999737739563,21.14(22),,0.05(87),
1916313084904022656,6376791546702856543,0.1899999976158142,16.513(11),21.85(22),-6.3(1.7),*
1917462796109827712,6372182464824084596,0.4300000071525574,19.057(63),,-1.4(1.3),*
1917493032679449344,6372182464824084947,0.15000000596046448,21.18(22),,-0.5(1.4),
1918534716868913792,6372217678189301270,1.0,16.779(19),22.28(39),0.90(49),
1919448239232653312,6372217651343657413,0.5799999833106995,20.35(13),,-0.0(1.2),
1919775721898098688,6372217653491139180,0.5299999713897705,20.98(12),,-1.1(1.5),
1920706733370133504,6372217622352628099,0.4699999988079071,20.77(16),,-0.0(1.1),
1920727933328345600,6372217623426368722,0.44999998807907104,20.43(13),,-0.49(95),
1921795112440622720,6372217600877792273,0.6000000238418579,18.045(38),,0.37(89),
1922163173958452864,6372217611615210924,0.07999999821186066,18.725(47),,-0.76(89),
1924475687431050880,6372217637385014892,1.8700000047683716,21.06(22),,0.2(1.4),
1927910321237476352,6372182487372662790,0.8799999952316284,21.22(27),,1.70(93),
1928138641699053696,6372182477708987693,0.7400000095367432,19.94(11),,0.4(1.2),
1930018428625385600,6372182445496733277,1.1799999475479126,20.72(24),,-0.2(1.1),
1930362953722106752,6372182433685572244,1.5800000429153442,20.92(28),,-0.3(1.3),
1935925932803995904,6372182393957124581,0.20000000298023224,17.951(37),,-0.1(1.1),
1937015720625732096,6372041754179272846,1.0800000429153442,19.549(82),,-0.43(87),
1937940341185306752,6372041746663081085,0.11999999731779099,17.737(31),,0.47(70),
1938338398754060416,6372041738073146338,0.5899999737739563,21.67(44),,0.4(1.5),
1938523700823073536,6372041746663083849,0.05000000074505806,20.37(15),,-0.4(1.1),
1940045424916182016,6372041715524570745,0.8199999928474426,20.49(17),,-0.04(94),
1941083943710659584,6372041756326760762,1.2799999713897705,21.68(31),,1.5(1.5),
1943268437095636608,6372041686533539579,0.3100000023841858,18.876(83),,0.30(86),
1944987897182563840,6371936203210493974,1.309999942779541,17.074(24),,0.56(61),
1945369500739586048,6371936203210495727,0.6899999976158142,21.55(36),,0.32(93),
1946334631428966784,6372323159362767370,0.25999999046325684,19.116(59),,-0.8(1.1),
1946742344082859392,6372323162583990717,0.4000000059604645,20.11(10),,0.28(82),
1946826422365416320,6372323173321414448,0.550000011920929,20.85(17),,0.1(1.1),
1947989671306277120,6372323136814187010,1.100000023841858,20.46(23),,0.4(1.5),
1948391542805196672,6372323136814189644,0.3400000035762787,19.595(97),,-0.33(91),
1949778439285112576,6372147308369283615,0.20999999344348907,19.570(98),,0.1(1.0),
1950368773952812288,6372323153994060395,1.1699999570846558,20.57(21),,-4.2(1.4),*
1951612836999004288,6372112107891069336,0.25999999046325684,16.536(17),,0.63(56),
1954802039193947008,6372147295484382034,0.20000000298023224,18.829(58),,-0.16(96),
1956377467557174272,6372147263272126135,0.6399999856948853,20.02(14),,-0.15(87),
1956441926426223104,6372147262198386927,2.240000009536743,18.550(61),,-0.10(69),
1956622452490874112,6372147264345869050,0.23999999463558197,16.468(20),,0.20(90),
1956920969897557632,6372147260050900502,0.38999998569488525,19.370(93),,0.19(92),
1956984260535749248,6372147260050903095,0.6499999761581421,18.399(50),,-0.54(95),
1957237732324888320,6372147249313481664,0.5299999713897705,20.42(17),,-5.3(1.1),*
1982953075917070848,6372182412210738138,0.7900000214576721,19.718(87),,-0.54(96),
1983278462638949632,6372182403620799459,0.28999999165534973,17.510(27),,0.4(1.1),
1983620960512786432,6372006541891993796,0.8500000238418579,20.01(14),20.20(21),-4.3(2.3),*
1983722248720854400,6372006541889898160,0.2199999988079071,18.177(42),,0.64(88),
1984432468813788416,6372041743441855797,1.1799999475479126,20.35(18),,-0.2(1.1),
1984454493406542976,6372041743441856364,0.7300000190734863,20.46(20),,0.5(1.3),
1984582105473550208,6372041731630697796,0.9300000071525574,21.10(22),,-0.50(86),
1984699375260371072,6372041743441858112,0.6499999761581421,19.088(68),,0.8(1.4),
1991143853429927296,6372041688681022928,1.9299999475479126,19.52(12),,-0.84(88),
2040271063755983360,6375912015781694202,0.4099999964237213,18.255(54),,-0.08(70),
2041231723375380864,6375911991085632684,0.8999999761581421,17.312(32),,0.18(80),
2041450049455320320,6375912008267599842,0.8999999761581421,18.088(47),19.63(14),-4.6(1.8),*
2042036673269358208,6375911993233115473,0.9200000166893005,18.883(80),,0.05(78),
2086150660325163392,6371232453491691985,0.4399999976158142,19.98(12),,0.20(75),
2087110877571897856,6371232444901758567,0.5799999833106995,18.375(44),,0.8(1.1),
2095412018559046016,6375947133581792419,0.27000001072883606,20.09(11),,0.6(1.1),
2105234402606388352,6371373180242627890,0.20999999344348907,17.712(43),,-0.9(1.1),
2107519256488096384,6371197301331857149,0.41999998688697815,20.17(15),,-0.6(1.2),
2108337980333052672,6371373252183331579,0.4399999976158142,21.21(24),,1.12(96),
2109744839820851456,6371338020566601501,0.5400000214576721,19.81(11),,1.58(74),
2111726778248711168,6371373192053786070,0.3799999952316284,17.914(46),,0.76(73),
2111844185475282944,6371373192053788644,2.180000066757202,19.280(99),,0.22(93),
2111950047828213888,6371373193127529581,0.09000000357627869,19.93(12),,1.3(1.2),
2112539660938951808,6371338021640343540,0.47999998927116394,18.495(55),,-0.15(84),
2112620784280753920,6371338021640343428,0.6200000047683716,16.764(24),,0.33(52),
2113033479097844480,6371338010902924740,0.18000000715255737,18.912(68),,0.4(1.1),
2113334642204975872,6371338022716181581,0.4699999988079071,14.8412(96),20.94(26),0.81(52),
2114159722601926528,6371337991575568804,0.3799999952316284,15.465(12),,0.3(1.1),
2114610453650273792,6371337979764409550,0.3799999952316284,20.98(28),,0.5(1.6),
2114678039255801856,6371337979764411208,0.4099999964237213,18.892(68),,0.74(88),
2115566169772391168,6371337981911892824,1.0800000429153442,21.67(33),,0.6(1.7),
2115572732482432896,6371337981911893711,0.5,19.369(92),,0.2(1.4),
2115662995515891456,6371337982985637391,0.1599999964237213,16.453(17),,1.15(65),
2116051397997450496,6371337970100734129,1.2699999809265137,21.48(28),,-1.5(1.8),
2117563844962763392,6371373174873919100,0.7300000190734863,20.11(16),,0.7(1.0),
2117846900487139840,6371373182390112133,0.36000001430511475,17.031(28),,-0.24(89),
2120827229832632448,6371197282004506308,0.30000001192092896,18.009(26),,-0.1(1.7),
2120876432978089088,6371197272340826537,0.6800000071525574,19.769(85),,0.8(1.1),
2121284008194410240,6371197332470369953,0.4699999988079071,18.117(56),,1.30(68),
2121798854514110464,6371197316364242587,0.3700000047683716,19.230(72),,0.4(1.2),
2122917465860238080,6371197308848050387,0.3499999940395355,19.85(11),,0.64(73),
2123235022857922176,6371197299184373698,1.399999976158142,20.77(18),,0.9(1.5),
2124249013097682944,6371197264826730759,0.7900000214576721,16.713(19),22.17(42),-0.57(83),
2124494479068114432,6371197255160956330,0.7599999904632568,21.60(25),,-0.3(1.6),
2124514029759377152,6371197265898377042,0.6000000238418579,18.552(52),,0.2(1.6),
2127337541263077632,6371232469597817548,0.3499999940395355,18.215(41),,0.5(1.0),
2130220598189285248,6371232499664684508,0.2800000011920929,16.950(22),16.614(28),-3.1(1.9),*
2130694590780117504,6371232513621233048,0.6600000262260437,20.13(12),,0.3(1.1),
2131618936460640896,6371197289520697517,1.0099999904632568,19.98(11),,1.05(97),
2131963839514727296,6371232512547489809,0.4099999964237213,20.27(14),,-0.01(95),
2132670722412809856,6371232436311822046,0.3499999940395355,19.060(62),,1.32(84),
2134850126258766464,6371232447049240226,0.8999999761581421,20.52(16),,0.1(1.1),
2134921835032894208,6371232439533045111,0.1899999976158142,19.92(10),,0.94(90),
2135144589216086400,6371232439533050110,2.0,16.739(18),,0.92(74),
2136462663139771520,6371232420205693781,0.9800000190734863,22.00(44),,1.1(1.3),
2136928512471769216,6371091724595367336,0.5400000214576721,19.520(89),21.60(31),-0.48(97),
2137590968228744320,6371619485879634077,1.2100000381469727,20.38(14),,-0.41(96),
2137691985858942592,6371619485879635388,0.8899999856948853,18.241(41),,0.68(92),
2138054687256514432,6371619465478538410,0.9599999785423279,19.60(12),,0.3(1.3),
2138802561320926848,6371091717077077489,0.07999999821186066,17.739(43),,0.61(56),
2138810429700917120,6371091717077077342,0.3199999928474426,18.718(73),,0.72(83),
2138900933252447488,6371091711708367690,1.1200000047683716,20.41(14),,1.7(1.0),
2139903172460638592,6371091720298300701,0.4300000071525574,22.01(38),,-0.2(1.9),
2139952444325026944,6371091720298301384,0.47999998927116394,20.41(17),,0.2(1.2),
2141069376339534080,6371091710634625990,0.20999999344348907,17.761(32),,-2.2(1.0),*
2141467468268471808,6371091719224559951,0.3499999940395355,16.835(20),,0.76(63),
2142307220273835776,6371091704192173780,0.75,19.243(74),,0.51(87),
2142730016854269312,6371091705265917835,1.440000057220459,22.52(47),,0.4(1.5),
2143357597476047872,6371091690233530442,0.44999998807907104,16.877(25),,-0.15(70),
2143962088353130112,6371197270193345000,0.15000000596046448,19.047(66),,0.76(89),
2145858780269659008,6371197237981087240,0.30000001192092896,20.92(17),,0.3(1.7),
2145894170800250624,6371197237981089728,0.3100000023841858,19.494(73),,0.20(97),
2145911213230410112,6371197237981088471,0.38999998569488525,17.978(35),,-0.45(81),
2148397793136409984,6371197245497278996,0.05999999865889549,17.816(31),,0.87(71),
2149297331086615808,6371056433920739442,0.7200000286102295,20.18(15),,1.0(1.1),
2149517160396558976,6371056581023368752,0.44999998807907104,16.768(19),,0.69(92),
2150242223892004096,6371056573507178287,0.4699999988079071,18.213(40),,1.02(75),
2150331421772625920,6371056562769757352,0.5400000214576721,20.61(14),,0.43(95),
2150343825638191872,6371056562769758741,0.6299999952316284,21.70(28),,-0.7(1.2),
2150385229123047424,6371056563843501100,0.5199999809265137,15.387(10),,0.04(64),
2150966046140279552,6371056561696018572,1.8899999856948853,21.40(24),,0.8(1.4),
2151393206408068224,6371056540221178866,0.9399999976158142,20.66(16),,0.1(1.7),
2151627161866567936,6371056562769759632,1.1799999475479126,21.17(21),,-0.0(1.2),
2152301540450772608,6371056541294924540,0.1599999964237213,16.324(17),,-0.22(69),
2153961764352439296,6371091762174234177,0.3199999928474426,21.80(31),,0.8(1.5),
2154938616011987712,6371091749289332806,0.550000011920929,19.469(78),,0.36(87),
2155055336043036416,6371091746068105056,0.6399999856948853,18.463(62),,-0.24(81),
2155188961065480832,6371091746068107685,1.0199999809265137,21.78(37),,0.2(1.8),
2155642509612200192,6371091738551911770,1.3200000524520874,21.41(32),,2.0(1.1),
2156963744632051712,6370986213352932958,0.36000001430511475,19.107(54),,0.60(94),
2158136683019349504,6371056502640214984,0.550000011920929,20.35(14),,0.8(1.3),
2158929774499978368,6371056503713956300,2.25,19.249(80),,-0.15(90),
2159047795906302464,6371056504787700910,2.0199999809265137,22.31(39),,0.3(1.3),
2160351232580191232,6370986207984223900,0.20000000298023224,18.539(32),,0.1(1.0),
2161586228952456704,6370950987104915579,0.3499999940395355,19.925(93),,0.3(1.2),
2213316636135111552,6371830604997069052,0.30000001192092896,19.63(13),,-2.1(1.4),*
2214757271246482048,6371830588890942612,1.0299999713897705,21.61(23),,0.0(1.3),
2215674160864761600,6373378762466132675,2.0299999713897705,21.56(28),,-0.55(87),
2221770231283644416,6371795422772464536,0.3400000035762787,19.858(93),,0.1(1.2),
2222317925512562944,6371795400223884200,2.2100000381469727,19.38(11),,-1.80(94),*
2225482732296382976,6371830591038423452,0.5400000214576721,18.167(53),,-0.7(1.6),
2225542964918012032,6371830584595973008,0.12999999523162842,19.050(86),,-0.69(63),*
2227797307352382080,6371760283497530418,1.5700000524520874,21.24(24),,0.3(1.1),
2227984739724612864,6371760237326633798,0.6800000071525574,19.288(95),,-1.1(1.2),
2228062255294055424,6371760283497533042,0.20000000298023224,19.433(68),,0.2(1.2),
2228157191253000064,6371760265243921998,0.3499999940395355,15.817(12),,0.82(86),
2229838859925345280,6371760259875210747,0.7200000286102295,21.06(26),,-1.9(1.4),*
2230890817674906496,6371760253432759503,2.990000009536743,21.28(30),,1.0(2.0),
2232773181581889536,6371760219073022097,1.0,20.00(25),,-1.9(1.4),*
2235434961794426112,6371091696675980820,0.17000000178813934,19.057(62),,0.0(1.2),
2235848412525583616,6371091696675984111,0.46000000834465027,21.44(23),,0.1(1.5),
2236190120124714112,6371619444003704037,2.7699999809265137,21.33(34),,-0.9(1.4),
2236478260889978368,6372569505801962441,0.5899999737739563,20.97(26),,-1.3(1.6),
2237786473569423488,6372569484327127836,2.930000066757202,21.63(31),,-0.9(1.9),
2238305511775896064,6371091702044692629,1.1100000143051147,20.63(14),,1.9(1.2),
2238413263916043136,6371091697749725383,0.4099999964237213,17.025(22),,0.60(49),
2238560564114092160,6371091692381016767,0.23999999463558197,19.573(81),,0.3(1.1),
2240133312417285248,6371091681643597690,0.8399999737739563,22.21(44),,-0.5(2.1),
2240581015510805376,6372569486474613068,0.8899999856948853,17.701(41),,0.38(97),
2240731927780763904,6372569474663453081,0.6399999856948853,19.286(91),,0.61(53),
2241134726993779456,6372569463926032569,0.3199999928474426,18.954(83),,1.16(97),
2241144863116780928,6372569463926032882,0.9200000166893005,21.39(34),,0.2(1.3),
2244978825802051712,6372569439229973346,0.75,22.43(39),,-2.4(1.9),*
2245900457064050560,6372569436008746307,2.009999990463257,22.57(46),,-0.2(1.3),
2247173657168973824,6372534327872325840,0.9399999976158142,19.87(12),,-0.19(80),
2248079860908810368,6372569424197584531,1.9199999570846558,22.00(42),,-0.9(1.0),
2248273615474995584,6372534331093550573,0.6899999976158142,20.69(18),,1.77(78),
2248321066272177408,6372534331093550617,0.8399999737739563,21.57(30),,0.4(1.2),
2249298635187564800,6372534314987422370,0.5899999737739563,19.94(12),,0.8(1.2),
2250068117232450560,6372534312839939412,2.7699999809265137,21.02(38),,-0.64(88),
2250443707828560512,6372534311766199044,0.6700000166893005,21.76(24),,1.6(1.2),
2253836663273593856,6370986183288161824,0.1599999964237213,16.898(19),,0.63(86),
2253878410354946688,6370986183288161934,0.7900000214576721,19.535(75),,0.05(98),
2254048422341783296,6370986175771969653,0.25999999046325684,16.168(16),,0.30(69),
2255233661516616832,6370986167182033035,1.5399999618530273,20.43(16),,0.63(80),
2255625946649501696,6370986168255778184,0.11999999731779099,17.117(27),,0.23(69),
2255841828885322496,6370986160739585458,0.6800000071525574,18.721(57),,0.5(1.0),
2256240573648041472,6370986156444617246,2.5199999809265137,20.31(17),,-0.2(1.2),
2256444395616398336,6370986190804355341,0.1599999964237213,20.298(93),,0.1(1.1),
2256492980286409728,6370986191878098385,1.5099999904632568,21.23(23),,1.15(98),
2257896300721009792,6370986178993193944,0.4099999964237213,19.884(91),,-0.78(90),
2258343183477798016,6370986172550744021,2.049999952316284,20.33(13),,0.5(1.1),
2258389878362339584,6370986172550744154,0.18000000715255737,19.497(73),,-0.68(90),
2259686580528199424,6370986171477003366,1.6200000047683716,20.52(19),,0.5(1.1),
2261844509537632000,6372534284922652571,0.6100000143051147,20.11(11),,0.9(1.1),
2263151004229528576,6372534284924749444,0.2199999988079071,20.57(15),21.63(35),0.5(1.2),
2263242843512408448,6372534283848910758,0.25,19.87(10),,2.00(92),
2264578032882249472,6370915858567398530,0.8899999856948853,20.29(12),,-0.1(1.1),
2265098754718176128,6370915857493659650,0.9200000166893005,19.942(97),,1.69(68),
2265563951215061760,6370915822060177234,0.3100000023841858,17.017(24),,0.38(98),
2266280145602583552,6370915813470243337,0.6700000166893005,19.825(98),,0.4(1.1),
2267896668212843008,6370915791995405526,0.6499999761581421,21.48(31),,0.1(1.7),
2271349272164191104,6372534309618714137,1.159999966621399,22.20(49),,0.2(1.8),
2280959514888914048,6371760205114376990,0.8100000023841858,19.71(10),,1.0(1.4),
2284036468117293184,6371760205114378589,1.059999942779541,21.86(48),,-3.3(1.2),*
2285255822215123968,6372499095181853697,0.8799999952316284,20.92(20),,-0.82(85),
2286490749869385344,6373343563061658408,0.6600000262260437,20.002(99),,0.2(1.0),
2286606748345257984,6373343574872819284,0.6399999856948853,20.63(15),,0.0(1.3),
2286730649561678592,6372499085518177292,0.20000000298023224,19.585(79),,0.23(68),
2289424349971159680,6372499118804174448,0.25,21.76(29),,0.0(1.4),
2290202937345356800,6372499130615335754,0.5899999737739563,20.071(99),,-0.4(1.8),
2290210225906470144,6372499124172883145,0.5099999904632568,22.49(37),,-0.9(1.8),
2294626723596790912,6372499093034371112,0.27000001072883606,18.828(55),,-0.00(95),
2295815707982819200,6372499140279010031,2.9100000858306885,21.92(40),,-2.2(3.1),
2296428376477901056,6372499149942689204,0.6600000262260437,20.75(14),,0.5(1.3),
2299741720408386560,6373343561987918143,1.6299999952316284,21.89(32),,-0.3(1.9),
2300822643418136832,6387804190773610081,1.190000057220459,21.46(39),,0.29(96),
2302708061045170816,6372499147795205353,1.4800000190734863,17.682(29),,0.27(47),
2305603526133685120,6387804317441590768,0.3100000023841858,16.598(18),,-0.8(1.0),
2306185614460533120,6384637670266507236,0.1599999964237213,19.253(56),,0.7(1.2),
2306728429607333376,6384637668121117343,1.2300000190734863,20.492(91),22.48(41),-5.1(1.8),*
2307189777814506752,6384778493654205412,0.10000000149011612,19.969(83),,0.1(1.1),
2307238190685939200,6384778493656305025,0.41999998688697815,14.9880(78),21.90(39),0.51(73),
2308083818207042816,6384778354136977449,1.159999966621399,14.449(10),21.07(36),1.10(75),
2310475977551810048,6384778475400596515,0.1899999976158142,19.421(58),,0.5(1.4),
2311898230201992320,6384778314473539606,1.7300000190734863,21.17(32),,-0.7(1.6),
2312376414681283584,6384778450704535906,0.8199999928474426,21.18(20),,1.0(1.1),
2313066942342804992,6380767452687503363,0.9700000286102295,21.06(15),,0.1(1.2),
2313761764972177792,6380767449468374154,0.5199999809265137,17.073(15),22.64(43),0.65(57),
2315102683826560896,6380767341219680314,0.9300000071525574,20.21(14),,0.9(1.8),
2323236016150494848,6380767386115510945,0.5199999809265137,17.194(16),,-0.3(1.5),
2326712912435796352,6380767433360148075,0.20999999344348907,20.79(15),,1.1(1.5),
2341695270193265536,6380556317463939595,0.4399999976158142,18.323(38),,0.43(80),
2342221867543021696,6380802582298757894,0.3499999940395355,21.79(27),,0.8(1.2),
2343462975652506752,6380591557670602398,1.2300000190734863,19.403(70),,-0.6(1.1),
2343910098928012928,6380591550154409272,1.1200000047683716,21.41(29),,-0.2(1.8),
2354476886707268480,6380626658290828671,0.47999998927116394,19.156(43),,0.9(1.1),
2355064335154072448,6380626647553411703,0.8100000023841858,20.75(18),,0.7(1.1),
2359264984968466944,6380450806223603412,2.3499999046325684,22.35(45),,-0.2(1.9),
2359535877146281472,6380450804076121380,0.10999999940395355,21.69(21),,-2.6(1.8),*
2361175107247847680,6380591513647187814,0.4300000071525574,20.179(81),,1.87(83),
2362658833765924736,6380591490024869456,1.9800000190734863,21.11(27),,-0.4(1.6),
2362914573298241024,6380591476066222539,0.46000000834465027,17.310(27),,0.0(1.1),
2369459966018560512,6380450824477217248,0.5,18.816(39),,-0.7(1.5),
2370550303596199296,6380450799781151381,0.9300000071525574,19.720(74),,1.0(1.2),
2371587074342036608,6380450796559927850,0.7400000095367432,20.18(14),,1.0(1.1),
2372244101259128704,6380450772939704652,0.8100000023841858,18.183(38),17.827(49),-5.6(1.8),*
2372616148506262656,6380450638753431728,1.1200000047683716,21.32(33),,1.1(1.2),
2372628002615931392,6380450787969993379,0.18000000715255737,21.80(36),,0.8(1.8),
2374212497654870784,6380450778306314968,0.9900000095367432,17.409(32),,-0.1(1.1),
2376248694406273920,6380450765421414692,0.949999988079071,21.75(35),,0.4(1.8),
2384015575824775552,6388085738731208929,0.1599999964237213,19.058(55),,0.0(1.1),
2386679585124486272,6376615698928504056,0.3700000047683716,18.563(46),,1.03(99),
2390650544382807808,6380556311021489271,0.11999999731779099,21.73(19),,-0.4(1.4),
2395571030715834240,6376650906922914265,0.8899999856948853,17.563(20),,0.7(1.2),
2395637619888864000,6376650907996653434,1.0,20.231(87),,0.2(1.6),
2396758876935713664,6376615712887148161,0.6499999761581421,18.379(27),,0.2(1.1),
2397135910639986304,6388085743026179978,0.5699999928474426,18.028(34),,0.02(82),
2409667010302218624,6376615638798961138,0.8299999833106995,21.25(19),,1.0(1.2),
2415853824793273088,6380415630441451741,0.6100000143051147,19.284(68),,0.78(94),
2416442372751639040,6380415615409063138,0.5600000023841858,18.037(35),,0.06(88),
2422140454323334528,6380415577828098828,0.9399999976158142,19.67(11),,1.4(1.5),
2423368711890817792,6380415591786746293,1.1799999475479126,22.07(25),,1.8(1.4),
2425959436164982016,6380450727840451704,1.7200000286102295,22.70(43),,-1.6(1.8),
2426116249713980416,6380310086988860134,0.7699999809265137,18.004(46),,0.56(75),
2426981432221590912,6380310083767634457,0.9599999785423279,19.91(13),,0.35(88),
2429817622465693312,6380415541320879419,0.5099999904632568,19.762(93),,0.5(1.0),
2433942436041462144,6376650852162078012,0.9800000190734863,19.063(44),,0.8(1.1),
2436150255390344320,6376686093442485375,0.4099999964237213,17.572(22),,0.9(1.0),
2446619568887235584,6376686069820164516,1.0099999904632568,18.371(50),,0.45(93),
2453197259761395968,6380485918654988567,0.8600000143051147,18.778(67),,1.1(1.2),
2455538566694394880,6380485958383436423,0.5699999928474426,19.66(11),,0.50(96),
2457610935658217472,6380485947646019621,2.0399999618530273,21.97(35),,0.2(1.8),
2457817957377137792,6380485940129827493,0.5,19.202(48),,1.33(93),
2460257876758340224,6380485913286281859,0.8799999952316284,20.25(16),,0.8(1.8),
2462554756548763008,6380521093365501402,0.9399999976158142,14.9323(85),21.44(31),0.41(73),
2463134370975329280,6380380455733038962,0.5600000023841858,18.368(38),,0.2(1.4),
2464280062091429248,6380380433184457986,0.8399999737739563,22.56(38),,0.8(1.7),
2465574255996746624,6380380399900559010,0.27000001072883606,18.337(32),18.209(63),-2.5(1.9),*
2467285130449354624,6380380409562140247,0.8899999856948853,18.563(38),,0.4(1.0),
2467678996130183808,6380380418152076410,0.3499999940395355,18.849(49),,-0.5(1.1),
2469926638416055168,6380345272434690241,1.4299999475479126,22.41(38),,-5.92(99),*
2478763963123927296,6380345184387859728,0.5699999928474426,20.02(11),,0.7(1.2),
2480026305551697664,6380380396677240737,1.3799999952316284,17.921(25),,0.70(65),
2484333023878183296,6380380356950886106,1.4299999475479126,15.772(14),21.52(39),0.35(62),
2492011532050307456,6380380406340913951,0.3400000035762787,21.23(14),,1.2(1.1),
2495236846331147520,6380908183733406669,0.5699999928474426,18.621(61),,0.8(1.3),
2495295842001998080,6380908172995986941,0.11999999731779099,15.900(12),,-0.32(79),
2495719875533155968,6380908193397082174,0.15000000596046448,16.951(29),,0.66(74),
2496681845128280320,6380908147226183228,1.6699999570846558,21.26(46),,0.8(1.1),
2505477938150534016,6380380363393337495,0.6899999976158142,14.9995(81),21.76(30),0.24(89),
2505574729533399552,6380380363391241265,0.7699999809265137,19.694(77),,0.40(99),
2507419263368252928,6380380391310627305,0.9200000166893005,16.782(19),17.766(54),-0.2(1.4),
2509669104677052800,6380274888658126378,0.6200000047683716,18.468(42),,1.1(1.0),
2510761744356930176,6380380369833693985,1.3700000047683716,21.57(22),,1.1(1.6),
2517136605400720896,6377424945928997601,0.5699999928474426,16.481(22),,-0.3(1.1),
2517785287196145408,6377424894389389604,0.49000000953674316,18.032(35),,0.28(84),
2519225956666168448,6377424872914551228,0.18000000715255737,20.68(13),,1.0(1.2),
2523395510918034304,6380310062292797821,1.9900000095367432,22.41(46),,-1.0(1.8),
2523859058148170112,6380310050481636387,0.3400000035762787,22.00(42),,-4.8(1.4),*
2524037007233296000,6380310051555379759,0.699999988079071,19.69(11),,0.6(1.4),
2524579169545277056,6380345232706241429,0.8999999761581421,21.32(29),,1.0(1.2),
2525001583872348032,6380345221968822566,0.8199999928474426,18.395(63),,1.1(1.3),
2525425896577965056,6380310049409994212,1.0199999809265137,20.81(20),21.72(48),0.4(1.6),
2530682180633749888,6380239704286037109,0.44999998807907104,19.067(90),,-0.5(1.3),
2537635663965805312,6380239541110835739,1.0099999904632568,20.23(16),,-0.1(1.4),
2538089899707097472,6380239547553286341,1.3899999856948853,21.09(27),,1.1(1.6),
2539728000233676416,6380274803832523637,1.0099999904632568,20.61(16),,1.5(2.1),
2540294313145798144,6380310023638094490,0.5299999713897705,21.73(23),,0.1(1.8),
2542167576018703744,6381013766914442893,0.75,22.10(38),,-0.1(1.8),
2545472433093014912,6381013762619474672,0.7699999809265137,17.975(45),,0.8(1.1),
2548155035306790528,6381013731483058804,0.17000000178813934,15.432(14),20.87(31),0.31(74),
2549250011448351360,6380239689253654261,0.6899999976158142,18.274(51),,0.44(93),
2550594095694032000,6380239665631331525,1.1799999475479126,20.26(12),,0.93(94),
2550719646178077696,6380239657041396314,1.7400000095367432,21.73(37),,0.4(1.7),
2554375865937636480,6380239643082753574,1.2000000476837158,20.77(15),,-0.1(1.2),
2559357134647654144,6380274709343241349,1.0399999618530273,21.34(29),,0.2(1.7),
2559471861814060672,6380274839266005753,0.6700000166893005,22.02(29),,-0.8(1.8),
2560188399797953792,6380274836044776639,1.5399999618530273,20.10(14),,0.9(1.8),
2560455409324925056,6380274736186786041,1.100000023841858,21.32(29),,0.5(1.4),
2561541623734110848,6380274854298388382,0.8600000143051147,17.660(41),,0.7(1.4),
2561725207816009856,6380274844634713093,0.23999999463558197,19.610(86),,0.4(1.1),
2562287951610874112,6380274853224648939,0.6499999761581421,22.00(30),,0.4(1.7),
2562480159987390592,6380274852150905487,2.1500000953674316,19.076(75),,0.47(95),
2566461354152574976,6380274804906266947,0.8100000023841858,21.91(27),,-5.42(93),*
2568779051652688128,6377389746524520719,0.6299999952316284,17.931(42),,-0.6(1.2),
2569223189922751616,6377389734713362529,0.4099999964237213,20.61(19),,0.5(1.1),
2574867704662509568,6377389720754718815,0.4000000059604645,19.078(56),,-0.2(1.9),
2580131513501245696,6380204498439112505,0.27000001072883606,21.19(18),,-0.4(1.5),
2580168072262938752,6380204507029046348,0.38999998569488525,19.974(95),,1.60(91),
2580500227853661184,6380204497365369682,0.46000000834465027,18.210(36),,0.63(82),
2581557958039687296,6380204463005631620,1.6100000143051147,20.23(16),,-4.97(85),*
2583228558583268992,6380204470521825535,0.7400000095367432,18.939(57),,0.8(1.0),
2586530293217878144,6380204505957403937,0.3799999952316284,16.719(19),22.32(42),1.30(63),
2589005981086742912,6377354566447400953,0.8199999928474426,19.347(68),,0.4(1.3),
2595306869908496384,6379993357846842548,0.27000001072883606,19.137(48),,0.50(81),
2600643791975931264,6380028603422214390,0.7900000214576721,17.077(22),,1.13(91),
2605394231962904064,6376474922785440609,0.9800000190734863,18.930(57),,-0.2(1.2),
2607361262560678272,6376474894868154191,1.9700000286102295,20.33(11),,0.9(1.1),
2613379267656842240,6380028565841251207,0.8899999856948853,22.28(39),,1.3(2.7),
2616781156633113344,6380028552956349537,0.5099999904632568,18.098(29),,0.12(97),
2629181311331903744,6376439750224513255,0.28999999165534973,17.164(22),,-0.20(90),
2632590140975403648,6376299037432218093,0.6600000262260437,18.173(30),,0.85(73),
2633101516961623168,6376686061230228997,0.5899999737739563,18.308(52),,-0.07(77),
2634679522305995520,6376299062128282063,0.6499999761581421,19.894(68),,0.9(1.1),
2637020279482145280,6376299017031124396,1.0399999618530273,18.542(42),,0.76(80),
2638662945559594112,6376298996630032272,0.49000000953674316,18.949(63),,1.74(83),
2664097608742346880,6376158267731608332,0.6100000143051147,17.035(25),,-0.19(98),
2665140426801728896,6376158259141675146,0.1899999976158142,19.276(70),,0.77(98),
2667785954857076224,6380063751287080071,0.7699999809265137,19.208(69),,0.30(92),
2668250975261157632,6380063762024501629,1.059999942779541,17.723(31),,-0.08(82),
2668929206432063872,6380063782425595239,1.1699999570846558,20.33(13),,1.5(1.1),
2669824376399988480,6380063759877014180,0.28999999165534973,17.161(26),,1.05(72),
2672612772247916416,6380063705116181591,0.5600000023841858,17.516(35),,1.01(99),
2673760597963293824,6380063746992115856,1.559999942779541,21.97(30),,0.5(2.0),
2674382474868089728,6380063702968697509,0.6800000071525574,19.714(87),,0.8(1.1),
2674941679609966592,6380063711558634590,0.9599999785423279,22.53(49),,-1.3(1.7),
2675127393996011776,6380063721224407496,0.8500000238418579,20.81(21),21.72(43),-1.2(1.5),
2676923480599520384,6380063777056882943,0.6200000047683716,21.27(24),,-0.09(91),
2682585347007232640,6376404604509227591,0.11999999731779099,19.424(75),20.62(18),-2.2(1.8),*
2686027196359676928,6376580529590897650,0.5799999833106995,19.523(79),22.20(45),0.3(1.2),
2688078678898681472,6376580516703900639,0.15000000596046448,19.179(61),,0.45(95),
2690319135703639680,6376580453353128843,0.44999998807907104,20.487(89),,0.79(99),
2697884772134290432,6376580512408929928,0.6000000238418579,19.006(52),,1.23(97),
2698404776710537856,6376580530662541245,0.7300000190734863,19.021(57),,0.78(68),
2699264354285725568,6376580478049191416,0.20000000298023224,19.472(76),,1.03(95),
2710565890709693184,6376404585179777490,0.5400000214576721,18.154(38),,1.45(69),
2715535614547833984,6376123099467746134,0.2199999988079071,18.415(39),18.193(58),-5.2(1.8),*
2726469016439924224,6376369427651235835,0.5899999737739563,20.37(13),,-1.0(2.1),
2727869111354678784,6376228611779724194,0.5099999904632568,22.41(34),,0.2(1.9),
2732729158907772160,6376228670835526200,0.5400000214576721,19.899(70),,1.11(95),
2738942327317821440,6381013743292125851,2.390000104904175,20.031(92),,0.9(1.2),
2739853856817671680,6381013736849674017,0.3799999952316284,20.31(12),,-0.2(1.7),
2740031874622041216,6381013734702191405,0.7699999809265137,19.178(45),,-2.7(1.4),*
2741575726386284800,6381013722891028962,0.7400000095367432,21.18(27),,1.0(1.2),
2742280547699791232,6381013561863309797,0.5899999737739563,21.24(26),,0.9(1.5),
2745565544845962240,6381013682088837456,0.20000000298023224,20.69(13),,0.9(1.5),
2746704226575881344,6381013676720128533,1.2599999904632568,20.05(14),,0.3(1.4),
2747540645686766336,6381013687457548175,0.25,18.862(73),,0.2(1.2),
2749113600148825472,6380978562141258100,0.9700000286102295,15.555(15),,-0.11(85),
2750018188980416896,6380978557846292663,0.8100000023841858,18.716(68),,1.27(79),
2753127023748867200,6381013672425164527,1.5800000429153442,22.39(43),,-0.4(1.6),
2754775432196479104,6380978515970361556,0.2800000011920929,20.86(14),,0.2(1.4),
2754863255687741824,6380978517044102299,0.6800000071525574,20.65(14),,-0.0(1.2),
2764357779113097984,6376052735016437833,0.8399999737739563,19.172(61),,1.23(93),
2770271124445315328,6376052712467861264,0.8500000238418579,19.874(53),,0.85(94),
2770929319593593472,6376052714615342764,0.7599999904632568,23.56(45),,0.9(1.8),
2772755264809336832,6375982393115807810,0.6499999761581421,22.04(28),,1.1(1.7),
2774474042001429504,6380978492348040899,0.49000000953674316,20.04(14),,-0.20(99),
2786381203174386944,6377354512760308839,0.36000001430511475,19.429(71),,1.0(1.2),
2786415769071105408,6377354505244116141,1.2200000286102295,19.236(70),,1.41(68),
2793585615676566144,6375982384525870863,0.41999998688697815,19.651(63),,-0.4(1.1),
2794375374262876800,6375982407074451265,0.6700000166893005,19.291(39),,0.24(91),
2794927397819644160,6380943318713371653,0.30000001192092896,18.890(51),,0.76(65),
2795650945190158336,6375982330838780010,0.3199999928474426,19.097(35),,-1.44(94),*
2795884385252655232,6380943310123435082,0.17000000178813934,17.759(19),,-0.05(61),
2796348581023126400,6380943316565886838,1.3200000524520874,20.53(18),,0.3(1.7),
2796837490035246976,6375982386673356808,1.8600000143051147,21.78(27),,0.1(1.9),
2799479204159884800,6375982324396329285,0.4399999976158142,19.154(61),,-0.16(95),
2800293117642445824,6375982320101359864,1.1299999952316284,21.15(20),,-4.3(1.8),*
2802622875406704256,6380943321934594090,0.7300000190734863,16.859(25),,0.12(97),
2802926890372183296,6380943306902209425,0.8899999856948853,16.075(18),,0.26(66),
2806410765979633152,6376721266003412109,0.7699999809265137,21.67(39),,1.1(2.2),
2806930938058803840,6376721255265994662,0.7400000095367432,16.849(27),,0.45(75),
2806985776201263104,6376721249897283729,1.1100000143051147,21.84(46),,0.3(1.7),
2807329751542036096,6376721249897287196,1.600000023841858,21.99(37),,-1.1(2.0),
2808159844165804544,6376721269224638263,0.7900000214576721,17.804(44),,-0.4(1.2),
2808749530291182208,6387980183467458692,0.15000000596046448,17.419(33),,-0.77(88),
2808994137268673152,6376721267077154122,0.23999999463558197,17.684(44),,0.8(1.1),
2811081182136923136,6376123138122451338,0.2800000011920929,14.8622(54),20.44(13),0.31(44),
2813711175294998144,6376123116645516624,0.3100000023841858,17.875(32),,-0.14(96),
2814284265667573376,6376123126309196329,1.600000023841858,21.44(26),,0.4(1.2),
2818959457828318592,6376017543130251951,0.4000000059604645,20.48(13),21.39(29),-1.3(1.7),
2819991590009639936,6376052680255603517,0.9599999785423279,19.702(71),,0.97(98),
2822542938021811584,6375982366272262372,0.33000001311302185,18.075(35),,0.78(52),
2825475954008866816,6376017550644347928,1.4199999570846558,20.74(16),,0.0(1.3),
2825772238033428224,6376017550644350786,0.6399999856948853,18.986(58),,1.12(63),
2826654046358471680,6376017441156235981,0.7099999785423279,18.201(52),,0.36(98),
2827263347598709632,6376017548496864659,0.10000000149011612,18.123(35),,0.07(55),
2827669307907507584,6376017547423124840,1.9700000286102295,21.25(20),,1.2(1.2),
2828743049730873088,6376123045778556762,0.5099999904632568,19.812(76),,0.00(99),
2831422490848636416,6376087963411941654,0.6200000047683716,21.58(25),,0.1(1.8),
2833858385844333440,6376087922609751799,0.41999998688697815,18.982(43),,1.18(95),
2836054522882093312,6376087931199686370,0.49000000953674316,18.819(47),,0.1(1.1),
2836103146207584000,6376087931199687528,0.8299999833106995,17.491(26),,1.04(77),
2836729661677019392,6376087919388524924,1.2200000286102295,21.08(13),,0.7(1.1),
2837015706498998144,6376087771279264082,1.2000000476837158,21.50(34),,1.0(1.9),
2838091131950739072,6376017528095770797,0.8500000238418579,20.182(98),,0.7(1.4),
2839979302653333504,6376017525948285730,2.069999933242798,22.66(40),,2.3(1.3),
2840137078275067008,6376017536685706158,0.33000001311302185,18.714(48),,0.3(1.1),
2840321113330651136,6376017535611963872,0.7699999809265137,19.265(59),,0.52(78),
2840400518685990528,6376017525948288717,1.0700000524520874,22.11(34),,-0.2(1.7),
2842694649697891456,6376087939789622513,0.3799999952316284,19.173(55),,-0.1(1.0),
2843520657808018560,6376087927978461733,1.2899999618530273,22.31(38),,1.9(1.1),
2844540523561535360,6376791642263783595,0.28999999165534973,18.202(38),,1.31(59),
2845078975022673280,6376791644413362307,0.17000000178813934,15.3190(78),21.61(34),0.09(88),
2845249674202317952,6376791639042557680,0.17000000178813934,19.473(75),,0.42(95),
2846749201903437184,6375982352315714580,0.4699999988079071,18.247(40),22.07(41),-0.3(1.9),
2847788618348714368,6375982211686992242,2.8499999046325684,22.32(49),,0.6(1.2),
2848022814325411328,6375982341576197707,0.4699999988079071,18.483(42),,0.8(1.3),
2850056532879853312,6375982398484516398,0.7099999785423279,19.205(36),,1.07(69),
2851458582003696512,6375982336207489506,0.7400000095367432,20.587(83),,-0.9(1.2),
2851858288840095744,6376756463260404004,0.33000001311302185,19.769(86),,0.03(80),
2853280335332166400,6375982397410776995,0.1899999976158142,18.843(24),,-1.1(2.4),
2858035512667867904,6376721277814574541,0.4099999964237213,16.136(18),,-0.22(64),
2858562178737247232,6376721213392159660,0.5199999809265137,18.833(73),18.69(11),-3.1(1.6),*
2860521650192657920,6376721217685031497,0.5299999713897705,17.694(24),,0.17(77),
2865703064379688320,6376017511989644563,2.0399999618530273,21.61(28),,-0.3(1.5),
2865763846757032192,6376756453596726545,0.6100000143051147,21.45(15),,0.9(1.2),
2868589041883997568,6376756418163247666,0.6100000143051147,22.01(22),,0.6(1.2),
2868686451742261888,6376756409573312031,0.7599999904632568,19.084(59),,0.9(1.1),
2869135121206702080,6376791612199012246,0.27000001072883606,18.272(33),,0.25(73),
2871439491421053312,6376756420310729559,0.4000000059604645,19.129(65),,-0.75(82),
2873002103601897856,6376756397762152805,0.5,19.556(95),,-0.01(94),
2874456654405228800,6376756408499571189,0.17000000178813934,18.982(56),,0.12(75),
2875088667432883072,6376756383803510243,0.8299999833106995,19.617(88),,-0.2(1.7),
2876427597717672704,6372252840010711441,0.9599999785423279,21.78(30),,1.3(1.2),
2876896608146488320,6372252841084454839,0.41999998688697815,20.98(11),,-0.2(1.1),
2878248148455033600,6376756391319700110,0.4399999976158142,21.78(25),,1.5(1.3),
2878717639920380928,6376756388098474679,1.2200000286102295,20.50(15),,1.2(1.1),
2879353535598180224,6372217670671008302,0.36000001430511475,19.036(57),,0.6(1.2),
2879474275718899712,6372217670671011627,1.340000033378601,20.75(16),,-0.0(1.1),
2879756781487646208,6372217649196172335,0.4099999964237213,19.304(73),,0.0(1.0),
2880135150926429696,6372252865780517721,0.3199999928474426,18.954(47),,-1.19(87),*
2881016302121674496,6372252794913555190,2.299999952316284,18.389(30),,-0.78(63),*
2882075612854368000,6372217582624181089,0.5600000023841858,17.671(15),,0.02(87),
2882758615733638272,6385376582882560656,0.44999998807907104,20.65(21),,0.5(1.1),
2887184910246706432,6381647074874622990,0.6399999856948853,19.009(45),,0.7(1.1),
2897454142692579712,6386080244554534231,0.28999999165534973,19.777(92),,0.7(1.1),
2897815297902775936,6386080232743370891,0.6200000047683716,19.98(10),,-0.6(1.0),
2903514960022216576,6381647022261275261,0.5699999928474426,19.297(76),,0.1(1.1),
2905279229508318848,6381647038367404449,0.4300000071525574,18.716(49),,0.50(71),
2905918801677932288,6381647016892567185,0.4099999964237213,18.910(54),,0.3(1.2),
2908005537309515264,6381646995417730080,0.6399999856948853,22.48(41),,0.3(1.8),
2908252893065345664,6381647006155149381,0.3700000047683716,16.823(19),,-0.14(90),
2908748016895526656,6381646992196505215,2.380000114440918,22.40(34),,0.5(1.3),
2912554526151419520,6381471144424246955,0.05000000074505806,16.677(20),,-0.08(86),
2912874548456385280,6381471145500084139,0.6399999856948853,16.144(16),21.60(29),0.27(66),
2914005812780342272,6381471160530371672,0.4099999964237213,17.291(34),,0.0(1.4),
2914205545939388928,6381471162677858384,0.5099999904632568,17.471(26),,0.18(94),
2916249675495722496,6381471136908055140,0.5299999713897705,20.30(12),,0.2(1.1),
2917881763069190400,6381471104695798649,0.33000001311302185,18.454(45),,0.31(65),
2918135853332237696,6381471096105862897,1.3700000047683716,18.901(58),,0.5(1.1),
2918852387023656448,6386045046223798984,2.0399999618530273,17.137(28),,-0.71(98),
2919995917769953408,6381506345978298626,0.8399999737739563,19.71(12),19.66(14),-4.5(1.7),*
2920535022065679488,6381506335238783455,1.909999966621399,19.32(10),,0.28(89),
2936476188320431232,6381471132613083936,0.1899999976158142,18.123(39),,0.32(62),
2936763779330872064,6381471132613088415,0.4399999976158142,16.020(14),,0.10(68),
2937643349975322240,6381506301952789789,0.6700000166893005,17.503(31),,0.54(77),
2938147136760942848,6381506293362854687,0.5400000214576721,20.54(18),,0.45(90),
2939386148927335552,6381506280477950580,0.800000011920929,19.145(90),,-0.14(78),
2939766201991052160,6381506283699176473,0.30000001192092896,19.71(14),,0.0(1.1),
2955632292215593216,6381611819635575960,0.41999998688697815,18.168(29),,-0.1(1.1),
2956440639420272384,6381435979379509589,1.899999976158142,20.74(18),,0.9(1.2),
2958072383395683584,6381435967568350902,0.3799999952316284,20.73(14),,0.6(1.1),
2958334307681455744,6381435954683445804,0.9800000190734863,19.062(80),,0.4(1.2),
2959182855779523712,6381611805676929853,1.149999976158142,21.60(33),,0.6(1.1),
2959319229581181952,6381611805676932939,0.5600000023841858,20.61(17),,-0.6(1.1),
2959858746193256192,6381435958978413436,2.0399999618530273,20.48(12),,-0.43(95),
2960161558567166976,6381435972937059337,0.9399999976158142,20.22(13),,-0.5(1.0),
2960354174963184128,6381400790712455087,0.25,19.419(72),,0.7(1.1),
2961109578108704896,6381435939651062425,0.9100000262260437,20.15(11),,-0.2(1.2),
2961508425949095552,6381435948240996299,0.2800000011920929,16.600(17),,-0.18(76),
2961631743053266176,6381435948240998748,0.33000001311302185,18.363(40),,0.2(1.2),
2963035304006238080,6381435916028739873,2.0999999046325684,20.68(15),,-2.2(1.8),*
2963461880157611520,6381435952535962394,0.2800000011920929,18.564(42),,0.9(1.0),
2966060575889910144,6381471098253348453,0.5600000023841858,21.34(25),,-0.6(1.5),
2966114550741693440,6381471098255446616,0.2199999988079071,17.577(28),18.931(89),-1.7(1.3),*
2966264294778698496,6381471086442185259,0.3400000035762787,20.52(16),,0.3(1.9),
2966473820463218304,6381471086442186486,0.33000001311302185,18.054(37),,-0.25(78),
2966904760302074240,6381471088589670749,0.6299999952316284,19.99(10),,0.4(1.0),
2967516398005403008,6381471071409800985,0.10000000149011612,19.94(12),,-0.1(1.7),
2968895151225162752,6381435899922615547,0.15000000596046448,17.576(30),,-0.43(79),
2969002113093126144,6381435914954998827,0.6899999976158142,17.869(31),,0.38(66),
2969417728487042432,6381435904217584176,0.550000011920929,18.649(51),,0.3(1.3),
2969826506292950144,6381435891332681840,0.5699999928474426,18.970(64),,-0.48(82),
2974659444013613824,6381435928913642570,0.10000000149011612,17.657(31),,0.16(59),
2975840727520534272,6381400591097135257,0.6899999976158142,16.598(28),,-0.04(58),
2976799471599333376,6381260065035259156,2.7799999713897705,20.32(17),,0.4(1.6),
2976943610699807872,6381400752057748173,2.140000104904175,21.53(27),,0.0(1.3),
2977283634670773248,6381400604955116525,0.6700000166893005,19.08(12),,0.49(91),
2980463731536633344,6381260063961516947,0.23999999463558197,18.314(42),,-0.0(1.2),
2980598456070014976,6381400702665623604,0.33000001311302185,18.221(42),,0.65(92),
2981487445582822272,6381435894553905032,1.1399999856948853,21.33(24),,0.6(1.5),
2984544603302456192,6381295213973867743,1.8700000047683716,21.31(38),,0.6(1.9),
2990508113854762880,6381471074631027077,0.20000000298023224,18.222(38),,-0.0(1.1),
2990638474701728000,6381471074631029203,0.8100000023841858,17.544(27),,0.1(1.1),
2995190281041766144,6381295231153737665,0.33000001311302185,18.548(47),,-0.34(91),
2995545595095252224,6381295218268833748,0.6000000238418579,17.281(37),,-0.3(1.3),
2995961897685517312,6381295196793995621,0.8799999952316284,18.869(90),,0.1(1.1),
3008810962366562560,6381295191425288153,0.3799999952316284,16.725(30),,-0.20(51),
3009058936597901568,6381295189277805244,0.4300000071525574,18.917(77),,0.08(95),
3035454499933755008,6381717448987513623,0.2199999988079071,18.058(41),,0.7(1.1),
3037595867545918976,6381717433957222526,0.7699999809265137,20.40(18),20.76(33),-0.0(1.1),
3055842086911679616,6378128583978648686,0.28999999165534973,17.674(35),,-0.07(76),
3056520348147973632,6378128581831166410,1.059999942779541,20.23(14),,0.2(1.3),
3062720704670366720,6378163749023384268,0.8399999737739563,21.12(20),,0.4(1.0),
3062934559681782144,6378163749023386428,0.9800000190734863,21.81(31),,0.0(2.0),
3064445735336498176,6378128641960710274,1.0,17.335(32),,0.46(49),
3064939244256749696,6378163737212227935,0.4699999988079071,21.42(41),,0.6(1.2),
3065135816319950592,6377987905546094227,1.5099999904632568,18.538(63),,1.04(92),
3067645314171941376,6378128625854580076,0.3199999928474426,19.325(82),,0.8(1.3),
3067760213136743936,6378128650550645030,0.7099999785423279,18.644(64),,0.0(1.2),
3068079312030106368,6378128616190907162,0.30000001192092896,20.67(17),,0.3(1.1),
3068114118444932608,6378128615117162435,0.1899999976158142,19.297(72),,0.6(1.2),
3071104377752430080,6378128620485870100,0.7599999904632568,20.98(16),,0.3(1.5),
3073339650531824896,6377987838976197580,1.1299999952316284,22.52(37),21.86(50),-0.5(1.8),
3073365660853834368,6377987849711523507,1.4600000381469727,20.62(12),,-0.4(1.5),
3073580306139081216,6377987840047842661,0.6000000238418579,20.72(22),,0.1(1.0),
3073645482267869312,6377987840047843603,0.3199999928474426,18.910(77),,-0.7(4.1),
3074476408115507328,6377987826089202199,0.9800000190734863,22.17(41),,-1.3(1.8),
3074622432707882112,6377987828236683986,0.3400000035762787,19.619(88),,0.32(92),
3075883233243117184,6377847168059835795,1.8300000429153442,18.574(52),18.630(88),-7.7(1.1),*
3077495323448798208,6377952697551684533,1.0800000429153442,20.74(16),,-0.5(1.4),
3078643797703187968,6377952731913520508,0.7099999785423279,19.78(11),20.89(27),-0.2(1.5),
3079375037360765184,6377952732985165474,1.6699999570846558,20.17(18),,-0.1(1.6),
3080706996916800000,6378128579683680930,0.6200000047683716,20.73(15),,1.7(1.0),
3081306746149915904,6378128579683683463,0.4699999988079071,20.00(10),,-0.1(1.1),
3081851038764634752,6378128567872524265,1.7899999618530273,22.13(38),,1.9(1.2),
3083064556003874304,6378128587199874228,0.18000000715255737,17.180(30),,0.48(72),
3083750994856412928,6378128595789809868,0.07000000029802322,18.589(49),,0.14(97),
3084994164553515136,6378128554987622268,2.049999952316284,20.70(25),,-1.3(1.9),
3086721462959483904,6378093443629973631,0.550000011920929,17.524(29),,-0.24(77),
3088929454106731520,6378093453293652114,0.07000000029802322,18.616(52),,0.52(94),
3089271397923439488,6378093440408750834,0.8399999737739563,17.311(23),,-0.04(63),
3093784244616792832,6377952667489010663,0.5299999713897705,17.060(21),19.440(96),0.91(62),
3095189008162202880,6378093451146167116,0.6399999856948853,17.655(30),,0.65(55),
3136192030145019392,6378093380279206318,0.4699999988079071,18.741(72),,0.42(70),
3143683105944820608,6378093437187523376,1.1200000047683716,19.57(10),,-0.3(1.2),
3147020501691147136,6377917516400822318,1.4900000095367432,21.81(30),,-0.2(1.8),
3147042801161881472,6377917527138240413,0.20999999344348907,19.191(59),,-1.4(1.5),
3150427819506835968,6377917493852244495,0.3199999928474426,21.11(18),,1.0(1.4),
3162589689420158208,6378058264626597300,0.6299999952316284,18.816(49),,0.92(81),
3163849935902438144,6378058281808563001,1.0800000429153442,19.39(11),20.47(16),-2.8(1.7),*
3164754833972839680,6378058271069046647,0.5899999737739563,19.321(72),,0.87(85),
3165224153639108736,6378058251741695541,0.7799999713897705,17.615(27),,-0.76(84),
3171753328561821824,6381400716624267581,0.05999999865889549,20.31(18),,1.0(1.0),
3172503676528429952,6377495325410592034,1.5199999809265137,14.0181(74),,0.84(77),
3172770857854411776,6377495326484335274,0.6800000071525574,17.693(40),,-0.01(62),
3173310546265125632,6381260046781647078,0.1599999964237213,18.333(47),,-3.1(1.2),*
3184973512776788352,6381259982359236039,1.0099999904632568,16.591(21),18.097(70),-0.6(1.3),
3191657581401600128,6377495128915838413,1.0700000524520874,19.29(11),,0.1(1.1),
3191658474754735744,6377495128915838256,0.5799999833106995,21.66(48),,0.2(1.6),
3192861924590928384,6377495248101179916,0.5299999713897705,18.714(68),,0.66(75),
3199181436392025728,6377495234142536693,0.6899999976158142,21.85(32),,1.3(1.6),
3199345332343378560,6377530506561456466,0.41999998688697815,16.613(20),,0.58(63),
3202781100021466368,6377530486160359834,0.7200000286102295,18.745(37),,0.24(94),
3205400819617452160,6377530438915720285,1.2599999904632568,20.05(12),,0.6(1.1),
3206074274785211008,6377530452874366045,0.09000000357627869,19.427(76),,0.94(94),
3226711008527314944,6381858196139540874,0.11999999731779099,18.421(48),,-0.59(79),
3228032896381628800,6381858195065800277,0.8999999761581421,19.56(10),,0.21(96),
3235656390316898816,6381858143526193550,0.38999998569488525,17.959(41),,0.4(1.0),
3239425932790814592,6381858136010000718,1.1699999570846558,18.873(78),,0.64(93),
3240841103036916864,6381858111313940695,0.7900000214576721,18.258(47),,0.72(88),
3253539985598168576,6377143409749002565,1.0099999904632568,18.917(77),,0.67(95),
3254803668055562624,6377002752791282768,0.10999999940395355,19.139(61),,0.86(94),
3278719931448895744,6377530424957079188,0.38999998569488525,21.54(34),,0.1(1.4),
3280267257843415680,6377002728095222422,1.4800000190734863,20.23(14),,-3.6(1.3),*
3285029929897944320,6377002689440514898,1.0700000524520874,19.663(89),,-0.78(97),
3287127282687725184,6377002665818196367,0.6100000143051147,19.189(58),,-0.69(81),
3287177379186168576,6377002665818196907,1.2699999809265137,22.40(41),,0.1(1.1),
3287503143865329792,6376897201822501488,0.5099999904632568,18.603(53),,0.39(95),
3288319325091588352,6381858105945228827,0.3799999952316284,18.550(55),,0.55(80),
3292617139948630912,6376897199675018696,0.8899999856948853,20.05(14),,-0.4(1.1),
3301184023453638784,6377002673334388056,0.5799999833106995,16.895(21),,0.35(97),
3305264757779978624,6376967561976743502,0.800000011920929,21.32(36),,0.4(1.1),
3308550850141499648,6376897144914184880,0.6899999976158142,16.313(16),,1.11(93),
3323122368506789504,6381048926592566208,1.3899999856948853,19.40(13),20.50(33),-0.7(1.3),
3363639445008582272,6378023098508120216,2.569999933242798,20.68(15),,-0.2(1.6),
3363671159047035136,6378023098508122058,0.75,21.14(18),,0.0(1.8),
3364795787642919936,6378023065222124371,0.7400000095367432,20.057(92),,0.1(1.1),
3381501831736755456,6378023002945095652,0.3199999928474426,17.890(29),,0.43(70),
3384867578566252544,6373976859210679520,0.9200000166893005,20.64(16),,1.34(81),
3393718849031314688,6381787831690331080,0.800000011920929,20.68(21),,0.8(1.2),
3395178592451565184,6376826833078321849,0.38999998569488525,18.701(57),,0.26(66),
3405500459719574272,6376826816972196894,0.9900000095367432,20.85(20),,1.8(1.1),
3413309229956064128,6376826765432588884,2.380000114440918,22.04(50),,-0.4(1.9),
3413776041362226176,6381787730758601317,1.2100000381469727,19.183(77),,0.51(64),
3436037337894761600,6373976891422935646,0.8899999856948853,16.392(14),,0.1(1.0),
3439298656883180160,6373976803376104994,0.15000000596046448,16.140(12),,-0.02(86),
3451775884773584128,6373237993839266254,0.33000001311302185,21.29(31),,-0.3(1.7),
3451983383233496192,6373237982028106023,2.2200000286102295,21.13(24),,-0.5(1.1),
3459276375139950208,6386150679870703392,0.2199999988079071,18.905(55),,0.7(1.1),
3460226628064294784,6386150668059543728,0.4000000059604645,19.793(95),,2.0(1.6),
3460567098712146688,6386150686313153457,1.1399999856948853,22.34(35),,0.2(1.5),
3466095099578873600,6386889561348246274,0.5699999928474426,19.000(49),,0.4(1.5),
3467751513846090368,6386889542020894679,2.0199999809265137,21.13(23),,-0.7(1.5),
3469192939229975808,6386854344763903791,0.8600000143051147,18.114(31),,0.21(85),
3470244965699005824,6386854347985128091,0.8700000047683716,17.938(38),,0.69(81),
3473446709200409216,6386889554905795266,0.5199999809265137,21.50(38),,0.8(1.2),
3474329544020730496,6386889550610828935,0.4300000071525574,17.905(33),,0.4(1.1),
3474907818417986688,6386854317920358041,0.699999988079071,20.222(94),,0.3(1.5),
3476087491315472000,6386854312551647555,0.10999999940395355,18.903(53),,-0.9(1.2),
3476098044050559616,6386854313625387904,0.3499999940395355,19.140(68),,0.54(87),
3477926428809967744,6386889486186318561,0.10000000149011612,18.494(62),,0.30(77),
3479650428681811328,6386889532357216947,2.5199999809265137,21.91(46),,1.1(1.4),
3479986776160479104,6386889521621895974,0.7300000190734863,20.26(19),21.18(37),-1.2(1.4),
3481912398978709376,6386889488333799882,0.5,18.816(54),,0.4(1.1),
3482193667796615296,6386889481891353143,0.6399999856948853,22.00(33),,-2.2(1.4),*
3482383814588898048,6386889487260060249,0.7799999713897705,21.55(35),,0.1(1.4),
3484588369762730496,6386889467932707934,0.7099999785423279,21.89(43),,-0.2(2.4),
3484820057478249472,6386889471153931950,0.3199999928474426,18.998(33),,-0.2(1.5),
3484855825966068096,6386889470082288410,0.03999999910593033,15.9732(86),20.98(35),-0.79(81),
3485872427544306560,6386889540947153102,0.3100000023841858,19.313(71),,-0.4(1.1),
3491070123950475520,6382385925213653608,0.3799999952316284,18.433(59),,0.75(92),
3491374108851425152,6382385926287396387,1.1399999856948853,22.71(43),,0.6(1.3),
3494029910469026432,6382385879042753987,0.2800000011920929,18.678(45),,0.47(87),
3496965052462801664,6386854281413137282,0.41999998688697815,19.263(55),,-0.1(1.1),
3497977844406838016,6388191329428443599,0.3100000023841858,19.644(69),,-0.8(1.1),
3499592992628376960,6386854300740489644,0.4399999976158142,19.113(42),,0.24(83),
3499917932674097280,6386854283560618517,0.46000000834465027,19.555(53),,-0.0(1.0),
3500676625761310976,6386854280339391201,0.2800000011920929,16.319(16),,-1.9(5.5),
3501353375168388224,6382385934877328171,0.30000001192092896,16.683(15),,-0.91(65),*
3501526724344019840,6382526695988004058,0.2800000011920929,20.56(11),,0.2(1.3),
3503082292778926592,6382526687398070021,0.20999999344348907,21.50(23),,0.7(1.4),
3505923499544817664,6382526649817106000,0.4399999976158142,19.045(60),,0.21(73),
3509370326763016704,6382526641227172940,1.440000057220459,20.98(13),,-0.9(1.7),
3509376408436706176,6382526641227173451,0.3799999952316284,19.155(42),,0.1(1.2),
3510221456137907584,6382526630489753463,1.059999942779541,21.02(15),,-0.6(2.3),
3512930854651304192,6382385940246037452,0.5199999809265137,20.349(90),,0.6(1.0),
3514256045336793984,6382385958499647648,0.5899999737739563,20.33(18),,0.1(1.2),
3514680869141889920,6382385929508620295,0.20999999344348907,19.981(97),,0.24(97),
3515493957990609408,6382526679881877136,0.4699999988079071,18.175(29),,0.20(84),
3515653662054334720,6382526678808137757,0.5899999737739563,21.23(21),,0.99(90),
3516037902713526528,6382526670218204156,0.1899999976158142,17.059(17),,0.83(82),
3516524440904105600,6382385928434879516,0.44999998807907104,22.13(33),,0.0(1.4),
3516832235440182656,6382526671291945408,0.41999998688697815,20.99(15),,-0.2(1.4),
3517344332981096320,6382385919844944782,0.12999999523162842,16.575(28),,-0.06(71),
3518178278190773120,6382385917697462505,0.5199999809265137,20.017(95),,0.09(93),
3522999464879839232,6382526646595882643,0.7400000095367432,20.26(11),,-0.2(1.2),
3523155698610016000,6382526634784721367,0.699999988079071,19.105(46),,0.4(1.0),
3527088548623441664,6382526606867433622,1.3700000047683716,21.46(32),,0.4(1.5),
3532922935278534528,6382350764463886353,0.07000000029802322,17.896(22),,-1.1(1.0),*
3533638030153988992,6382350769832592884,0.4300000071525574,20.93(12),,0.2(1.3),
3533798283973293056,6382350759095173825,0.800000011920929,21.28(32),,-0.5(1.9),
3533879304236243968,6382350759095175761,1.0399999618530273,21.27(30),,1.5(1.2),
3536144607427156736,6382350754800211224,0.5699999928474426,20.463(88),,1.9(2.4),
3537311773379650304,6382315559690700564,0.7900000214576721,18.971(75),,-0.09(87),
3540607456405025920,6382350687154471260,0.17000000178813934,20.63(18),,1.7(1.0),
3543823115599666304,6382385862936626868,0.3100000023841858,18.032(37),,-1.00(91),*
3545012714164524672,6382350711850533945,0.3700000047683716,18.987(76),,-0.3(1.4),
3545241863556304640,6382350704334340277,0.4000000059604645,18.283(51),,-0.11(83),
3545375316779875584,6382350704334341823,0.3700000047683716,17.298(32),,0.76(66),
3548517480493736960,6382209987247081612,0.6399999856948853,19.99(14),,1.40(82),
3548939624239146112,6382315561838184518,0.18000000715255737,18.526(76),,0.81(88),
3549018892156002944,6382315560764443594,0.41999998688697815,19.59(10),,-0.4(1.1),
3549488314901078912,6382315548953282801,0.9300000071525574,21.91(31),,1.1(1.7),
3556552230432755968,6382174836160988858,0.4099999964237213,18.870(38),,0.07(77),
3558368211325949952,6382174850119632569,0.46000000834465027,20.79(14),,2.6(1.1),
3560207659919304448,6382174846898409318,0.38999998569488525,20.14(10),,-0.3(1.6),
3560656359445758336,6382174767441513360,0.6499999761581421,20.037(96),,-0.9(1.8),
3561517590583849088,6382174829720637823,0.5899999737739563,16.626(16),21.81(34),0.25(58),
3562207946447390080,6382174764220286742,0.9100000262260437,20.88(23),,-5.4(1.0),*
3562473684664214784,6382174832939763852,1.4900000095367432,22.95(44),,0.7(1.5),
3562680663431744384,6382174824349827277,0.5400000214576721,20.50(12),,0.4(1.7),
3571596122186232192,6382210020535176315,0.6399999856948853,17.859(48),17.682(67),-8.71(96),*
3575957854748658304,6382561842779131118,1.8200000524520874,21.35(30),,-0.1(1.5),
3576887182592338432,6382561839557905717,1.1299999952316284,21.50(23),,0.4(1.8),
3577655844299407232,6382561815935582886,0.3199999928474426,20.29(10),,0.0(1.6),
3580258044725032064,6382561823453873359,1.1399999856948853,19.750(84),19.97(19),-2.7(1.7),*
3581127758422590592,6382561804124423724,0.3400000035762787,20.60(12),,1.1(1.4),
3581331923987810304,6382561788018296804,0.9200000166893005,21.24(26),,0.2(1.8),
3582395873287146880,6382561783725427815,1.0199999809265137,18.136(49),18.491(89),-1.7(1.5),*
3583017848974352640,6382561792313263511,0.7599999904632568,22.49(29),,1.2(2.0),
3583697179657730816,6382561800903201379,1.2999999523162842,20.58(13),,0.6(2.1),
3585582120545634432,6382209982952116572,0.9800000190734863,18.496(40),,-0.21(81),
3585642628044795648,6382209971140952684,0.800000011920929,20.83(14),,0.5(1.1),
3587677377391907456,6382209968993473274,0.3700000047683716,21.26(22),,0.8(1.5),
3588412607072828672,6382209959329796541,0.8500000238418579,21.03(18),,0.6(1.5),
3594793588444992768,6382597027151217906,0.5099999904632568,18.435(57),,-0.5(1.0),
3596382485826334208,6382597046478570009,1.0499999523162842,21.75(43),,1.0(1.2),
3596406709441703296,6382597036814893959,0.6499999761581421,21.70(30),,0.4(1.1),
3597400771032885120,6382597035741154057,1.840000033378601,20.93(24),,0.8(1.1),
3604506330566284160,6379148924326773970,0.3700000047683716,16.780(27),,-0.19(69),
3604717196280697728,6379148922179292714,0.7200000286102295,21.67(28),,0.4(1.7),
3605212010872913536,6379148920033905282,0.9399999976158142,19.78(12),21.40(36),-3.4(1.8),*
3607091454202072832,6379184163459697713,0.9399999976158142,18.583(60),,0.5(1.5),
3607661516621326080,6379008252336670692,1.9900000095367432,21.58(38),,1.4(1.3),
3607734737223982208,6379008253410411201,0.7599999904632568,16.251(21),,1.24(88),
3609270445730028160,6379008233009318355,0.1899999976158142,18.406(64),,0.0(1.3),
3609738425366536960,6379008231935575875,0.75,20.64(32),,-0.9(1.9),
3614032288855332224,6379184129099959659,1.0299999713897705,19.469(97),,1.1(1.2),
3614302395054079744,6379184136616153123,1.1699999570846558,19.90(11),,-0.39(97),
3630169069397705088,6378832341213643389,0.4300000071525574,21.97(44),,0.5(1.8),
3633619813626022784,6378832305780163303,0.3400000035762787,17.302(23),,-0.3(1.6),
3634176372668113152,6378832292895262774,0.7200000286102295,17.849(32),,-0.0(1.1),
3635198854058206080,6378832318665066850,0.7099999785423279,16.102(20),,0.32(73),
3635427586836625664,6378832307927647413,0.8299999833106995,18.151(34),,0.96(84),
3638395477957700736,6378832273570006899,0.3700000047683716,19.49(10),20.24(21),-1.3(1.7),
3657119336344892032,6379219326359047348,1.100000023841858,19.92(13),21.25(39),0.7(1.4),
3657174483724934912,6379219326356950744,1.4299999475479126,17.791(43),,0.19(87),
3657710147750732800,6379219303808369512,1.0700000524520874,18.581(43),,-0.99(99),
3658412018421553280,6378832270346682853,0.8199999928474426,18.485(40),,-0.08(71),
3659801217003580160,6379219279112308765,0.23999999463558197,19.70(13),,0.4(1.2),
3660153954077709696,6379219274817342793,0.7400000095367432,19.435(54),,0.6(1.0),
3663255057904285440,6378691600504063131,1.309999942779541,18.870(78),,0.6(1.4),
3663316763699146112,6378691599430322218,0.44999998807907104,18.961(80),,0.5(1.6),
3667512847963414784,6378691575808003016,0.8799999952316284,17.771(28),,1.25(90),
3668390253947402240,6383546997681424768,0.14000000059604645,18.703(65),,0.5(1.1),
3671264793954303744,6383546980501554421,1.440000057220459,19.91(12),,1.0(2.0),
3674248731073204992,6378586053832345135,0.49000000953674316,19.778(67),21.29(38),-0.7(1.8),
3677106224355037184,6378973029309876141,1.5,21.15(33),,-0.5(2.0),
3677228098346938368,6378973073333289447,1.5099999904632568,19.330(96),,-0.0(1.1),
3689407491726948736,6378973021793685500,0.6299999952316284,19.195(51),,1.2(1.1),
3694892130604751488,6382597041109863325,0.3100000023841858,18.537(46),,0.9(1.1),
3695243080972307584,6378972984212719675,0.6399999856948853,19.049(87),,0.48(82),
3697174751104247808,6378937881445010409,0.800000011920929,18.546(60),,0.2(1.7),
3700956723209802240,6378937825610433744,0.27000001072883606,17.278(33),,0.90(69),
3706034512721027456,6378797063426017703,1.4900000095367432,23.05(46),,-2.3(1.2),*
3710688126966409344,6378937849232755319,0.44999998807907104,17.882(33),,0.52(76),
3713957593510243712,6378691559701876060,1.0499999523162842,17.187(22),,-0.5(1.0),
3714580020170717312,6378691562923101321,1.2799999713897705,21.43(31),,0.2(1.2),
3727207533258624640,6378586020544251298,2.2699999809265137,21.53(35),,-0.5(1.8),
3727822160258535296,6378586000143155674,1.25,22.46(32),,1.7(1.3),
3728607898755442816,6378586000143158119,1.2599999904632568,20.95(15),,1.3(1.1),
3731153233814778368,6378797067720986234,2.130000114440918,17.989(27),,-0.2(1.3),
3733111292225070080,6378656374256044349,0.9300000071525574,17.592(39),,0.76(81),
3737761607935166336,6378761957437081427,0.7599999904632568,18.540(36),,-3.8(4.8),
3741852512744964224,6378656367813592526,0.11999999731779099,19.579(75),,0.6(1.0),
3742147044422151040,6378656377477268356,0.7099999785423279,19.227(65),,1.3(1.3),
3743243394954392064,6378656359223660026,0.7599999904632568,22.09(44),,1.1(1.9),
3746213107141075712,6378656325937661990,0.7400000095367432,21.32(35),,0.5(1.5),
3746641641798252416,6378656332380112623,0.3400000035762787,20.04(13),,1.2(1.3),
3746914114524143104,6378656332380114730,0.7599999904632568,19.365(91),,0.30(93),
3758021346627221120,6382174787842609199,0.47999998927116394,16.912(19),,-0.10(73),
3769341746547957120,6381998923964220443,0.11999999731779099,19.882(91),,0.7(1.1),
3772123820203876736,6381998927185445358,0.8899999856948853,17.943(43),,-0.71(79),
3773956053252333696,6381998892825708569,0.28999999165534973,18.208(49),,0.58(74),
3777369998201386112,6382034063239152681,1.090000033378601,17.278(24),,-0.5(1.0),
3781994475389073408,6381998857392227697,0.6000000238418579,16.715(25),,-0.49(87),
3785142725072026368,6382069226136404629,0.5899999737739563,18.076(35),,0.53(63),
3800121745638465280,6379113736733462825,1.2300000190734863,17.454(26),,0.08(91),
3803660115790901632,6381963710601101823,0.699999988079071,17.925(33),,0.09(92),
3806065125677817984,6382034044985544586,0.7400000095367432,19.695(52),,0.1(1.7),
3821386094361343616,6381998907858093449,1.1100000143051147,21.77(47),,-0.2(2.2),
3824171535272113664,6378374914313817985,1.9199999570846558,14.7785(80),20.88(22),0.41(76),
3824566779637593216,6378374904648044104,0.7300000190734863,17.741(34),,0.28(80),
3837186218186674688,6378374897131850252,0.9100000262260437,21.88(34),,-2.1(1.8),*
3841643329088169728,6378374878880337774,0.6200000047683716,19.863(69),20.06(15),-0.3(1.5),
3844807929711076480,6382702587783676270,0.949999988079071,21.00(18),,0.68(89),
3849078295434222848,6382702556645167941,0.5400000214576721,21.19(14),,1.0(1.3),
3851889776731286784,6382702565237197955,1.0700000524520874,18.963(52),19.91(13),0.3(1.1),
3858881884705215232,6381928562736236371,0.49000000953674316,17.225(36),,0.16(66),
3890642338929824640,6382632221186984311,0.3799999952316284,19.011(45),,1.15(85),
3907623372603776768,6378761886570119893,0.5699999928474426,20.27(12),,0.78(97),
3920808269367546368,6378902655196989308,0.8700000047683716,17.911(44),,0.86(84),
3929600136141991808,6378761946699663028,0.9100000262260437,18.646(66),,-0.03(95),
3930679474307449344,6378761925224828860,0.4000000059604645,17.138(21),,1.00(66),
3934530861677044992,6378761900528763888,1.350000023841858,19.98(13),,0.7(1.7),
3936856878525523712,6378656320568954577,0.5299999713897705,21.65(20),,0.5(1.3),
3937745146481718272,6378621200621372351,0.9100000262260437,20.24(12),,0.4(1.2),
3939220892949168256,6378621234981112510,0.75,20.56(12),,1.5(1.2),
3940481521685438080,6378621208137565638,1.649999976158142,20.32(15),,0.3(1.5),
3940872703011474304,6378761909118700183,1.8799999952316284,20.62(25),,-0.2(1.2),
3943493461991184640,6378621196326406017,0.3799999952316284,16.587(25),,0.9(1.2),
3948380138341925888,6378726762327572931,0.5299999713897705,16.554(24),,0.49(66),
3954520601544854272,6378726770917507633,0.8299999833106995,22.20(46),,0.4(1.5),
3959659890691902592,6378726746221450040,1.0099999904632568,17.622(22),,0.2(1.1),
3961077573496841344,6378726755885126049,0.49000000953674316,19.897(65),,0.3(1.1),
3981295977423773312,6381893324677057219,0.28999999165534973,20.76(22),,-3.2(1.4),*
3996593104743909504,6387874709808090660,0.4699999988079071,18.106(48),,-0.16(82),
4001700920370760064,6378726691460612298,0.47999998927116394,20.006(79),,1.31(84),
4002724359537817088,6378726688239390173,0.23999999463558197,19.285(57),,0.7(1.0),
4005730424327879040,6374821312058100327,0.6600000262260437,19.80(12),,1.1(1.2),
4016629539496668032,6374856422342006375,0.800000011920929,17.700(22),,0.16(89),
4017686238890245888,6374821301320680250,1.2300000190734863,18.748(67),,0.8(1.1),
4023075392054579584,6374821246559847711,0.5799999833106995,18.431(34),,0.58(73),
4028369231304934784,6374856418049133165,0.7200000286102295,20.50(15),22.40(48),-0.5(1.8),
4030183253692024192,6374680585307161143,0.7200000286102295,17.892(26),,0.5(1.2),
4112838765478151424,6383230365176169007,2.740000009536743,20.16(31),,-0.07(78),
4132519572597637504,6383230308267855571,0.8500000238418579,19.93(15),,0.01(87),
4133160420382492544,6383230295382950967,1.399999976158142,20.43(18),,-0.11(95),
4179145879304348160,6375595381128955649,0.2800000011920929,21.51(34),,-0.0(1.0),
4183520011435814528,6379571164709129168,0.5099999904632568,19.244(79),,-1.4(1.1),*
4185554760790410112,6379571180815257671,0.7799999713897705,21.14(27),,-0.1(1.5),
4189200672619773056,6379606330827605765,0.7699999809265137,18.781(54),,0.34(75),
4189255167165669120,6379606330827608155,2.809999942779541,20.57(18),,0.4(1.4),
4189709673493983360,6379606323311411481,1.0099999904632568,18.009(37),,-0.03(67),
4190460747304209920,6379606311500252592,0.5799999833106995,18.648(54),,-2.1(1.2),*
4192162482068298752,6379606301836578285,0.4300000071525574,20.33(15),,0.16(91),
4193774640991075840,6379465663132472101,0.4000000059604645,21.34(18),,-0.0(1.1),
4194108170973731456,6379571124980681340,2.2699999809265137,19.90(13),,-1.48(85),*
4195942843564260224,6379465635215186239,1.2200000286102295,20.82(10),,1.58(80),
4197343827539855616,6379465615887832187,0.9900000095367432,16.896(19),,0.26(81),
4197800124877880960,6379571174372807922,1.100000023841858,19.381(92),,-0.25(86),
4201349932521184256,6379571119611972226,1.090000033378601,18.891(73),,-0.9(1.1),
4209666775906751104,6379465595486733604,0.5199999809265137,18.457(49),,-0.22(81),
4216151523680471808,6379500820661013245,0.4399999976158142,19.455(53),,1.4(1.7),
4216438668014641792,6379500812071077342,0.3499999940395355,17.337(25),,0.85(48),
4219338973528946688,6379500794891210265,0.9200000166893005,18.203(49),,0.97(71),
4220988103536975872,6379500792743726715,0.41999998688697815,22.02(33),,-4.3(1.4),*
4221087197020898432,6379465614814086758,1.0399999618530273,21.35(23),,0.7(1.1),
4225676077514817280,6379500747646568447,0.9700000286102295,21.66(45),,-0.2(1.5),
4225958686362989952,6379500745499084487,0.949999988079071,21.60(30),,0.9(1.1),
4226266206020639744,6379430455138063506,0.4000000059604645,18.858(48),,0.83(94),
4227688149432619392,6379430472317931367,0.4000000059604645,18.344(37),,0.42(58),
4228370705635864320,6379430462654255906,0.33000001311302185,20.182(72),,0.9(1.1),
4228485634664394496,6379430461582608121,0.8500000238418579,14.0870(45),20.65(16),1.00(69),
4228771889940775808,6379430442253158360,0.5,22.44(43),,0.6(1.3),
4229011755275894528,6379500766973920412,0.38999998569488525,21.45(26),,-2.0(1.6),*
4229668812256245376,6379430425073290344,0.4399999976158142,21.77(30),,-0.1(1.7),
4230198158385687424,6379500768047666313,0.5299999713897705,17.700(23),,0.83(99),
4232317677503293696,6379430414335873753,0.8399999737739563,18.563(43),,-0.4(1.2),
4232840701439397760,6379430413262131512,0.7599999904632568,22.60(45),,1.3(1.5),
4233085205337522688,6379430411114644175,0.9900000095367432,20.092(89),,-0.8(2.0),
4233101904170398336,6379430411114646377,0.3499999940395355,18.232(28),,0.26(66),
4237613470960339456,6379395264323522636,0.18000000715255737,19.383(74),,0.5(1.4),
4240540718818313984,6379395257881071643,0.2800000011920929,21.52(31),,-0.6(1.3),
4242223109051882112,6379395233185009977,0.6700000166893005,17.308(25),,1.00(66),
4243112820103383936,6379395203120237110,0.27000001072883606,17.463(29),,-0.14(92),
4243158140598580352,6379430385344840277,0.10999999940395355,20.22(11),,-0.9(1.2),
4244010983668315008,6379395236406232136,0.33000001311302185,20.07(11),,0.9(1.1),
4244103858038603008,6379395242848686997,0.3400000035762787,18.621(50),,0.53(60),
4246210586739954688,6379395197751527410,0.6800000071525574,18.602(45),,-0.7(1.2),
4247422424659753472,6379395228890046167,0.1899999976158142,20.132(76),,1.2(1.3),
4248995482201087488,6379395210636431729,0.3199999928474426,19.59(10),,0.28(80),
4250019466814983424,6379395193456563722,0.9399999976158142,20.53(11),,2.0(2.3),
4250333759644258816,6379395192382820164,2.690000057220459,21.07(26),,-0.5(1.3),
4250822591342540160,6379395190235336356,0.4399999976158142,19.94(12),,0.9(1.2),
4277855016732107520,6375419452826063276,1.0499999523162842,17.515(26),,1.10(90),
4290363198452600064,6379395226742558270,0.07000000029802322,21.03(22),,0.1(1.0),
4296618663693623296,6379395211710171122,1.2000000476837158,21.18(28),,0.3(1.3),
4297680895013547264,6380134147948547037,0.800000011920929,20.00(13),,-1.0(1.9),
4297719412274703488,6380134147948546352,0.23999999463558197,20.41(17),,0.2(1.1),
4299287315847098240,6379360039151339262,0.4399999976158142,18.376(44),21.56(37),0.11(61),
4299295321666115584,6379360039149242986,0.3199999928474426,19.066(66),,-0.3(1.1),
4317453687509570688,6380134062051300676,1.399999976158142,15.655(12),20.29(23),-1.2(6.0),
4325760562247077120,6383054456200628415,1.5700000524520874,20.26(23),,0.68(83),
4330080302913536640,6383054379964958719,0.36000001430511475,19.75(18),,-0.3(1.1),
4342333196071836544,6383019188076676449,0.17000000178813934,19.62(15),,-0.88(77),*
4343172260884246656,6383019185929192642,0.20000000298023224,20.29(12),,-0.1(1.2),
4346259930053416064,6383019215993964534,1.059999942779541,16.845(18),,0.0(1.3),
4346821883572929536,6383019198814095760,0.7900000214576721,20.33(11),,-1.80(95),*
4352142970093804800,6382913713343562847,0.3100000023841858,19.73(16),,-1.62(87),*
4353132633639000960,6383441406984192732,1.1299999952316284,21.15(27),,-3.7(1.1),*
4354580209415815552,6383441404836709730,1.5199999809265137,22.15(45),,-0.7(1.2),
4354935592189759488,6383441397320517188,0.46000000834465027,21.92(40),,-0.4(1.1),
4355777543218680192,6382913702606146797,0.9700000286102295,19.05(10),,-1.24(98),*
4357622008333542912,6382913700458662550,0.6600000262260437,21.47(29),,-0.2(1.1),
4359019998711438848,6382913687573761313,0.6399999856948853,19.227(67),,0.4(1.1),
4359107757780081792,6375736093921249412,0.75,20.24(10),,-0.6(1.8),
4368113445206990848,6375595279123482185,0.7699999809265137,20.33(10),,-1.1(1.2),
4372034814769907456,6375595322073154516,0.46000000834465027,18.352(36),,-0.10(88),
4373465352415301632,6375595282344707423,0.4699999988079071,20.28(11),,-0.5(1.0),
4375186839728870528,6375560179576996770,0.5799999833106995,18.860(42),,0.6(1.2),
4376901429333834880,6375560188166934077,0.17000000178813934,20.22(15),,1.45(78),
4377035844628282624,6375560193535640098,1.1799999475479126,21.64(40),,1.0(1.1),
4377690603802567424,6383441447786383899,1.9800000190734863,21.04(26),,0.3(1.4),
4377787257745609088,6383441425237804091,0.6399999856948853,20.84(22),,0.5(1.5),
4380881867581403904,6383441422016580106,1.4500000476837158,22.04(38),,-2.2(1.6),*
4383998708168576128,6375736078888862732,1.090000033378601,20.40(11),,0.7(1.3),
4387343663059498112,6375560166692095642,0.6200000047683716,20.12(15),,0.56(85),
4387414100523234432,6375560167765840614,0.7900000214576721,21.52(25),,-0.4(1.0),
4389299144490975488,6375560164544612410,0.8100000023841858,21.27(32),,0.5(1.6),
4394889405202049152,6375560101193847752,0.5699999928474426,17.832(26),,-0.1(1.1),
4395360099258143104,6375560099046360313,2.5199999809265137,20.352(94),,-1.8(1.4),*
4398678013035200640,6382913641402861195,2.0299999713897705,21.39(40),,-3.9(1.8),*
4400757601837495296,6382878501054187767,0.6499999761581421,18.019(39),,-0.75(92),
4405232094470951168,6382913657508989423,0.7799999713897705,20.62(16),,0.1(1.2),
4407480393887247232,6382913665027278194,0.8199999928474426,18.599(64),18.739(99),-2.1(1.4),*
4409782874316274048,6382808172038455815,0.6700000166893005,18.946(75),,0.22(84),
4413047805375144832,6382808159153556146,0.9300000071525574,21.49(31),,-0.4(1.8),
4427081765631570560,6382772901767023413,0.41999998688697815,20.18(16),,0.1(1.9),
4429836007899676544,6382808075401695348,0.9800000190734863,20.16(11),,0.2(1.1),
4436102090312566656,6375736026275514673,0.05999999865889549,21.49(30),,1.2(1.5),
4436704072926402048,6375736018759320170,0.6800000071525574,20.042(75),,0.5(1.3),
4437684665498789248,6382808146270751224,1.350000023841858,21.09(20),21.16(25),-3.5(3.8),
4440420971984037120,6375700923507802907,0.8600000143051147,19.670(88),,0.1(1.1),
4440676470996146432,6375736085331315301,0.5899999737739563,19.87(15),,-0.3(1.0),
4442024850209092608,6375736050971577055,0.3499999940395355,19.930(81),,-0.5(1.5),
4443146077191666048,6375525004868586973,0.7200000286102295,17.838(46),,0.65(49),
4445836960100878592,6375524960845173989,0.46000000834465027,19.387(59),,0.09(79),
4447780896658839552,6375524957623943802,0.25,18.840(67),,0.90(85),
4449101478843219584,6375524945812787436,0.7599999904632568,21.59(22),,0.8(1.1),
4449298428864135040,6375524935075369619,0.4099999964237213,21.24(23),,0.8(1.0),
4450066781334190208,6382808126941302011,0.4099999964237213,18.757(65),,-0.14(94),
4450112789024083072,6382808125867558948,0.5299999713897705,18.003(37),,0.81(91),
4450203185197371008,6375700898811744437,0.4000000059604645,19.591(73),,0.65(84),
4451219859794548992,6382808106540207748,0.7799999713897705,19.634(80),,-0.6(1.0),
4451603761151131392,6375700854788325738,1.0099999904632568,18.373(44),,1.08(71),
4452064765761368832,6375700907401680177,0.3799999952316284,17.078(19),,0.55(68),
4453497326331809280,6375700883779356607,0.3400000035762787,21.67(27),,0.4(1.2),
4456287474527322112,6382737797925569468,0.550000011920929,20.11(10),,0.3(1.1),
4461062584811363840,6375524925411690597,0.5199999809265137,20.73(16),,0.9(1.2),
4461863647748516992,6375524915748014937,0.41999998688697815,19.823(71),,0.60(95),
4462279263141868032,6375700889148067471,1.940000057220459,22.12(35),,0.1(2.0),
4462982125951199232,6375524910379307381,0.6899999976158142,16.127(11),,0.11(59),
4464636203754757248,6375700838682199767,0.5600000023841858,20.35(13),,0.6(1.3),
4465361812709674880,6375700888074323967,1.6299999952316284,21.31(22),,0.32(86),
4465538043807424384,6375489793652949759,1.5800000429153442,22.23(45),,-0.4(2.0),
4465818006955657216,6375700866599488874,0.4300000071525574,18.230(46),,0.78(79),
4466767229088016256,6375665610353805359,0.5899999737739563,19.236(87),,0.80(88),
4469103038467333504,6375419409876389134,0.6100000143051147,19.201(81),,-0.35(90),
4470909776598153600,6375419438867418011,0.46000000834465027,19.711(90),,1.1(1.0),
4471428879219155072,6375419428130002102,1.6200000047683716,21.03(29),,-0.1(1.6),
4471861575703848320,6375419427056260013,0.49000000953674316,18.585(60),,0.41(85),
4475270027386979072,6375419403433939023,0.3400000035762787,18.272(52),,-0.12(62),
4480392548989051008,6375278719632672628,0.9599999785423279,21.82(42),,0.5(1.2),
4480455289872970624,6375278707821514986,1.8799999952316284,17.468(19),,0.1(1.1),
4480555207994976512,6375278718558931518,0.10999999940395355,17.586(45),,0.86(44),
4482006597693227008,6375278687420422376,0.23000000417232513,19.907(69),,0.2(1.1),
4482559652038246016,6375419377664132569,0.4399999976158142,20.31(10),,-0.6(1.1),
4485171370119556352,6375278682051709639,0.23000000417232513,19.326(95),,0.04(69),
4485210127905490304,6375278692789126822,1.2400000095367432,20.12(17),,-0.24(94),
4486984636583536256,6375560160249644399,0.47999998927116394,21.13(17),,-0.7(1.3),
4487323732841597184,6375560172060805924,2.5899999141693115,21.26(38),,0.5(1.2),
4487649115266884480,6375560148438483818,1.149999976158142,20.68(15),,0.4(1.1),
4489408093351869952,6375384251274101577,1.0499999523162842,22.69(40),,1.8(1.2),
4489896040295861376,6375384250200359808,0.3400000035762787,19.875(90),,0.73(93),
4490629414550589824,6375384220135588506,0.6000000238418579,19.73(12),,0.4(1.1),
4491076400387331584,6375384230873008705,0.5299999713897705,17.824(43),,-1.00(97),*
4491211743397529216,6375384229799267018,0.75,20.56(20),,0.52(82),
4491531048444901120,6375560106562553129,0.8999999761581421,19.504(95),,0.91(73),
4491668105144760960,6375560106562555363,0.05999999865889549,19.344(82),,-0.5(1.0),
4492389453491515008,6375384251274103171,0.5600000023841858,19.497(69),,0.3(1.7),
4492424126765054080,6375384240536684016,0.3700000047683716,18.503(57),,0.75(71),
4492668252706583680,6375384240536686249,0.5,22.13(42),,-2.2(2.2),*
4495167369622121088,6375278653060680085,0.5600000023841858,18.955(78),,0.39(99),
4496419545863915264,6375278631585843434,1.309999942779541,20.99(38),,0.2(1.1),
4496438409358906240,6375278640175777937,0.17000000178813934,20.69(24),,2.13(87),
4496448133165072768,6375278631585843083,1.7400000095367432,21.75(37),,-0.4(1.8),
4496546883053372288,6375278630512099783,1.1799999475479126,19.59(12),,-0.8(1.1),
4496595639522137984,6375384266306487934,0.7099999785423279,19.64(12),,0.55(74),
4497082757537595904,6375278649839453886,0.5699999928474426,19.79(10),,0.3(1.1),
4497825580722253440,6375278647691970801,0.47999998927116394,19.466(52),,0.7(1.0),
4498382723874577664,6375278622995908689,0.4000000059604645,20.31(18),,0.0(1.1),
4499472855293027456,6375384236241716055,1.600000023841858,22.17(41),,-1.1(1.3),
4502103398203560960,6375278626217134640,0.4099999964237213,19.797(71),,0.8(1.5),
4502311382001999488,6375243532039357988,0.1599999964237213,17.702(25),,-0.31(99),
4503079150355284608,6375243523449424207,1.5299999713897705,19.853(86),,-1.2(1.9),
4505032501494498176,6375278713190219883,0.4399999976158142,19.215(90),,1.21(64),
4508485517756875776,6375278692789127656,0.28999999165534973,17.972(53),,1.0(1.2),
4509415670230105088,6375278690641641701,1.659999966621399,20.61(18),,0.9(1.1),
4509818022765542144,6375278690641643729,0.6499999761581421,19.69(11),,0.53(65),
4509912512048265088,6375278689567900477,1.0299999713897705,16.719(23),,-0.7(1.1),
4512557696515593600,6375173148262795276,0.5400000214576721,22.00(37),,0.4(1.8),
4513054710164279680,6375208267136633659,0.03999999910593033,16.395(19),,0.4(1.0),
4513930814764916608,6375208259620441412,0.6600000262260437,17.268(27),,-1.3(1.3),
4514781493159621632,6375137948858320991,0.46000000834465027,21.55(34),,-0.3(1.3),
4518143627905286656,6375137942415871940,0.17000000178813934,21.54(43),,0.27(98),
4521877191422702592,6375278667019322961,0.6200000047683716,19.354(83),,-0.2(1.2),
4522186360346010752,6375278667019322139,0.7799999713897705,20.29(15),,0.45(74),
4522265490824850432,6375278667019323442,0.699999988079071,18.735(61),,0.11(63),
4524774919961100672,6375173126787960049,2.119999885559082,21.81(40),,1.0(1.1),
4525490942545500032,6375173106386865212,0.8399999737739563,18.742(43),,0.74(87),
4525900437602462336,6375173105313124117,0.3799999952316284,18.984(44),,0.4(1.3),
4526051384236673152,6375173104239379137,0.5099999904632568,18.322(61),,-1.25(77),*
4526330866344759680,6375278625143392569,0.05000000074505806,16.680(27),,0.29(65),
4529172210553870464,6375173093501963989,0.4000000059604645,18.071(53),,-0.12(94),
4531614294600793600,6375173133230409863,1.2699999809265137,21.36(33),,-0.1(2.2),
4531653911380909440,6375173132158763120,1.0399999618530273,14.5347(80),19.78(16),0.60(64),
4532710851291080704,6375173111755573012,2.5399999618530273,21.73(42),,0.7(1.5),
4532771702385805568,6375173111755574450,0.38999998569488525,20.22(17),,1.10(90),
4533271086829778816,6375173131082924657,0.44999998807907104,20.27(15),,0.00(89),
4534192786806919424,6375173131082929344,0.9200000166893005,22.16(35),,-0.6(1.8),
4534258516988510464,6375173119271765749,1.7300000190734863,20.69(18),,-0.22(99),
4534982923349697280,6375912031887819286,1.4299999475479126,21.78(40),,0.5(1.1),
4537203730675203456,6375173070953384082,0.09000000357627869,19.236(54),,1.11(73),
4537557635981965184,6375173109608092191,0.4300000071525574,18.319(55),,0.9(1.1),
4537935627464240640,6375912029740335915,0.8299999833106995,20.32(14),,0.3(1.2),
4538039943630048128,6375912030814077410,0.9100000262260437,18.250(50),,-0.21(93),
4538346191977928704,6375912030814081494,0.7599999904632568,20.80(24),,0.7(1.3),
4538533482609013888,6375173077395833279,0.7799999713897705,19.791(64),,0.56(77),
4540061258311469312,6375525013458521980,0.12999999523162842,18.070(38),,-0.2(1.0),
4540569404482716928,6375525007016068195,0.12999999523162842,19.188(43),,-0.1(1.2),
4540696054478139008,6375384186849595071,0.1599999964237213,21.99(27),,1.1(1.5),
4540860427168404096,6375525000573618110,0.4000000059604645,19.399(63),,0.8(1.1),
4541649056181351040,6375524998426134288,0.6399999856948853,20.74(24),,0.1(1.4),
4541869954939780864,6375524987688716224,0.7900000214576721,19.378(85),,-0.6(1.1),
4541961935959148928,6375384195439529812,0.1899999976158142,18.032(22),,0.84(91),
4546051157140575104,6375524952255234670,0.8199999928474426,20.73(23),,0.90(99),
4546396640014970496,6375524986614973505,0.6899999976158142,21.65(31),,-0.3(1.6),
4546726291640517248,6375524974803814447,0.15000000596046448,19.880(87),,0.8(1.2),
4546851051850695040,6375524985541234758,0.18000000715255737,19.381(80),,-0.0(1.1),
4547512682972180992,6375524962992653841,0.6800000071525574,20.27(14),,0.37(91),
4547566387243401728,6375524961918910713,0.5899999737739563,16.817(16),,0.24(81),
4547719116280571136,6375524973730074309,0.800000011920929,21.28(26),,1.07(89),
4547941011472724352,6375524961918914708,0.4000000059604645,20.84(13),,0.18(95),
4548735855300621184,6375384201881977613,1.090000033378601,20.00(11),,0.83(93),
4548765198516973952,6375384201881978774,0.20999999344348907,21.39(24),,0.3(1.4),
4549815163401321088,6375384181480882805,1.4199999570846558,21.23(29),,-0.3(2.2),
4550300975742142976,6375384180407145054,0.3100000023841858,17.775(42),,0.1(1.0),
4552560914517351680,6375243455803687371,0.8199999928474426,20.11(10),,0.1(1.1),
4552567722042761600,6375243455803687794,1.2300000190734863,21.20(28),,-0.2(1.2),
4556257270752314624,6375243446140013282,0.3199999928474426,16.412(15),,0.36(59),
4557442647363176704,6375349067975754471,2.740000009536743,20.64(24),,-0.9(1.3),
4557509408334716928,6375349067975755607,1.0299999713897705,20.49(18),,-0.0(1.1),
4558315144202612096,6375524929706656377,0.5699999928474426,19.020(70),,-0.44(93),
4559709153142796672,6375489811906560758,0.25999999046325684,17.238(19),,-0.09(70),
4560558697677513344,6375349031468532079,0.41999998688697815,17.736(44),,-0.15(67),
4563741337159029504,6375489777546822354,2.140000104904175,21.48(32),,0.1(1.5),
4563791055700387712,6375489766809404617,0.3400000035762787,19.302(83),,0.04(99),
4564829063396796032,6375489808685335453,1.0199999809265137,18.888(61),,-0.36(99),
4564934513434157696,6375489808685338655,0.27000001072883606,20.29(12),,0.0(1.2),
4565275018440988416,6375489807611593327,0.12999999523162842,18.799(68),,-0.02(78),
4566783651477280768,6375349041132211688,1.840000033378601,20.26(17),,0.1(1.1),
4568409004539401344,6375349027173566510,0.8899999856948853,14.993(12),,0.03(68),
4568645811854980224,6375349016436148785,2.0199999809265137,19.85(13),,0.8(1.2),
4569612454375333888,6375349057238336187,2.3499999046325684,20.73(16),,0.1(1.4),
4569966153521791232,6375349045427176157,1.5,18.960(50),,0.67(96),
4570237286217131904,6375349035763502945,1.090000033378601,21.51(22),,0.9(1.1),
4571160875984254208,6375349000330021248,1.1699999570846558,21.72(35),,0.9(1.1),
4571358822437221760,6375349006772474057,0.3700000047683716,19.591(95),,-0.1(1.5),
4573263073496643072,6371478787045983049,0.28999999165534973,19.191(64),,0.8(1.1),
4574013902499367040,6375349022878599599,0.8899999856948853,19.396(80),,0.16(82),
4574412097507469440,6371478804225854145,1.5,18.716(61),,0.33(96),
4575301087017915776,6371513956385688953,0.3199999928474426,18.343(46),,0.3(1.1),
4575470240009768064,6371478791340951487,0.3700000047683716,18.573(69),,0.9(1.2),
4577091401193797760,6375243475131045023,0.6399999856948853,20.574(98),,-0.53(99),
4578284302587685376,6375243493384651267,1.2300000190734863,21.61(33),,-1.1(1.3),
4578398926673187328,6375243504122070570,0.4099999964237213,21.19(21),,-0.09(94),
4578808941431251456,6375243504122073025,0.699999988079071,19.831(97),,0.6(1.0),
4579068872852115328,6375243493384653855,1.909999966621399,22.07(37),,-0.1(2.0),
4579206586682552064,6375243492310910750,0.8199999928474426,19.398(95),,0.70(91),
4579463666244171904,6375243481573494232,0.49000000953674316,21.07(24),,-0.3(1.2),
4580829672003689728,6375243461172398261,0.36000001430511475,20.20(13),,0.3(1.2),
4580985630852328448,6375243460098657047,1.2699999809265137,22.48(44),,1.8(1.4),
4583316011390054784,6375243456877430238,0.4399999976158142,19.344(84),,-0.18(83),
4584380304286433664,6375947198006298009,0.8199999928474426,20.13(12),,0.5(1.1),
4585689753917168256,6375947220554880343,0.9200000166893005,20.23(12),,-1.21(91),*
4586320083316804992,6375947209817460916,0.14000000059604645,20.41(11),,-0.45(87),
4587522880319614080,6375912019002918622,1.7999999523162842,20.36(11),,-0.5(1.0),
4587539854030422912,6375912019002919359,0.6499999761581421,20.47(11),,-0.22(83),
4588307588023596032,6375947179752688181,0.6399999856948853,19.99(16),,0.11(86),
4588917164141606784,6375947170089013237,0.41999998688697815,18.856(41),,1.0(1.2),
4588969975059621888,6375947170089014180,1.0700000524520874,21.43(20),,0.7(1.1),
4590207264937236736,6375947182973912808,0.36000001430511475,17.478(34),,-0.15(85),
4590521523404113024,6375947194785073343,0.5899999737739563,18.223(47),,-0.32(97),
4590740669814449536,6375947195858816025,0.4399999976158142,19.146(77),,-0.4(1.1),
4591748372222652928,6375947171162753486,0.5799999833106995,18.156(53),,0.06(55),
4591977517318070016,6375947161499078955,0.6600000262260437,20.24(15),,0.9(1.4),
4593194367451582080,6375947152909143766,0.5199999809265137,19.226(79),,0.48(99),
4593403510880285312,6375947152909145029,1.5700000524520874,20.87(21),,0.0(1.1),
4593821844992533888,6375243434328854632,0.25,20.53(13),,1.1(1.2),
4594023845894244096,6375349045427179243,0.47999998927116394,20.091(85),,0.2(1.1),
4595897860384122240,6371513971418075534,0.1599999964237213,21.88(35),,0.9(2.2),
4596059763472780032,6371513982155489498,0.38999998569488525,20.05(12),,1.3(1.1),
4596110306647389440,6371513987524200206,0.07000000029802322,20.18(12),,1.1(1.1),
4596411229235967616,6371513981081748613,0.18000000715255737,18.881(66),,0.40(72),
4597221122628151168,6371513975713039974,0.7599999904632568,20.61(24),,0.9(1.0),
4597300184386198912,6371513975715138887,0.5099999904632568,17.704(39),18.99(11),-0.2(1.1),
4597949308563640576,6371513945648272732,1.1699999570846558,20.88(19),,1.6(1.0),
4598641519851980288,6371513958533170524,0.7699999809265137,21.45(30),,0.6(1.2),
4599264668067410560,6371513949943235534,0.550000011920929,19.648(96),,0.1(1.0),
4600409946866210176,6371513941353303652,0.23000000417232513,19.132(44),,0.3(1.0),
4600695716810882304,6371513938132075202,0.9200000166893005,20.09(13),,0.8(1.0),
4602472665039720832,6371513917730981973,0.9300000071525574,21.50(44),,-0.4(1.8),
4603406631449315456,6375947165794042018,2.609999895095825,22.40(38),,0.3(1.5),
4604048883679014016,6371513923099693888,0.6800000071525574,18.984(66),,0.16(79),
4604482950253324672,6375947157204108119,0.7099999785423279,21.41(21),,0.9(1.5),
4604587163339756672,6375947157204110303,1.4299999475479126,21.18(25),,0.8(1.2),
4604875510264325888,6375947147540432796,1.149999976158142,20.62(14),,0.75(96),
4605694027952236032,6375947135729275937,0.36000001430511475,20.49(17),,0.9(1.7),
4606274913688497792,6375947137876756355,2.009999990463257,22.72(46),,0.9(1.3),
4607335186494584960,6371513912362276110,0.8999999761581421,19.427(62),,-0.32(88),
4607951050445408896,6371338069958723108,0.17000000178813934,20.34(11),,0.2(1.2),
4608193870716042880,6371338071032465972,0.5299999713897705,20.57(15),,-0.1(1.5),
4608282896798203776,6371338063516270810,0.1899999976158142,21.87(33),,-2.9(1.8),*
4608314851354630272,6371513904846079123,0.6600000262260437,18.565(52),,0.47(76),
4608417621332294784,6371513904846082740,0.36000001430511475,20.06(12),,-0.44(93),
4609609010900689536,6371338061368791500,2.4200000762939453,22.50(42),,-1.4(1.8),
4610327988425784704,6371338044188920375,0.5199999809265137,18.980(48),,0.29(78),
4610349050945243264,6371338044188918289,0.47999998927116394,18.070(31),,-0.5(1.5),
4610497862972428160,6371338032377759899,0.5299999713897705,19.649(99),,0.27(94),
4612197570509520640,6388015260498920739,0.33000001311302185,19.50(11),,-0.4(1.1),
4613489908988670848,6388015386093162001,0.41999998688697815,20.93(23),,0.4(1.8),
4614044165928125440,6388015388240643772,0.5099999904632568,19.38(10),,0.5(1.1),
4614874262847423616,6385059949303564004,0.33000001311302185,21.72(47),,-0.2(1.4),
4614906114324820096,6385059949303564857,0.5899999737739563,21.69(41),,0.0(1.2),
4616146191642331008,6385059924607502602,0.3199999928474426,19.289(90),,-10.4(1.2),*
4616369701740206336,6388015414010447867,0.8799999952316284,21.94(25),,0.7(1.5),
4616857330850943104,6388015412936706165,0.4300000071525574,15.926(17),,0.79(55),
4617859265118113664,6385059970780499810,0.05999999865889549,21.77(28),21.56(41),0.0(1.2),
4618649607820332032,6385059925681243892,1.809999942779541,20.13(26),,-1.7(1.2),*
4618701800262902656,6385059925681244589,0.30000001192092896,19.096(87),,0.94(82),
4619371059246314880,6385059917091310677,0.5199999809265137,19.81(13),,-0.2(1.6),
4619438301254878848,6385059916017568448,0.6200000047683716,21.05(26),,0.81(89),
4622504839184198528,6385059920312533152,0.5600000023841858,16.732(18),,0.58(92),
4622751301587564416,6385059912796340907,0.2800000011920929,19.047(59),,0.39(95),
4624116104755633664,6385059927828728138,0.7400000095367432,21.30(22),,-0.1(1.6),
4624181766215515392,6385059919238792228,0.30000001192092896,17.827(31),,0.57(83),
4624704961951720064,6385763602385602242,0.3799999952316284,22.09(43),,-0.4(1.7),
4625087248401308544,6385763583058250270,2.7799999713897705,20.21(12),,0.2(1.2),
4626238299635654144,6385059895616472853,1.3300000429153442,20.33(13),,-0.5(1.2),
4626898796886477184,6385059896690214603,1.4900000095367432,20.70(21),,-0.3(2.4),
4627665774966311040,6385059894542731102,1.0399999618530273,20.99(16),,0.4(1.5),
4627882310037521920,6385059894542733929,0.46000000834465027,22.57(34),,1.1(1.6),
4627969171455976576,6385059885952796682,0.05999999865889549,19.057(47),,-0.41(97),
4628505630051592064,6385095019959684770,0.9100000262260437,20.89(23),,-0.0(1.2),
4628703164186860288,6385095154076746999,1.1699999570846558,21.27(29),,1.0(1.8),
4629806489746115072,6384215523299689587,1.0,19.896(90),,-0.02(84),
4629841571039178240,6384215528668401807,1.059999942779541,20.44(11),,0.8(1.1),
4629890224428470272,6384215527594659313,0.9700000286102295,19.286(47),,-0.10(87),
4630105694347324288,6384215384887657301,1.0700000524520874,21.88(42),,0.6(1.2),
4630170290655516672,6384215526520916777,0.25999999046325684,20.97(12),,0.2(1.5),
4630812955202346368,6385059967557176602,2.640000104904175,22.35(45),,0.8(1.5),
4631467164620571136,6384215382773728366,0.3100000023841858,18.613(58),,0.42(74),
4632316125036260096,6385059966483432809,1.149999976158142,21.47(40),,-2.8(1.3),*
4633056646117350912,6385059879510344705,1.840000033378601,20.68(25),,-0.9(1.6),
4633373683423301504,6384919230068819757,1.7100000381469727,21.43(48),,-3.6(1.9),*
4634778653125232512,6384919072329435597,0.5400000214576721,19.88(12),,1.42(84),
4634780542910878848,6384919072329435491,0.8899999856948853,19.61(11),,0.7(1.2),
4636627207049317632,6384919227921335751,0.800000011920929,21.40(22),,0.3(1.5),
4637137139926278656,6384919236511273628,0.6800000071525574,19.791(85),,0.62(93),
4637171465304969216,6384919138800764534,0.33000001311302185,20.07(10),,0.84(92),
4637333746349358208,6384919225773850761,0.699999988079071,18.800(53),,0.89(86),
4637648618992050176,6384919205372758318,1.0099999904632568,21.44(29),,-0.4(2.2),
4637979606352273280,6384919204301113480,1.5800000429153442,14.0031(68),19.09(11),0.06(64),
4638468236191637376,6384919224700112274,2.5899999141693115,17.863(46),,-0.1(1.2),
4638608527003431680,6384919223626369042,1.1699999570846558,19.98(11),,0.4(1.2),
4638680441935214080,6384919223626371443,0.6299999952316284,19.502(77),,0.85(84),
4640089191208024960,6385095130454426746,0.47999998927116394,18.663(69),,0.70(83),
4640109016776987008,6385095130454427957,0.5,20.29(18),,0.5(1.2),
4640209037975567744,6384919138800766406,1.3300000429153442,19.135(63),,-0.0(1.6),
4642806256238875648,6385095102537139986,1.2899999618530273,20.08(15),,-0.1(1.0),
4643516162793545344,6384919234363788811,0.10999999940395355,20.09(12),,-0.0(1.2),
4645212468716612864,6384743236267673972,0.4099999964237213,19.026(45),,0.8(1.0),
4646881493008180352,6385095066029916504,0.5699999928474426,17.576(27),,0.38(60),
4649190089474148736,6385763581984511250,1.0800000429153442,20.75(14),,0.2(1.2),
4650039354829199616,6385763608828053445,0.5699999928474426,18.471(60),,-0.8(1.4),
4650559290692216320,6385763607754314061,2.0799999237060547,21.63(40),,0.3(1.2),
4650696695284347776,6385763606680571610,1.190000057220459,19.71(13),,0.02(87),
4651202775573817088,6385763578763283225,0.7900000214576721,20.67(15),,0.4(1.1),
4652577856594863616,6385095150855521422,0.28999999165534973,18.998(50),,0.8(1.2),
4653781684386976384,6385095133675652635,0.3700000047683716,20.57(15),,-1.2(1.2),
4656643472638236416,6385728399759903772,0.7400000095367432,20.027(99),,0.2(1.5),
4660940982575633920,6385728438414611849,2.490000009536743,19.92(16),,0.5(1.5),
4662627392882086656,6385728397612417590,0.5799999833106995,20.09(14),,0.5(1.4),
4662841247885111424,6385728397612419424,0.5,17.989(45),,0.20(93),
4663003906893909888,6385728397612417858,1.2799999713897705,21.47(31),,0.2(1.6),
4665953690422910464,6385095112200815609,1.3899999856948853,20.51(19),,1.3(1.1),
4669403786112446336,6385095075693596174,1.0499999523162842,20.99(17),,-1.0(3.3),
4671031819235433600,6385130330932643219,0.11999999731779099,20.48(15),,0.74(86),
4672322096130813696,6385130299796228604,0.3199999928474426,19.035(64),18.825(83),-6.5(1.9),*
4677330646473517568,6385693258337488299,0.75,18.805(51),,0.2(1.4),
4677411494937571840,6385693269074907177,0.9200000166893005,20.03(10),,1.2(1.1),
4678214482023385344,6385693246526328353,0.6399999856948853,17.402(26),,-0.00(75),
4679113264059281664,6385693232567683846,0.44999998807907104,21.90(40),,0.7(1.3),
4680583517264731648,6385130282614261942,0.27000001072883606,20.18(15),,0.6(1.0),
4680671375115093120,6385130274024327764,1.3700000047683716,20.14(16),,0.4(1.0),
4680718001280058240,6385130274024327801,1.6100000143051147,21.71(38),,0.1(1.6),
4683651841900691328,6385869202748605277,0.4000000059604645,19.31(10),21.40(41),-1.4(1.3),*
4683736435576469248,6385869202746510347,0.4699999988079071,19.42(11),,-1.0(1.7),
4684052098492919296,6384919166718052380,0.20999999344348907,19.394(71),,-0.13(99),
4684889582756038400,6384919158130214259,0.5799999833106995,19.990(93),19.66(12),-4.6(2.4),*
4685317739458532224,6384919164570573789,1.5299999713897705,19.760(65),,0.9(1.2),
4686070423886166400,6384919194635344157,0.30000001192092896,20.49(16),,1.0(1.3),
4687679490434301824,6384919189266629417,0.6499999761581421,19.960(90),,0.9(1.1),
4687813527771814016,6384919200004049273,0.6600000262260437,22.39(38),,0.4(1.8),
4687946225080952832,6384743158991818109,0.029999999329447746,19.377(96),,0.3(1.2),
4689220486050413952,6384919152759408850,0.5,19.328(65),,-0.4(1.1),
4690443147268458240,6384884049991698982,0.36000001430511475,21.11(18),,-2.1(1.8),*
4691589731742320128,6384743134295756028,0.36000001430511475,16.798(27),,1.1(1.1),
4694729077952649984,6384743306060894627,0.36000001430511475,17.991(23),,0.80(95),
4695959083571098112,6384743224456512298,0.7599999904632568,21.79(27),,0.7(1.2),
4696985104014191104,6384743222309030404,0.9200000166893005,20.14(11),,-0.8(1.7),
4698654128305330176,6384743279217345904,0.17000000178813934,20.417(83),,0.9(1.1),
4698687869568471552,6384743269553672768,0.6200000047683716,19.118(60),,-0.1(1.7),
4698876092215208704,6384743279217346764,0.49000000953674316,18.334(28),,0.42(81),
4701230524567420928,6384743245931351270,0.20000000298023224,19.901(84),,0.2(1.5),
4702359654290191488,6384884041401763994,0.7099999785423279,21.95(28),,1.5(1.6),
4703284274849171840,6384884008115766493,0.6399999856948853,17.413(24),,-0.08(93),
4703677041018679680,6384884039254283585,0.949999988079071,18.773(42),,-0.41(88),
4706058480124880896,6384884043549246176,2.6500000953674316,20.081(90),,1.02(89),
4706150628647247872,6384743248078834419,0.25999999046325684,16.072(13),,0.22(58),
4706271166905670784,6384884008115766274,0.6100000143051147,23.05(48),,0.9(1.5),
4706878921957850368,6384884016705700706,1.440000057220459,18.816(64),,0.9(1.2),
4706929396413539328,6384884016705702468,0.33000001311302185,20.93(22),,1.2(1.4),
4707616350663016320,6384883994157122509,0.3499999940395355,20.36(15),,0.4(1.5),
4708995206963495040,6384884033885570095,1.4600000381469727,22.00(44),,0.3(1.4),
4709260876460210944,6384708107730160019,2.7899999618530273,22.08(35),,0.1(1.2),
4709505208559933184,6384708107730161408,2.0399999618530273,22.47(39),,-0.1(1.8),
4710191716132503296,6384708073370422718,0.18000000715255737,18.606(38),,0.0(1.0),
4711218178956451200,6384743266332445795,0.8299999833106995,21.43(22),,-0.1(2.3),
4711592425226666368,6384743287807283304,0.8500000238418579,21.28(20),,0.5(2.3),
4711726600005893376,6384743275996121465,0.5799999833106995,17.383(24),,1.1(1.2),
4712006253915643520,6384743255595026407,0.7799999713897705,19.959(84),,1.0(1.1),
4712016939794270720,6384743255595026775,0.23000000417232513,19.093(52),,1.0(1.2),
4712183859403201536,6384743249152577709,1.4199999570846558,20.69(14),,1.6(2.2),
4713866180913591040,6384743297470959790,1.409999966621399,21.13(18),,-0.7(1.4),
4715119727248823552,6384602548171441087,0.5099999904632568,19.580(73),,0.1(1.6),
4715657250995403648,6384708105582675028,0.949999988079071,21.91(50),,0.6(1.5),
4715941990147018752,6384708125983771135,1.2200000286102295,17.156(23),,0.25(80),
4717013945264863616,6384708114172609739,0.3799999952316284,18.914(53),,0.52(97),
4718013744932230912,6384602539581508182,0.5600000023841858,21.50(26),,1.0(1.2),
4722462403337867520,6385130265434391905,0.33000001311302185,17.466(30),,0.5(1.1),
4722605374208852352,6385130275098068197,0.47999998927116394,19.340(54),,0.6(1.4),
4724069030343949824,6385130245033299012,0.9100000262260437,20.15(11),,0.1(1.2),
4724868650175216128,6384602526696607972,0.699999988079071,21.32(21),,0.8(1.9),
4725655591262973568,6384602520254155990,0.8500000238418579,19.146(91),,0.6(1.1),
4727127562454830464,6385130242885814506,0.9200000166893005,19.212(63),,0.74(86),
4728151001622036608,6384602502000543562,0.5899999737739563,20.30(11),,1.0(1.1),
4729600157947420288,6385869205967735570,2.5299999713897705,20.42(12),,0.1(1.1),
4732009875118815616,6385869173755479572,0.25999999046325684,19.065(38),,-1.0(1.1),
4732071928806253312,6385869183419157616,0.20000000298023224,20.16(11),,-0.2(1.4),
4733628665472866432,6385869019203766970,0.6499999761581421,21.30(29),,0.5(1.2),
4734885372903246848,6385868998802673283,0.6600000262260437,18.146(51),,0.43(98),
4734999000557770112,6385869007392607906,0.3700000047683716,20.81(18),,-0.0(1.1),
4735169768457507968,6385868996655187556,0.05999999865889549,19.339(95),,0.2(1.2),
4737748226303896320,6385833997973324931,0.6899999976158142,19.844(86),,0.9(1.1),
4740260163696818176,6384602497705579473,1.5199999809265137,22.13(30),,0.9(1.7),
4743530592314679424,6384602543876474294,0.1899999976158142,20.30(12),,0.9(1.1),
4747096858278897280,6384602484820676097,1.1699999570846558,21.31(29),,0.5(1.8),
4749835638664539648,6385833987235908872,0.17000000178813934,18.716(48),,0.80(65),
4750123092235662336,6385833975424747868,0.41999998688697815,20.78(14),,0.8(1.0),
4751045067095359488,6384496972506598190,0.17000000178813934,20.134(97),,-0.4(1.6),
4752219139355434368,6384496830772677871,0.8600000143051147,19.66(11),,0.3(1.0),
4753908504611612416,6384496957474210461,0.46000000834465027,18.900(48),,-0.5(1.0),
4755511317687026176,6384426657449512467,0.6299999952316284,20.85(11),,0.3(1.8),
4755584881887104000,6384426653154542071,0.4300000071525574,17.596(17),,-0.19(85),
4756640035097695488,6385552520851230091,0.7400000095367432,17.995(31),18.367(53),-2.5(1.2),*
4757707214208494592,6385728436267128961,0.4399999976158142,18.954(80),,0.38(98),
4762231425380560640,6385693275517355169,0.3799999952316284,19.115(65),,0.15(80),
4762277780963922816,6385693276591098232,0.75,22.49(41),,1.4(1.8),
4762306677503854080,6385693276591100583,0.8999999761581421,17.886(34),,1.0(1.2),
4766313568457557632,6385552458574204521,0.3100000023841858,16.394(17),22.15(45),0.34(56),
4766412150843182592,6385552462867072441,0.5,19.143(64),,0.69(75),
4766550345710980096,6385552471457009802,1.090000033378601,19.85(10),,0.59(89),
4768315542909556480,6385552460719589509,0.44999998807907104,21.84(28),,-0.4(1.3),
4768921133298225536,6385517363320587382,0.800000011920929,21.35(23),,0.2(1.6),
4769365267276403328,6385552457498363188,0.30000001192092896,18.995(61),,-0.09(94),
4770286211343800960,6385693132810357824,0.9900000095367432,21.96(50),,1.1(1.4),
4771481174324678016,6385517302117308287,0.6000000238418579,21.59(24),,0.2(1.5),
4771697022201322368,6385517334329559692,0.18000000715255737,19.326(66),,-0.1(1.1),
4771707364482882432,6385517206657040882,0.4399999976158142,20.86(27),20.47(28),-1.7(1.6),*
4773108726411457024,6385517290306146690,0.07000000029802322,19.724(60),,-2.2(1.7),*
4774266821393569792,6385693254042521594,0.4300000071525574,15.501(11),,0.73(70),
4775238342995703552,6385693221830265840,0.6299999952316284,19.883(92),,0.1(1.3),
4776114134071301376,6385693262634552968,0.4300000071525574,16.201(15),22.15(42),0.14(57),
4779405423345764224,6385693192839236092,0.4099999964237213,17.480(22),,-0.1(1.0),
4779618178845897728,6385693193912976017,1.350000023841858,21.95(42),,0.9(1.2),
4780089353938503552,6385869200599024146,1.1299999952316284,20.10(11),,0.9(1.6),
4780527749839871104,6385869190937448446,0.4399999976158142,20.62(15),21.65(34),-5.2(1.5),*
4784617830016480512,6385658109398880508,0.3499999940395355,19.470(97),,0.19(93),
4786910449199236736,6385658096513978056,0.23999999463558197,16.714(24),,0.49(93),
4788067788266569472,6385657950485087697,0.3799999952316284,18.970(76),,-0.19(98),
4788484022137036160,6385658057859270405,0.550000011920929,19.303(92),,-0.1(1.9),
4789012887229900544,6385658033163207379,0.3799999952316284,19.260(84),,1.42(76),
4789831130039764096,6385658065377562188,0.8700000047683716,15.872(14),21.48(29),-0.37(85),
4790658375100436736,6385658040679400405,0.20000000298023224,17.493(33),,0.26(69),
4795397270215851776,6385517349361945257,0.4000000059604645,20.81(16),,-0.6(2.1),
4795585179328518016,6385517318225528005,0.44999998807907104,16.291(12),21.91(44),0.87(88),
4795835906635551488,6385517337550787023,0.20000000298023224,19.443(63),,0.5(1.1),
4795974754338723840,6385517336477043541,0.3400000035762787,17.929(30),,0.23(93),
4797528364268794112,6385517297822338867,0.09000000357627869,18.445(45),,0.3(1.0),
4797785649990361088,6385517149679518220,1.5,21.76(39),,1.2(1.2),
4798661234906328448,6385517318223433861,0.27000001072883606,16.870(17),,-0.14(67),
4800525323729138560,6385482180022244295,0.8199999928474426,19.406(67),,0.4(1.1),
4801340130563980288,6385517347214463767,0.5299999713897705,19.360(60),,0.6(1.3),
4801413694764051328,6385376601136171183,0.4000000059604645,17.776(28),,0.07(83),
4801617546795350784,6385376589325012644,0.8799999952316284,17.245(22),,0.08(87),
4803540218972158208,6385376574292625043,0.20999999344348907,17.864(41),,-0.27(76),
4803612919882064768,6385376562481463569,0.1899999976158142,17.938(39),,-0.22(87),
4804478927024064000,6385376551744045682,0.41999998688697815,20.52(17),,-5.78(93),*
4804781224002483072,6385376562481466987,0.6100000143051147,19.70(10),,0.7(1.2),
4804895745010228608,6385376561407725387,1.7300000190734863,20.32(16),,0.0(1.4),
4804898390710092928,6385376561407725572,0.25,19.84(11),,0.9(1.3),
4804920106065111552,6385376561407724250,0.18000000715255737,18.796(61),,1.7(1.4),
4805389116493539840,6385517303191046601,2.130000114440918,21.13(38),,-2.3(1.8),*
4806212891221048064,6385482185390948542,0.44999998807907104,16.862(26),,0.42(45),
4807278558506542848,6385482175727273075,0.44999998807907104,18.558(62),,0.49(87),
4808868933356427648,6385482182169723767,0.36000001430511475,16.814(16),,0.30(85),
4808947754596103936,6385482182169725887,0.05999999865889549,18.787(41),,0.37(88),
4809379793946450048,6385376533492534310,1.0199999809265137,14.6458(67),21.06(34),0.13(69),
4809894056150647296,6385517134613579712,0.6600000262260437,20.04(13),,1.3(1.1),
4810917323518887168,6385482147809985987,0.9200000166893005,22.07(29),,0.6(1.3),
4812127164266880384,6385482170358566842,0.12999999523162842,18.862(42),,0.6(1.0),
4812320231636478336,6385482158547408260,1.4900000095367432,20.93(14),,-0.4(1.7),
4814513516815693312,6385658062154239060,1.2599999904632568,21.10(28),,-5.60(97),*
4814531246440663168,6385658062154240003,0.3100000023841858,20.06(14),,-0.3(1.1),
4815787678993566976,6385622922879305640,0.7799999713897705,15.523(16),,0.70(59),
4819372499217360256,6385482142441276842,0.25999999046325684,20.72(19),,0.6(1.0),
4819382910218059392,6385482142441277145,0.6100000143051147,20.75(21),,1.0(1.3),
4822234905941555200,6385482140293794728,1.090000033378601,20.38(17),,0.3(1.5),
4824578961652614144,6385482090901671201,1.7100000381469727,22.12(43),,1.4(1.3),
4825550551974275712,6381611890502536383,0.1899999976158142,18.260(38),,0.81(79),
4825902704933133568,6381611903387436925,0.6100000143051147,21.08(17),,0.5(1.1),
4826336049953469824,6381647044809854887,0.49000000953674316,19.507(69),,1.2(1.0),
4826893227471018496,6381611899092472321,0.8600000143051147,18.803(55),,1.0(1.1),
4827119658146507648,6381611889428794548,0.49000000953674316,20.65(16),,0.6(1.3),
4827446865935049344,6381611860437763103,0.25,19.231(58),,-0.93(89),*
4827449511634891264,6381611860437763716,0.6800000071525574,19.962(90),,-0.0(1.5),
4827464355041878784,6381611860437763916,2.1700000762939453,21.03(19),,-0.4(1.2),
4827487410426275840,6381611860437765833,1.909999966621399,20.28(12),,-0.1(1.1),
4828160689499173888,6385869183419159776,0.23000000417232513,19.539(70),,1.95(88),
4829490067776871424,6385869149059420318,1.399999976158142,20.06(14),,1.1(1.1),
4830802742924763520,6385658036384435587,0.33000001311302185,16.955(28),,0.1(1.1),
4832647933890967424,6385869130805807791,0.38999998569488525,15.020(12),,0.09(78),
4834503703360184832,6385833994752102286,0.11999999731779099,18.087(32),,-0.23(93),
4838435350783177856,6385658008467145652,0.4099999964237213,18.391(55),,-0.6(1.1),
4839187725973902464,6385658013835855117,0.4300000071525574,21.83(37),,1.2(1.6),
4840403270438104448,6385622896035761913,1.0800000429153442,22.30(49),,0.5(2.1),
4841502885145203712,6385834000120807690,0.6800000071525574,20.11(14),,0.2(1.3),
4843106832091646464,6385833977572232532,0.550000011920929,17.443(38),,0.8(1.2),
4844336051732090624,6385622870265956480,0.3799999952316284,19.326(97),,-0.4(1.5),
4845954532847810560,6385833986162167123,1.440000057220459,20.55(14),,0.99(84),
4847718871053268480,6385833952876170754,0.8799999952316284,22.32(34),,-1.6(1.9),
4849521382928618880,6385833942138751847,0.3700000047683716,17.768(29),,-0.08(69),
4850017571910088320,6385798839371040191,0.2199999988079071,18.129(33),,0.76(78),
4851064753656116352,6385833932475075732,0.7400000095367432,17.321(34),,0.42(87),
4851373372826120192,6385833931401335042,1.25,21.12(19),,-0.2(1.7),
4852432339962588672,6384426643490868413,0.8999999761581421,20.06(11),,1.41(95),
4853311193350752768,6385798822191173654,0.699999988079071,20.40(16),,-0.0(1.1),
4853349057782110592,6385798821119526320,0.6800000071525574,18.750(62),18.818(98),-6.5(1.3),*
4853488730118754688,6385798811453755565,0.800000011920929,19.484(73),,0.87(99),
4854040616236539648,6384426641343381703,0.23999999463558197,20.00(10),,0.1(1.4),
4855617212831672960,6385798842592264964,0.5099999904632568,20.26(18),,0.2(1.1),
4856517334897489408,6385798820043688174,0.47999998927116394,21.73(35),,-0.5(1.9),
4857963536285271808,6385622827316282464,0.18000000715255737,18.655(61),,1.18(85),
4859584422583070208,6385798808232528398,0.49000000953674316,18.378(41),,0.26(83),
4860588104900837120,6385798788907273976,1.850000023841858,19.022(57),22.23(38),0.2(1.3),
4863905778158761088,6385622913217724851,0.23999999463558197,19.572(91),20.14(18),-1.9(2.3),
4864761679241064832,6385622901404467528,0.3799999952316284,19.85(11),,0.8(1.5),
4865700662171265536,6385622889593308485,0.44999998807907104,19.66(11),,1.3(1.1),
4866755952815874816,6385622916438952237,1.2000000476837158,21.31(28),22.22(52),1.1(1.2),
4867042684832557056,6381611879765116831,1.0499999523162842,20.43(17),,0.8(1.2),
4868601586161880448,6385622868118474873,0.5699999928474426,20.21(14),,1.3(1.0),
4868990126083997568,6385622867044729828,0.6399999856948853,21.53(29),,2.6(1.0),
4869641414924556544,6385622839127443787,0.6200000047683716,20.75(21),,0.4(1.1),
4869852413781086080,6385622839127445449,0.3700000047683716,17.192(33),,0.19(97),
4873352404107489664,6381611881912599822,0.8999999761581421,20.98(27),,-0.1(2.1),
4873655079042558976,6381611885133826104,0.3100000023841858,21.67(38),,0.3(1.2),
4875030155772188288,6381611856142795675,0.6700000166893005,21.21(31),,0.4(1.2),
4876661590509873664,6381611845405378435,0.8799999952316284,21.91(35),,1.1(1.2),
4878036323641744384,6381611858290279643,2.109999895095825,18.248(50),,0.31(82),
4878877965433123456,6381576684657709184,0.3100000023841858,18.894(58),18.887(85),-6.5(1.2),*
4878942493021675008,6381576672846548724,0.20000000298023224,18.225(31),20.65(17),-0.8(1.0),
4879062133630351488,6381576661033288336,0.7599999904632568,20.68(26),,0.7(1.2),
4880323479626343168,6381611822856800678,0.4099999964237213,20.32(11),,0.1(1.3),
4880892167656006784,6381611826078026922,0.3700000047683716,21.87(27),,-1.3(1.8),
4881348087024892416,6381611814266865347,0.3100000023841858,18.965(44),,0.1(1.4),
4886176970294845312,6381576666401998254,0.5099999904632568,16.981(21),,-0.13(76),
4886183734866451072,6381576666401999208,0.5299999713897705,16.357(16),,0.28(62),
4889866175403176576,6381576669623226620,0.5099999904632568,17.020(23),,-0.30(98),
4890002171247889920,6381576658885806514,0.3100000023841858,19.127(62),,0.7(1.1),
4890441975899090432,6381576648148387497,0.7699999809265137,17.897(44),,-1.5(6.4),
4890805845528332800,6381576636337227957,0.28999999165534973,19.56(11),,0.3(1.5),
4891142021208429440,6381576662107032636,1.0800000429153442,21.99(35),,1.0(1.2),
4891292894819974656,6381576663180775093,0.27000001072883606,21.06(17),,0.92(87),
4891406178877052416,6381576663180776037,0.20999999344348907,20.05(10),,-0.2(1.4),
4892704461591538560,6381576641705938750,0.4399999976158142,22.30(34),,-0.2(2.0),
4893979070446500864,6381400782124614277,1.7300000190734863,18.260(42),20.15(18),0.40(84),
4894813153095520512,6381400786417487517,0.7599999904632568,15.976(13),,0.22(86),
4897943325260208256,6381400776753810752,0.7799999713897705,20.75(16),,0.4(1.3),
4902331785403134080,6384708073370422256,0.27000001072883606,19.059(49),,0.0(1.4),
4903899001789638272,6384708070149195041,0.36000001430511475,18.666(45),,0.4(1.2),
4904940308020754432,6384848862398384996,0.2199999988079071,19.419(95),,1.06(85),
4905389424160891520,6384848868842934114,0.8299999833106995,21.42(20),22.55(43),1.3(1.1),
4905981854769949952,6384848861326741039,0.47999998927116394,19.020(75),21.63(41),1.1(1.1),
4907589061595812224,6384708047600622290,0.15000000596046448,19.014(36),,1.1(1.4),
4909179028424664192,6384708102361451233,2.0999999046325684,21.51(35),,-1.3(1.8),
4910218994627124736,6384708089476547040,1.0299999713897705,15.978(13),,-0.27(85),
4911730616956437504,6384567362725611668,0.07999999821186066,20.30(12),,-0.4(2.4),
4912569716127325440,6384567350914451811,0.2199999988079071,17.302(25),,0.1(1.0),
4915159203449760896,6384708074444164538,0.6100000143051147,17.920(33),,-0.0(1.6),
4916855956050198912,6384567326218389179,0.4000000059604645,18.041(25),,-0.05(94),
4917286036895061248,6384567325144651360,0.9100000262260437,20.654(82),,0.6(1.7),
4917537618899423616,6384567346619486276,0.550000011920929,19.536(75),,0.8(1.2),
4917931140982342144,6384848841997290622,0.25999999046325684,19.813(69),,0.6(1.1),
4919127443992807936,6384848839849807250,0.3199999928474426,19.329(69),,-0.1(1.1),
4920008462044214272,6384848847368097564,0.36000001430511475,18.283(43),21.85(34),0.3(1.1),
4920417892687242752,6384708031494489746,0.7900000214576721,20.007(93),,0.5(1.6),
4921555096948072832,6384672920136844146,0.4099999964237213,21.32(19),,-0.6(1.3),
4922270432341238912,6384672929800525144,0.3499999940395355,19.083(58),,0.9(1.4),
4922288814801259904,6384672928726779164,0.28999999165534973,20.20(11),,-1.6(1.4),*
4922744974687373440,6384848815153745509,0.47999998927116394,21.93(24),,0.3(1.4),
4924765430383255040,6384672899735748964,2.440000057220459,21.75(33),,-1.0(1.6),
4925562026557622656,6384672907251943695,0.550000011920929,19.422(66),,-2.7(5.6),
4928000193592001920,6384567298301102840,2.1500000953674316,16.2526(94),,0.65(90),
4930257594043729792,6384567332660843976,0.33000001311302185,22.38(32),,0.5(1.5),
4930415580120531072,6384567302596068464,0.46000000834465027,17.686(27),,-0.43(71),
4930656373166824448,6384567302596072315,0.9300000071525574,21.39(25),,1.1(1.2),
4936298890745042176,6384567383128804049,0.1899999976158142,16.705(20),22.21(41),0.40(76),
4937956237021782656,6384567389569158955,0.6800000071525574,22.61(40),,-0.3(1.4),
4939728340528045568,6384497007940078196,0.1899999976158142,20.33(16),,0.8(1.3),
4942135618157909632,6384567353061933647,1.1200000047683716,21.85(19),,-4.1(1.0),*
4942144173732586240,6384567365946838265,0.44999998807907104,17.210(19),,0.59(99),
4943055119116405632,6384567385274188408,0.23999999463558197,19.758(72),,0.9(1.0),
4943293094664062976,6384497011161302949,0.4000000059604645,19.880(90),,-0.6(1.1),
4944216340834192768,6384461804240636047,1.8300000429153442,19.91(15),,0.8(1.1),
4945540152833876864,6384496945663054611,0.46000000834465027,22.66(37),,0.5(1.5),
4946281807786725760,6384496932778152617,1.059999942779541,20.70(14),,0.4(1.5),
4947450623006650752,6384426647785834274,0.15000000596046448,17.256(27),,0.8(1.1),
4947762300193300736,6384426639195902426,0.5400000214576721,21.04(16),,1.3(1.3),
4948215539502594816,6384426638122160453,0.8199999928474426,20.41(11),,0.8(1.7),
4950685351855702912,6384461834305406386,0.6899999976158142,20.19(15),,0.6(1.1),
4950772625591300096,6384461842895343002,1.3700000047683716,20.89(18),,0.2(1.6),
4952107879384225920,6384426591951260281,0.20999999344348907,22.21(26),,-0.0(1.3),
4953595209378490368,6384426580140099620,0.3400000035762787,18.649(61),,0.36(84),
4954513267228494592,6384567341250777916,0.8500000238418579,20.287(97),,0.3(1.1),
4955127894228442496,6384567330513358018,0.5799999833106995,19.054(49),,1.0(1.4),
4955762518596449664,6384461770956736194,0.20000000298023224,17.063(21),22.57(42),1.09(60),
4961693181236940672,6384461774177960239,0.44999998807907104,15.6122(94),22.05(37),0.53(92),
4962099553863317376,6384461764512186743,0.5299999713897705,20.05(14),,0.9(1.2),
4963644195900832000,6384461831084182920,1.25,18.778(67),,0.88(99),
4964685055455425280,6384461818199278366,0.5099999904632568,22.65(50),,1.1(1.8),
4965529892702752512,6384461837526632367,0.11999999731779099,19.216(85),,0.5(1.3),
4966006702791698304,6384426560812747440,0.41999998688697815,17.302(34),,-0.30(80),
4966351434046897024,6384461827862954596,0.36000001430511475,19.114(76),,0.2(1.4),
4968780461391173632,6384461782765798519,0.6399999856948853,20.00(13),,0.70(95),
4968789738520547456,6384461782767896798,0.23000000417232513,18.123(50),17.842(76),-7.0(1.6),*
4971585178113308032,6385200699676823304,0.3700000047683716,18.351(43),,0.5(1.3),
4971707945458483200,6385200681423212657,0.550000011920929,17.551(32),,-0.20(84),
4973660884270025088,6384672855712337608,0.5400000214576721,17.583(28),,-1.6(5.8),
4974564064352093056,6384672884703366313,0.46000000834465027,21.70(33),,0.4(1.5),
4977846793757197312,6384813681247524427,0.27000001072883606,18.162(25),,0.85(86),
4979269596162087552,6384672858933561711,1.0399999618530273,22.77(48),,-1.0(1.9),
4979429884341963264,6384672868597238744,0.25999999046325684,17.800(31),,-0.2(1.0),
4981098152718880128,6384672775181701175,0.6100000143051147,18.754(73),,0.64(90),
4982627264155280256,6384532130037237872,0.8100000023841858,20.66(14),21.17(23),-4.3(1.8),*
4982803907570008320,6384532150436236830,0.4399999976158142,18.783(37),,0.17(74),
4982820434603684608,6384532163323238526,0.41999998688697815,20.138(74),20.18(13),-1.2(1.1),*
4982897503496872704,6384532162247397978,0.17000000178813934,19.080(47),,0.47(69),
4983401560858949248,6384532184795978121,0.33000001311302185,18.450(26),,-1.2(1.7),
4984672802459338624,6384532161173657658,0.5,18.941(37),,-0.14(95),
4989452688741904640,6384532133256366873,0.6000000238418579,21.24(16),,0.7(1.9),
4989803982707084032,6384532122518950270,0.49000000953674316,19.450(65),,0.75(97),
4990157200817268608,6384813670510101450,0.8799999952316284,21.18(24),,0.7(1.2),
4992504451983808128,6384637755094208899,0.6000000238418579,17.613(28),17.316(45),-2.2(1.7),*
4994064555904372352,6384637740059721899,1.5099999904632568,14.9704(81),,-0.6(1.1),
4995430802181235968,6384637699257538121,0.5899999737739563,21.87(25),,-1.6(1.6),
4999974946299966592,6384532108560303226,0.9200000166893005,18.756(51),,0.74(95),
5000026039230548352,6384532109634044967,0.9900000095367432,20.38(11),,-0.1(1.6),
5000572771387385728,6384637737912240056,0.28999999165534973,18.393(44),,0.0(1.1),
5000748658888304512,6384532108560304796,0.8799999952316284,18.098(39),,0.59(73),
5001296593637539712,6384532113929011959,0.25999999046325684,18.423(38),,0.41(98),
5001385585359891328,6384532113929014858,0.25,18.221(36),,-0.8(1.6),
5004918281858615936,6384637703552506377,0.10000000149011612,19.130(36),,0.32(76),
5006750789785243776,6380802632764621358,0.14000000059604645,16.791(25),,0.89(68),
5006928532711985152,6380802624174688393,0.36000001430511475,20.40(12),,0.2(1.7),
5008041478998363136,6384532201975840905,0.2199999988079071,21.53(33),,0.1(1.9),
5008147891108095232,6384532201975842833,0.6700000166893005,19.498(92),,0.8(1.2),
5013624794747524736,6385235846467947849,0.9100000262260437,19.509(98),,0.0(1.6),
5015030696458723712,6385235859352847244,0.9599999785423279,20.13(11),,-0.4(1.8),
5015634534500904960,6385235858279104629,0.9900000095367432,20.187(96),,-0.1(1.5),
5016654950011270016,6385235857205367094,0.14000000059604645,21.32(20),,0.9(1.8),
5018071155346761984,6385200650284697627,0.30000001192092896,17.790(33),,0.2(1.4),
5018671591775403776,6385235882975169059,0.8700000047683716,17.918(31),,1.2(1.0),
5022223495368299264,6385235889417620478,1.3899999856948853,21.47(25),,1.8(1.1),
5022310562945311104,6385235880827684955,0.8199999928474426,22.34(41),,0.9(1.3),
5024087133217987456,6385235820698142676,0.6399999856948853,17.063(25),,0.86(88),
5025604390544579968,6380661927488524527,0.28999999165534973,18.315(37),,1.0(1.5),
5025883975735520640,6380661921046073773,1.0499999523162842,20.167(84),,0.1(1.1),
5027044716417929600,6385235832509303727,0.800000011920929,19.012(53),,0.63(96),
5027940165559254784,6380802657460685870,0.44999998807907104,16.290(18),,0.7(1.1),
5028951338299860096,6385235827140592355,0.8899999856948853,22.00(29),,-3.0(1.8),*
5029150109386337152,6385235828214335789,0.25999999046325684,16.952(19),,0.21(71),
5032135970650010368,6380802589814950179,0.1899999976158142,17.550(29),,0.38(97),
5033767233588649856,6380626746337663197,0.46000000834465027,19.831(63),,0.2(1.5),
5033794755739102720,6380626742044788257,0.05999999865889549,16.0984(92),22.70(39),0.31(66),
5034052041460813568,6380802575856308450,1.2999999523162842,21.49(20),,-1.0(1.8),
5036476838260544896,6385235800299145819,0.15000000596046448,16.0267(95),21.57(23),0.49(50),
5036664996483567232,6380626740971046329,0.5600000023841858,20.085(69),21.45(20),-0.3(1.7),
5038153700868018304,6380661902792459236,0.4300000071525574,19.237(78),,-0.2(1.1),
5039731465694027264,6380626731305271439,0.7300000190734863,18.217(37),,0.14(67),
5039979680444075392,6380626732379016408,0.3400000035762787,18.896(50),,1.2(1.1),
5041836755583488512,6380626718420373638,1.059999942779541,19.648(82),,0.9(1.1),
5047094895066129792,6385798770651564531,0.3499999940395355,20.117(95),,1.56(83),
5047411898012354944,6384426615573581817,0.5,17.907(32),,-0.45(80),
5048397885064384000,6385798751324211878,0.36000001430511475,18.598(55),,0.05(82),
5049477502403404672,6384426577992617150,0.5400000214576721,20.71(13),,-1.5(1.7),
5050341649823746816,6384426569402682043,0.7799999713897705,21.39(36),,-1.0(1.4),
5050402088603649280,6384426568328937808,0.800000011920929,19.265(63),,0.2(1.8),
5050635322508114944,6385165501348184813,0.2800000011920929,19.244(82),20.30(21),-1.5(1.3),*
5054033569351875200,6385798752397951410,0.3499999940395355,19.908(79),,0.1(1.1),
5054063393603447296,6385798752397953005,0.6200000047683716,21.05(15),,1.3(1.3),
5054881773853035648,6385798748102987281,0.10999999940395355,21.40(20),,0.2(1.1),
5055752140385984640,6388121014371353382,0.5600000023841858,17.493(26),,0.37(82),
5055824983031271424,6388121013297612526,1.2100000381469727,18.377(39),,0.39(68),
5056532450043861248,6388121012223870190,0.8700000047683716,19.311(61),,0.0(1.5),
5056700881481592320,6388121012223869595,0.8600000143051147,23.07(48),,0.9(1.7),
5057124021659651456,6388120999338972039,0.1899999976158142,17.987(32),,0.70(84),
5058577060636059008,6388121010076390425,0.699999988079071,19.701(81),,0.6(1.6),
5061125762950929920,6388120984306583848,0.4300000071525574,18.878(53),,1.93(66),
5062673291205929088,6385165501346089838,1.440000057220459,19.399(97),,0.6(1.2),
5063489781669566336,6385200641694762359,0.8899999856948853,18.133(40),,-0.25(73),
5063685597816375552,6385200638473536342,0.25,19.329(73),,0.1(1.1),
5064693437662764160,6385165479871251289,0.1599999964237213,17.243(21),,0.36(58),
5064839810147201280,6385165478797510020,0.6100000143051147,19.391(68),,0.63(89),
5068098109776359040,6385200697529337312,0.8199999928474426,20.68(15),,0.6(1.6),
5069421612539345792,6385165523894668190,0.8100000023841858,20.81(13),,0.5(1.6),
5070882141937345920,6380697100049451258,0.75,19.031(39),,0.4(1.4),
5071895853003260288,6385165439069062350,0.30000001192092896,19.154(67),,0.9(1.1),
5073005608128804608,6385165433700353483,0.3400000035762787,16.886(21),,0.7(1.1),
5073679673179771136,6385165432626610490,0.38999998569488525,17.948(43),,1.17(95),
5077417054937839616,6380697089312034876,0.23999999463558197,19.625(80),,0.2(1.2),
5079949573813452544,6380837828947872953,0.36000001430511475,18.007(47),,0.06(86),
5080758986171171584,6388120964979229761,0.17000000178813934,21.80(27),,1.2(1.4),
5081874853034129152,6388120954241811652,0.7300000190734863,21.15(17),,0.7(1.4),
5082196150948356864,6388120943504392519,0.23000000417232513,19.871(86),,0.8(1.1),
5082530024525815296,6388120951020589575,0.18000000715255737,20.89(13),,0.3(1.2),
5085273855793537024,6388120943504394898,0.6800000071525574,18.282(38),,0.21(90),
5088083726477393920,6388120917734589549,1.8300000429153442,22.00(29),,-2.8(1.8),*
5090105625280700800,6377460120637408043,0.6600000262260437,19.822(67),,0.7(1.1),
5090879269150359168,6377460122784893307,0.7099999785423279,18.489(59),,-0.1(1.2),
5090888477560254976,6377460122784892928,0.28999999165534973,20.31(16),,-0.2(1.5),
5091887624392418816,6381400746689037599,0.25999999046325684,19.645(85),,0.8(1.5),
5092708375462374400,6377460099162574145,0.3499999940395355,20.78(21),,-4.9(1.8),*
5092889726161772416,6377460100236315319,0.4099999964237213,19.060(74),,-1.4(1.5),
5094776213237250560,6377460117416182689,0.41999998688697815,20.83(17),,0.0(1.2),
5095404584132873088,6377460103457543067,0.49000000953674316,21.04(17),,-0.7(1.6),
5096510933347975424,6377460078761479449,1.0,19.232(78),,-0.5(1.6),
5099035652562737152,6380837822505421763,0.9800000190734863,20.93(17),,0.5(1.2),
5101870812014364160,6380837791366907583,0.27000001072883606,16.480(22),,0.65(74),
5103492797824030720,6380837804251811566,0.550000011920929,16.816(21),,0.15(68),
5106906197312849792,6380837761302137758,0.8399999737739563,18.206(41),,0.46(83),
5107837861619763072,6377460072319025559,0.4300000071525574,17.493(38),,0.47(98),
5112035590855012480,6377319412140084720,0.6299999952316284,18.819(53),,-0.1(1.1),
5114378100377992192,6377319373485378486,2.680000066757202,18.351(57),,-1.5(1.2),*
5118909355299273600,6380697102196938076,0.14000000059604645,19.060(42),,1.61(94),
5119937334246966656,6380697062468489187,0.6800000071525574,18.808(58),,-0.7(1.2),
5120499356487487104,6380697060323101624,0.46000000834465027,18.684(52),19.40(13),-6.5(1.0),*
5120791964019316608,6385200614851217820,0.4300000071525574,19.209(69),,0.58(89),
5120822131869574784,6380661925341041056,0.7400000095367432,22.09(26),,-0.9(1.9),
5123272702769818752,6380661835146727384,0.8899999856948853,20.62(11),,0.2(1.3),
5124858267256843520,6380661834072985799,0.6299999952316284,21.69(26),,1.2(1.2),
5126260728697711488,6380697071058421359,0.7200000286102295,18.724(48),,-1.8(1.7),*
5134449547703752576,6380661890981302283,1.6299999952316284,20.181(90),,1.0(1.2),
5135277136362090368,6380661882391364952,0.3199999928474426,20.74(14),,-0.4(1.9),
5135919319872206336,6380661871653947763,0.18000000715255737,20.40(14),,1.2(1.7),
5136025521527939072,6380661871656045688,0.28999999165534973,15.159(10),20.69(21),-0.41(53),
5136114483186289408,6380661871653948488,0.9800000190734863,18.962(60),,0.1(1.2),
5138908582750506112,6380661867358979930,0.5,20.44(12),,0.8(1.0),
5139645186821613696,6380661719249719156,0.6299999952316284,22.10(43),,-0.7(1.8),
5143533330519632896,6380697012002621981,0.5199999809265137,18.874(43),,-0.3(1.1),
5143766293841396736,6380521190000166343,1.090000033378601,21.39(21),,-1.0(1.5),
5147836204851093504,6380521148124234966,0.949999988079071,18.647(65),,0.28(98),
5148063460160615296,6380521148124236727,0.49000000953674316,17.141(29),,0.00(90),
5154970351688964736,6380837753785943295,1.690000057220459,21.32(27),,-0.7(1.7),
5157761114062220544,6380872857694505681,0.47999998927116394,19.283(91),,1.0(1.1),
5174759082791273344,6380521164230364613,0.38999998569488525,21.48(29),,1.4(1.4),
5181717312063574912,6377284191260773322,1.0099999904632568,21.37(18),,-0.1(1.8),
5185038318215704832,6380908206281983806,0.3199999928474426,18.583(62),,0.66(70),
5185678332766718720,6380908205208243107,0.800000011920929,21.35(28),,-0.4(1.9),
5187325508559904768,6380908204134500736,0.5099999904632568,16.909(27),,-1.08(97),*
5190883287671910400,6385904380676145524,0.7900000214576721,20.22(13),,0.14(91),
5191838728915911808,6385904375307439675,0.5400000214576721,20.57(16),,-0.4(1.0),
5191968814885573760,6385904236794744097,1.4600000381469727,20.22(15),,-0.12(88),
5192002208254064768,6385904373159952952,0.8399999737739563,17.205(22),,0.40(64),
5193322485498119296,6385904368864987791,0.2800000011920929,20.164(93),,-0.8(1.0),
5203709090809727104,6385904326989056771,1.7400000095367432,22.56(43),,-1.5(1.9),
5204422708216117888,6386608018725799022,0.14000000059604645,20.34(12),,0.3(1.0),
5205373025562767616,6386608000472189759,0.3700000047683716,19.89(11),,0.68(71),
5206819403045075200,6385904383899471414,0.8100000023841858,20.59(12),20.57(19),-4.7(1.8),*
5207077479040276608,6385904247767040596,0.7400000095367432,17.948(51),,0.11(81),
5207718940995627392,6385904398929757884,0.20999999344348907,21.63(29),,0.23(96),
5207982858145913344,6385904386044857224,1.2999999523162842,21.20(19),,-0.2(1.0),
5209676002973972864,6385904316251638834,0.800000011920929,21.33(24),,0.5(1.4),
5210510910256998272,6385904302292993519,0.9200000166893005,21.82(36),,0.2(1.2),
5212008616892212992,6385763655001048970,0.6200000047683716,19.86(14),21.59(42),0.1(1.0),
5212363243751848960,6385763663588886533,2.8399999141693115,22.41(45),,0.1(1.4),
5213080743808714112,6385904308735446867,0.5899999737739563,16.855(18),,0.9(1.2),
5213171900194816000,6385904302292993277,0.44999998807907104,20.37(15),,1.47(76),
5213339781876466816,6385904303366736375,0.44999998807907104,19.867(96),,0.8(1.3),
5213769308668585216,6385939565048234626,0.41999998688697815,17.049(23),,0.3(1.1),
5214443313593350144,6385763561583414952,0.7099999785423279,21.14(24),,-0.5(1.6),
5214839824974050048,6385939542499656295,0.4399999976158142,21.70(36),,0.9(1.1),
5220882431643856896,6385939541425915698,0.28999999165534973,18.892(67),,-0.19(84),
5224371353839864192,6386608084224049559,0.09000000357627869,19.294(97),,-0.3(1.2),
5226101882063249408,6386608046643089143,1.4700000286102295,21.65(39),,1.5(1.1),
5226167543524247808,6386608046643086787,0.8199999928474426,20.48(25),,-0.0(1.1),
5226685413502782464,6386608076707858338,2.130000114440918,20.78(48),,-1.0(1.3),
5226888479555246464,6386608076707859320,1.6299999952316284,21.49(40),,0.2(1.0),
5262014130845724160,6385763649630242440,0.6000000238418579,22.22(37),,1.6(1.1),
5263743284679203200,6385939521024820253,0.2800000011920929,19.424(64),,0.80(82),
5264916669745195392,6385763637819082976,0.09000000357627869,18.172(34),,-0.0(1.0),
5270313794369254272,6385939502771212442,0.25999999046325684,20.19(17),,-0.3(1.8),
5272673380681972864,6385939493107536474,0.14000000059604645,18.215(53),,-0.2(1.0),
5272695955030163328,6385974756936516487,0.7099999785423279,19.69(12),,0.4(1.5),
5272766117616635776,6385939492033794080,3.0199999809265137,21.45(38),,-0.3(1.9),
5274593540301772928,6385974737609163364,0.49000000953674316,20.40(17),,0.8(1.1),
5275727102430167680,6385974715060585247,0.3100000023841858,18.643(59),,0.33(83),
5275759228785387008,6385974715060584931,0.41999998688697815,20.72(20),,0.84(83),
5275784861149949312,6385974715060586488,0.3700000047683716,18.365(53),,-0.33(69),
5276537098904916864,6385974745125357090,1.309999942779541,20.82(32),,-0.5(1.5),
5278540649609798784,6385763604533088946,1.7699999809265137,20.26(10),,-0.3(1.0),
5281761153523384320,6385587740654702500,1.7999999523162842,22.27(41),,1.2(1.4),
5283631903842076032,6385587704147476886,0.8199999928474426,20.85(13),,0.8(1.3),
5284423002456021760,6385587693410063238,0.9599999785423279,18.004(27),,0.1(1.1),
5286316464555987968,6385587725622318305,0.5799999833106995,19.853(72),,1.54(77),
5287112682773147776,6385446953774220896,1.4600000381469727,20.46(14),,0.6(1.2),
5288782256821213824,6385587640796711122,0.4000000059604645,19.618(95),,-0.14(84),
5292225824159011712,6385446949479253915,0.30000001192092896,16.451(17),,0.05(64),
5349312605318867328,6386256197553488357,1.1799999475479126,20.46(24),,-2.2(1.8),*
5349515465215478400,6386256175004910134,1.1699999570846558,21.36(31),,0.7(1.6),
5349526700849726208,6386256175004910031,3.009999990463257,20.34(19),,0.4(1.3),
5349585078043270656,6386256185742328529,0.3499999940395355,20.56(23),,0.50(86),
5361748665945498112,6386256163193752395,0.4399999976158142,18.596(71),,0.70(62),
5361834874528175488,6386256154603817768,0.6399999856948853,21.16(50),,-0.4(1.7),
5362013064129791744,6386256152456331461,0.8600000143051147,18.093(56),,0.57(61),
5363718303583052032,6386221036803720919,0.5699999928474426,19.90(15),,-0.4(1.0),
5365457799702869120,6386361742079822340,0.5400000214576721,19.57(10),,0.20(99),
5366011506884557696,6386361741006082198,1.3200000524520874,19.90(17),,-0.55(99),
5369128347475763072,6386185784785895880,1.5700000524520874,20.45(25),,0.2(1.3),
5369179131166991360,6386185785859639443,0.3199999928474426,21.54(41),,0.7(1.1),
5369321758441063424,6386185784785896825,2.9700000286102295,16.667(29),,-0.14(51),
5369766579615593344,6386256230839488504,2.809999942779541,19.29(14),,-0.6(1.2),
5370482258602928000,6386256227618259313,1.9299999475479126,20.95(25),,0.0(1.0),
5371201888966580992,6386185782638413463,0.1599999964237213,17.259(30),,0.30(93),
5371916605880584704,6386256237281939204,0.6700000166893005,18.194(46),,0.46(69),
5372077993571027200,6386256215807102357,0.2800000011920929,18.677(53),,0.56(70),
5372238041230253696,6386185776198061036,1.090000033378601,20.86(21),20.83(20),-2.3(1.9),*
5372355311018816512,6386256236208197673,0.6800000071525574,19.003(70),,-0.6(1.6),
5372443512465789824,6386256236208198674,0.28999999165534973,17.414(28),,-0.0(1.0),
5372777248603632512,6386256224397037598,0.5799999833106995,19.59(11),,0.49(74),
5373182624803448320,6386256207217169192,0.7900000214576721,21.40(46),,-0.3(1.2),
5374474344803028480,6386256170709945805,0.9599999785423279,19.99(18),,-0.1(1.0),
5374813544138539392,6386256181447364179,0.4000000059604645,19.84(14),,0.7(1.1),
5375255891410348800,6386256213659616370,0.33000001311302185,16.597(25),,0.78(66),
5375542760864851328,6386256202922201036,0.5400000214576721,19.30(11),,0.57(93),
5376605679372344192,6386256179299880998,0.10000000149011612,21.67(31),,1.0(1.3),
5376787201869125632,6386150619741160193,0.7200000286102295,20.99(21),,0.6(1.2),
5376823279594060672,6386150610077483534,0.5899999737739563,21.63(30),,0.9(1.3),
5377730028790772864,6386185780490933591,0.15000000596046448,18.493(53),,-0.7(1.0),
5381080348098645760,6386150648732188890,2.0899999141693115,22.01(37),,-0.0(1.2),
5382493869077336320,6386150639068516065,0.03999999910593033,17.729(27),,0.8(1.0),
5384306521372883584,6386150647658449947,1.2899999618530273,21.44(29),,2.1(1.0),
5384869849281059584,6386150657322127656,0.25999999046325684,19.243(66),,0.6(1.0),
5384923828432397952,6386150646584708071,0.10000000149011612,19.66(11),,0.7(1.1),
5384995021810153472,6386150634773546086,0.6200000047683716,19.253(98),,0.33(99),
5385081608349062784,6386150656248383422,0.9100000262260437,20.58(20),,0.6(1.3),
5386048560107201792,6386150622962387744,0.8799999952316284,17.549(36),,-0.0(1.1),
5386546260920364032,6386256158898784189,2.7100000381469727,19.63(14),,-0.83(93),
5387600142814199040,6386221047541142577,0.4099999964237213,19.65(13),,0.61(85),
5390724508182154240,6386221040024945067,1.3899999856948853,21.21(29),,0.6(1.0),
5392982149152219008,6386220984190371277,0.1599999964237213,18.007(49),,0.84(98),
5394199136725466368,6386221007812691868,0.41999998688697815,19.200(84),,0.5(1.1),
5394625163121065472,6386220993856144699,2.9100000858306885,15.343(14),21.34(40),0.06(53),
5394935087960632960,6386221016402628385,0.28999999165534973,19.66(12),,0.0(1.1),
5395408255918212736,6386221057204814195,0.05000000074505806,19.92(13),,-0.51(95),
5395750513271488000,6386150597192585069,0.46000000834465027,20.61(23),,0.3(1.0),
5396859095870109952,6386221038951205265,1.2000000476837158,20.74(25),,0.95(86),
5396892630974732416,6386221048614880090,0.5400000214576721,18.885(78),,0.12(64),
5397140566549629568,6386150589676391400,0.6800000071525574,21.13(29),,2.0(1.1),
5397347794427206656,6386924729614205557,0.25999999046325684,16.226(20),,0.50(95),
5397614013682465792,6386150613298710456,0.3499999940395355,18.129(54),,0.1(1.1),
5399526339280028928,6386889486186318718,0.44999998807907104,19.65(13),,0.7(1.2),
5399824066413866496,6386221038951203717,0.3499999940395355,19.323(99),,-0.26(80),
5399857773317382784,6386221038951204989,0.49000000953674316,19.36(10),,-0.89(93),
5401239206597857408,6386924697401951342,0.38999998569488525,19.160(87),,0.58(85),
5402171592457893376,6386924727466723779,0.949999988079071,19.89(15),,0.1(1.7),
5403968190160055936,6386924724245499110,0.12999999523162842,16.515(25),,0.85(94),
5404257189920167296,6386924714581823668,1.2000000476837158,20.90(26),,-0.7(1.5),
5416347114841080064,6386220968084243696,0.8600000143051147,19.84(11),,2.16(69),
5420899642734988544,6386326587772502643,2.690000057220459,19.93(16),,-0.8(1.1),
5421623499343901440,6386326555560250561,0.46000000834465027,19.53(11),,-0.2(1.6),
5422118760612315520,6386326565223927486,0.5699999928474426,19.152(98),,0.52(73),
5424555072227272192,6386502453798374610,1.8600000143051147,20.74(32),,-4.9(1.6),*
5426435958660218368,6386326520128864720,0.4699999988079071,14.4006(85),19.69(16),0.74(46),
5431638607164889088,6386326527642960717,2.109999895095825,21.21(34),,-1.5(1.8),
5433121603533437184,6386326516905542061,0.4699999988079071,18.952(88),,0.9(1.1),
5433208125652257024,6386326534085413211,0.9800000190734863,19.58(18),,0.2(1.1),
5434367217066072448,6386326553412767434,0.9800000190734863,20.25(18),,1.4(1.1),
5435770125183875200,6382456319727636061,0.6399999856948853,19.87(11),,0.4(1.3),
5438404761202926464,6382456307916475547,0.3799999952316284,20.73(24),,-0.2(1.5),
5438774987383374976,6382456315432669660,0.28999999165534973,19.590(93),,0.40(85),
5439709430530134912,6382456291810346595,0.25999999046325684,18.904(58),,0.56(97),
5442274458015491072,6382491499804755181,0.6100000143051147,20.99(22),,1.2(1.3),
5442510990455120384,6382491506247208831,0.4300000071525574,18.214(45),,0.6(1.0),
5442751061946690048,6386220993854050436,0.5799999833106995,18.600(71),,1.56(68),
5443180489956628480,6386220992780309687,0.7099999785423279,17.081(23),,0.7(1.0),
5444901534892958848,6386326598509922834,1.149999976158142,21.03(27),,1.0(1.2),
5445079277818511872,6386326597436180680,0.5699999928474426,20.72(17),,1.9(1.0),
5445417686882153728,6382491493362305059,0.550000011920929,20.03(12),,1.2(1.1),
5445499050742210688,6382491493362308042,0.17000000178813934,21.45(28),,0.90(95),
5445670810775975808,6382491491214819586,0.28999999165534973,16.318(12),,0.37(54),
5445944112432780800,6382491485846113959,0.20000000298023224,19.902(80),,0.59(99),
5446064165359392256,6386326574887601671,0.5400000214576721,19.93(15),,1.0(1.2),
5446099963909547776,6386326574887603465,0.15000000596046448,17.738(46),,-0.56(91),
5446310318525312768,6382491476184531321,0.8100000023841858,14.6678(71),20.34(19),0.91(59),
5446811042991543040,6382491479403663285,1.0,21.97(34),,-1.2(1.7),
5447753015218450688,6382491503025982777,0.029999999329447746,21.43(24),,-0.2(1.2),
5447868910616194432,6382491501952240141,0.33000001311302185,20.93(19),,0.9(1.3),
5448670488953072384,6382491477258273653,0.20999999344348907,21.43(23),21.55(32),-1.2(2.1),
5448728075874368768,6382491477256177803,0.49000000953674316,21.53(26),,1.1(1.0),
5450402597723423232,6386924693106984302,0.07999999821186066,18.661(74),,0.09(87),
5450433315329169024,6386924687738275666,0.800000011920929,21.68(39),,-0.0(1.7),
5450586181804899072,6382491514837142551,0.28999999165534973,18.784(55),,-0.12(93),
5451501834473047040,6386924681295826184,0.8700000047683716,19.187(93),,-0.4(1.0),
5453630076667367680,6386924666263444061,0.4699999988079071,20.303(77),,0.4(1.2),
5454454676028735872,6386924680224179012,0.3400000035762787,19.775(70),19.69(11),-6.9(1.9),*
5454495357958870016,6382491455781340164,0.4300000071525574,18.808(55),,0.0(1.2),
5454715329003913344,6382491455781342736,0.3100000023841858,17.949(33),,-0.23(92),
5454765666020655360,6382491445043921835,0.1599999964237213,19.143(40),,-0.4(1.0),
5455146097044098816,6382491447191404656,1.3799999952316284,20.43(15),,-3.0(1.8),*
5455856828232230912,6382491436453988372,2.0899999141693115,21.54(28),,0.3(1.2),
5456618476254801152,6386924658747250211,0.27000001072883606,19.895(65),,-0.3(1.4),
5457696414263817216,6382315592978794119,1.0099999904632568,20.45(13),21.55(28),-0.6(1.5),
5459247928252629504,6382491469739987394,0.44999998807907104,19.463(81),,0.8(1.2),
5459815173172851968,6382456322948858604,0.4300000071525574,18.442(45),,0.1(1.5),
5460294147924610688,6382491464371277088,0.25999999046325684,18.964(56),,-0.25(99),
5461312776729394176,6382491450412632046,0.550000011920929,18.274(41),,0.64(78),
5462038797999171456,6382491454707600953,0.4099999964237213,17.739(30),,-0.58(72),
5469179713704439168,6382491414979152543,0.4699999988079071,16.832(17),,0.2(1.1),
5469275298200318336,6382491414981250364,0.3799999952316284,18.031(30),17.832(51),-9.44(91),*
5471693987559186944,6382315554321992755,0.36000001430511475,19.486(73),,-0.0(1.5),
5471745767685167232,6382315553248252573,0.23000000417232513,19.581(49),,0.43(93),
5472425059713022976,6382280390350996803,0.30000001192092896,18.708(40),,-0.18(84),
5474897895723596928,6382315531773412210,1.1799999475479126,20.97(17),,1.1(1.0),
5476724936156028160,6385587675156453128,0.4000000059604645,16.622(20),,0.34(52),
5477112243422435584,6385587701999997177,0.33000001311302185,15.9211(92),,-0.4(1.2),
5477797372308717568,6385552532660290528,0.30000001192092896,20.21(12),,1.2(1.1),
5481000082179442432,6385552531586551394,0.4699999988079071,19.595(81),,1.0(1.2),
5490414169455547776,6385447003166346733,1.8300000429153442,20.36(22),,-0.7(1.2),
5494679793533842560,6385552516554162855,1.090000033378601,17.274(31),,0.62(84),
5495572631335262208,6385552515480422335,0.3700000047683716,16.727(27),,0.49(58),
5501423716822746240,6385411796245679380,0.18000000715255737,20.86(24),,-1.4(1.8),
5501998585311076480,6385411795171935530,0.4000000059604645,16.980(29),,0.24(57),
5502025733798966400,6385411805909353993,1.5399999618530273,20.60(22),,0.7(1.2),
5503235883784076160,6385411803763968926,0.4399999976158142,20.05(16),19.95(19),-3.5(2.3),*
5550904488851885952,6385411782287035622,0.4699999988079071,19.62(11),,0.49(93),
5550946678313327744,6385411781213291450,2.6600000858306885,18.264(60),,-0.04(82),
5551076287543627008,6385411770475873557,0.5899999737739563,19.27(10),,-0.13(80),
5551128170748701696,6385411770477971473,0.41999998688697815,19.029(81),19.03(13),-3.3(2.0),*
5553075783798189568,6385411729673686466,0.8600000143051147,20.67(22),,0.7(1.1),
5553325407297301248,6385411722157491908,0.7599999904632568,18.786(67),,0.36(80),
5554245732889386368,6385411727526201600,0.3400000035762787,19.47(11),,1.0(1.7),
5554924372082082944,6385411735042396436,0.20999999344348907,17.366(21),,-0.71(73),
5555394241504632064,6385411767256747278,2.1600000858306885,14.3359(51),20.55(25),0.16(86),
5555592973934225536,6385411755443487898,0.12999999523162842,22.55(39),,0.4(1.6),
5555697706713887616,6385411766180906859,0.15000000596046448,19.688(77),,1.07(79),
5555698909304748928,6385411766180907296,0.1899999976158142,18.782(47),,0.86(79),
5555764089728809984,6385411777992067776,0.17000000178813934,18.610(45),,0.46(62),
5555832534327673984,6385411777992069469,0.46000000834465027,19.938(98),,-0.6(1.0),
5566664407487574144,6385411718936267272,0.46000000834465027,19.949(80),,-0.5(1.1),
5568638614975390336,6385376629053458386,0.5699999928474426,18.099(52),,0.32(78),
5571573280229218304,6385376629053458682,0.15000000596046448,18.573(66),,0.79(76),
5573753130750916224,6385376624758490284,0.2800000011920929,19.654(86),,-0.7(1.8),
5574396551211606528,6385376615094813664,0.75,22.27(38),,0.2(1.9),
5574999598979980416,6385376623684749718,0.7300000190734863,19.586(93),,0.2(1.1),
5577419555353664768,6385306198032254974,0.4699999988079071,21.30(31),,1.42(89),
5577579980972511232,6385306198032254562,0.3100000023841858,20.40(20),,0.7(1.2),
5580667169105160192,6385306187294835407,0.5,20.29(17),,0.0(1.5),
5583655607350948224,6386080317571075691,0.5,19.399(97),19.55(12),-6.4(1.4),*
5622994140532790272,6386467303786025997,0.8199999928474426,20.84(27),,-0.1(1.0),
5627276635240205440,6386467262983834838,1.350000023841858,21.71(38),,-2.8(1.8),*
5633020827578893568,6382456283220413898,0.33000001311302185,20.20(14),,-0.1(1.1),
5634163357600630144,6382421146092963353,0.3400000035762787,20.42(21),,-0.78(95),
5634863471628329728,6382421110659486169,2.559999942779541,20.20(21),,-1.0(1.2),
5634917755716121216,6382421098848324104,0.5600000023841858,18.993(69),,0.01(99),
5635397971718083456,6382421100995807098,2.2200000286102295,21.59(38),,0.06(96),
5636659730030120832,6382421087037165572,0.8799999952316284,20.95(24),,-0.0(1.1),
5637922484774874112,6382421055898648981,0.23000000417232513,18.169(42),,0.25(76),
5638328238923730176,6382421055898651802,0.20000000298023224,19.76(10),,0.0(1.1),
5647717789050359808,6382421091332131162,0.27000001072883606,18.066(58),,0.07(43),
5648087126177999872,6382421090260487471,0.9399999976158142,19.71(14),19.55(18),-6.8(1.8),*
5650654344090005376,6382245223158778917,0.30000001192092896,19.469(82),,-0.59(90),
5652774790921195648,6382421051603683182,0.5299999713897705,19.39(11),,0.6(1.7),
5653817127944124032,6378304574558569918,0.7099999785423279,20.13(19),,-0.4(1.5),
5654046066880946304,6378304574558572286,1.3600000143051147,21.24(33),,-0.5(1.1),
5656193894125511168,6378304535903863098,0.44999998807907104,17.587(38),,-0.8(1.0),
5660289570642670080,6382280397867193154,0.15000000596046448,18.015(34),,0.48(85),
5664106971935028608,6382280353843774072,0.49000000953674316,20.71(14),,-0.3(1.4),
5664269871455907712,6382280364581196662,0.09000000357627869,19.809(84),,0.3(1.4),
5664714937442270848,6382245185577814414,0.25,21.69(36),,-2.0(1.8),*
5666784076590224256,6382280361359967684,0.23000000417232513,18.600(45),,-0.7(1.2),
5666956974793913344,6382280362433709603,0.8999999761581421,21.64(25),,1.1(1.2),
5668847516318668672,6382280323779005913,1.3799999952316284,16.797(18),,-0.28(96),
5671471505114110464,6382280333442680446,0.7599999904632568,20.10(15),,0.2(1.2),
5671862587656109952,6382280320557778796,0.17000000178813934,18.703(46),,0.32(78),
5675998125766704896,6382245192020265625,0.41999998688697815,19.85(10),,-0.5(1.2),
5676447443768920960,6382245168397943754,0.49000000953674316,19.99(10),,1.69(78),
5676530942229386240,6382245180209107060,0.36000001430511475,17.996(35),,0.1(1.0),
5678424610489786880,6382245147996849061,2.559999942779541,22.15(44),,0.2(1.8),
5678712369002316288,6382245135111946925,0.47999998927116394,17.307(25),,0.64(72),
5678917672735345792,6382245136185689709,1.0499999523162842,20.94(17),,0.2(1.2),
5679803157552766848,6382245159810107973,0.5799999833106995,19.050(78),19.16(11),-2.1(1.6),*
5682019120159330432,6382245128669496230,0.12999999523162842,20.11(10),,1.0(1.2),
5682743251645581952,6382245131890722242,0.47999998927116394,19.319(95),,1.24(88),
5682781287875890688,6382245132964464313,0.6200000047683716,16.045(19),,-0.1(1.4),
5682842585649179776,6382245131890723375,1.3200000524520874,21.74(40),,1.4(1.3),
5683704602765212160,6382245142628142205,0.44999998807907104,21.80(30),,0.6(1.5),
5686642463474640256,6382104463121845394,1.309999942779541,20.18(11),,0.2(1.3),
5700064919173485440,6388156103180423659,1.940000057220459,19.80(16),,0.4(1.6),
5701623927880485376,6388156106401645305,0.7099999785423279,18.200(61),,0.68(81),
5701678216267079424,6388156106401646357,1.590000033378601,19.83(16),,0.8(1.2),
5701851011392372864,6388156107475387546,1.2100000381469727,18.549(78),,0.4(1.1),
5703572056326577408,6378304552009992372,1.2300000190734863,20.07(16),,0.59(82),
5703660979329155840,6378304553083736829,1.5499999523162842,20.05(18),,0.2(1.4),
5705482251620656640,6378304529461416737,0.20000000298023224,20.18(16),,-1.0(1.1),
5707717627480895616,6381682202338396371,0.3499999940395355,18.775(60),,0.09(80),
5708220344812198784,6378304521945223701,1.600000023841858,21.62(30),,1.0(1.1),
5710363292973827328,6378304500470387076,0.8999999761581421,16.034(20),,0.05(79),
5719754874625523328,6381682203412139714,0.3499999940395355,18.640(58),,0.7(1.1),
5722712938857848192,6378163818816603849,0.3799999952316284,17.959(33),,1.31(49),
5723164116582450560,6378163830627767002,0.7900000214576721,19.619(98),,0.53(98),
5723379517782254080,6378163822037828632,0.3100000023841858,21.60(31),,1.0(1.2),
5729729059992903296,6378304504765350516,0.7699999809265137,20.42(20),,-0.88(92),
5731147876668860672,6378339757856917600,0.7699999809265137,20.00(14),,-0.2(1.2),
5734027909939057792,6378304474700579278,0.6299999952316284,20.37(11),,0.7(1.6),
5734642395204909696,6378304476848063188,0.6700000166893005,20.92(16),,1.0(1.2),
5735072068028719360,6378304475774325108,0.5699999928474426,17.641(27),,-0.02(71),
5735209197744444288,6378339740677049528,0.20999999344348907,19.178(70),,0.55(67),
5735260767415322496,6378339740677051630,2.5299999713897705,20.06(14),,-0.3(1.5),
5736366571171028992,6378339713833503884,1.6799999475479126,22.39(43),,1.0(1.7),
5737084483544543104,6378339715980988245,0.3499999940395355,19.722(78),,0.9(1.0),
5739985579333845248,6382104415879299609,0.8500000238418579,16.782(21),16.371(27),-3.8(1.5),*
5741080864713699840,6382104407287270086,0.6600000262260437,20.37(12),,1.14(84),
5743508311510332800,6378339692358666015,1.4299999475479126,19.181(59),,-0.3(1.4),
5744037691999155584,6378339669810088937,1.3799999952316284,22.29(37),,1.3(1.1),
5744310130364616576,6378339663367635752,0.5400000214576721,20.66(14),,1.1(1.2),
5747220090967355776,6378163795194286939,0.3199999928474426,19.944(92),,1.13(88),
5747614162806610688,6378163783383126441,2.630000114440918,21.06(22),,-0.4(1.2),
5747657249918491008,6378163772645704392,1.2200000286102295,21.11(20),,-0.3(1.4),
5751492518275403392,6378163776940674128,2.059999942779541,21.90(44),,1.5(1.4),
5753401133021714048,6378163743654674865,1.7400000095367432,21.81(38),,-0.0(1.9),
5753480744535650816,6378163743654675755,0.3100000023841858,18.874(72),,-0.08(93),
5755783843438274944,6378339671957570212,0.23999999463558197,21.54(22),,1.1(1.5),
5760633956731841920,6377987891587451269,0.3199999928474426,18.304(43),,-1.7(2.7),
5761642007031292032,6377987881923774200,0.17000000178813934,17.245(23),,-0.2(1.4),
5762513674937876224,6377987864743905954,0.9900000095367432,21.07(23),,1.1(1.3),
5763779006662989056,6377987857227713901,0.9399999976158142,21.20(24),,-0.2(1.4),
5766618602818857600,6388015452665155146,0.17000000178813934,19.705(92),,0.80(77),
5767427224901401600,6388015423674125199,0.6100000143051147,20.90(18),,0.7(1.2),
5776127213736451584,6387593173628093294,0.3499999940395355,20.44(15),,1.16(86),
5776411471851713664,6387593166111902509,1.2400000095367432,21.74(34),,0.5(1.2),
5776883196700356480,6387593158595708852,0.5,16.966(24),,-0.36(78),
5777165668109459584,6387593167185646087,0.5699999928474426,20.93(19),,-0.1(1.1),
5777248097122372480,6387593159669451308,0.9399999976158142,19.68(12),,0.60(88),
5780783331943648256,6387452490900573537,1.4600000381469727,16.007(20),,-0.25(77),
5780839170818954880,6387452511301668201,0.8500000238418579,19.42(10),,0.1(1.6),
5782209265387196672,6387452500564251701,2.0399999618530273,19.45(13),,-0.23(80),
5782949958264238848,6386748789500152184,1.4900000095367432,21.93(35),,0.5(1.3),
5786973689789416192,6386748756214154637,0.800000011920929,21.12(28),,0.2(1.2),
5790161689395101696,6387452425402321749,0.49000000953674316,18.577(55),,0.0(1.7),
5793097248002137216,6387452431844773430,1.3700000047683716,20.92(25),,0.6(1.6),
5797381151469418240,6386783998568301145,0.5,20.84(19),,-0.32(86),
5800767024498766976,6387593157521968546,0.1599999964237213,19.119(69),,0.6(1.2),
5801542150135201408,6387628414908502245,0.7200000286102295,20.72(26),,0.4(1.1),
5801635402466032256,6387628413836855823,0.8899999856948853,20.91(25),21.23(40),-1.3(1.4),
5802601941906452480,6387628381622503537,0.9399999976158142,20.15(12),,0.16(88),
5803473442308979584,6387628402023598665,2.609999895095825,21.16(31),,-2.3(2.3),
5804155551837339264,6387628392359925252,1.3600000143051147,21.35(33),,0.2(1.2),
5804482862704831232,6387628369811347739,0.25,20.12(12),,-0.18(90),
5804486367398326016,6387628369811348357,0.7099999785423279,16.274(15),,0.50(89),
5805374085599273344,6387452508080440123,0.5099999904632568,19.572(93),,0.9(1.1),
5805595564173976960,6387452508080444233,0.7900000214576721,22.21(43),,1.1(1.3),
5807395297209052160,6387628370885088279,0.36000001430511475,19.523(84),,0.4(1.1),
5809947057540902272,6387628367663860556,0.09000000357627869,18.688(50),,-1.5(2.3),
5810535772995677312,6387628354781058884,0.699999988079071,15.748(13),15.271(18),-4.6(1.1),*
5810797598502691072,6387628355852700648,0.699999988079071,18.978(59),,0.5(1.0),
5810831511564979840,6387628355852703262,0.17000000178813934,20.11(12),,0.70(97),
5811118312301762048,6387628339746571788,1.8200000524520874,22.52(45),,-1.5(1.8),
5811646558920128512,6387628335451606093,0.6499999761581421,21.28(27),,0.6(1.2),
5812103096764201088,6387628342967798711,0.1899999976158142,18.861(72),,0.2(1.1),
5812121273066469888,6387628344041544716,0.14000000059604645,21.11(17),,-0.2(1.9),
5812190061261249664,6387628344041540726,0.5400000214576721,19.235(55),,0.83(68),
5812710473856662144,6387663597133103993,1.350000023841858,20.87(30),,1.0(1.1),
5812736651677205376,6387663597133106119,0.28999999165534973,16.348(22),,0.24(86),
5812956695741817728,6387663586395686467,0.28999999165534973,19.710(65),,0.74(88),
5816647481405228160,6387276494951940754,0.3400000035762787,18.479(57),,0.83(94),
5816672598374298240,6387276494951943329,0.7799999713897705,20.23(17),,0.4(1.1),
5817033925382634880,6387276494951943366,0.5699999928474426,19.52(11),,-0.41(94),
5837106674072032384,6386748737960542869,0.5400000214576721,17.630(39),,-0.84(91),
5837124751593364864,6386748741181770691,0.9399999976158142,20.82(32),,0.2(1.0),
5837680073687853824,6386783988904627040,0.7099999785423279,18.422(75),,0.61(74),
5837985978437669248,6386783980314689630,0.8700000047683716,19.65(17),,-0.6(1.3),
5908984188720860032,6387663585321950612,1.6299999952316284,19.460(70),,-0.1(1.1),
5918202532868338560,6384180340001343629,1.4299999475479126,20.45(17),,0.4(1.5),
5918848873910646656,6384180317452766276,2.130000114440918,20.52(26),,0.5(1.2),
5919024898848016512,6384180330337668636,0.4000000059604645,17.763(34),,0.53(81),
5920196806444095872,6384180327116440309,0.3700000047683716,19.61(12),,0.79(99),
5922140124539010816,6384180276650578857,0.9599999785423279,20.14(17),,-0.4(1.2),
5944859367653588608,6384180302420378544,0.23999999463558197,20.45(18),,0.7(1.1),
6022929258772129920,6387769169576726288,0.6800000071525574,18.743(56),,0.6(1.5),
6025267889948119936,6387733947623671225,0.15000000596046448,18.504(61),,-0.02(88),
6035850208330022528,6387769166355500336,2.7899999618530273,21.80(45),,-2.6(1.8),*
6036206828057229696,6387769149175628028,0.07000000029802322,18.786(75),,-0.20(88),
6074750654842269824,6387557978518589188,0.23999999463558197,17.262(33),,0.67(47),
6078342003411258752,6387557969928653546,2.5,20.73(27),,0.6(1.5),
6090619459484743168,6387346930268111493,0.18000000715255737,19.81(10),,0.33(88),
6093619820556092032,6387346908793278901,0.38999998569488525,16.895(18),,0.69(81),
6108309742578392576,6387522869308425242,0.7099999785423279,18.292(55),,0.08(88),
6112729435724905344,6387311712610025994,0.27000001072883606,19.169(72),,0.99(82),
6113589116373561216,6387311701872611207,0.14000000059604645,17.846(47),,0.2(1.2),
6115713613356464128,6387311698651384968,0.36000001430511475,18.504(60),,0.42(79),
6121172138832632832,6387311726570767374,0.8600000143051147,19.132(96),18.81(10),-4.6(2.0),*
6121226770816770944,6387311737306091623,0.8700000047683716,21.31(42),,-0.7(3.7),
6123915351624055808,6383300719961706467,0.44999998807907104,21.41(38),,0.9(1.5),
6130893535314072832,6386185792302092716,0.30000001192092896,19.203(55),,0.93(81),
6131238270866047488,6386185825590182579,0.49000000953674316,17.698(44),21.06(41),-0.2(1.2),
6131352753216469888,6386185818071892241,1.2599999904632568,20.96(28),,0.7(1.5),
6131728893575250176,6386185840620474902,1.75,19.51(13),,0.3(1.2),
6131907151896483968,6386185838472990164,0.27000001072883606,19.97(15),,0.1(1.1),
6132520095264597504,6386185829883055349,1.100000023841858,19.75(14),,-0.09(97),
6132781882112397952,6386185824514343538,0.8399999737739563,17.516(42),,0.38(59),
6134933901247063040,6387522820990044787,0.5199999809265137,20.26(11),,0.25(97),
6135505097535537920,6387522803812274214,0.8999999761581421,21.23(29),21.08(36),-1.4(2.4),
6137394780066268672,6387522809178885121,0.6700000166893005,17.821(41),,-0.7(7.2),
6139235843567141248,6387522785558659944,0.3799999952316284,16.749(26),20.91(30),1.73(93),
6139691350618204032,6387522782335339325,1.2699999809265137,21.78(38),,-0.2(1.4),
6140306596093127808,6387522780187857302,0.23999999463558197,19.395(64),,-0.3(1.0),
6141062888294712320,6387487673125179062,0.4099999964237213,20.87(17),,1.4(1.0),
6142040800808233088,6387487660240276456,0.36000001430511475,18.460(64),,0.54(77),
6142129410276356608,6387487650576598265,0.4099999964237213,18.848(78),,0.1(1.2),
6142586845770146176,6387487648429114857,1.0,19.86(14),,0.6(1.1),
6142779157225722880,6387487648429115473,1.5,21.11(32),,-0.1(1.6),
6144528583305800064,6386185803039510728,0.4099999964237213,18.638(59),,0.3(1.2),
6145650325683810816,6386115497646099085,0.5099999904632568,20.50(18),,-0.3(1.4),
6145826518125586048,6386115504088551179,0.30000001192092896,18.024(50),,0.85(80),
6146778905650066432,6386115479392487022,0.5899999737739563,18.015(49),,-0.13(96),
6148566604180392064,6386150692755605122,1.0199999809265137,19.149(91),,0.5(1.3),
6149692508385275392,6386115480466229418,0.8100000023841858,20.96(29),,1.3(1.0),
6149723603948642176,6386115480466230637,0.550000011920929,18.169(55),,-0.10(90),
6149726966905197568,6386115480466230873,0.23999999463558197,17.325(36),,-0.1(1.3),
6152166684424707584,6386115500867325419,0.7400000095367432,19.81(14),,-0.3(1.0),
6154740297547603328,6387487638765438429,1.0800000429153442,20.10(16),,0.82(93),
6155432023504330112,6387487614071476196,0.7300000190734863,17.913(24),19.00(16),-0.0(1.1),
6155657423387385984,6387487614069379834,0.25,20.052(76),,0.6(1.1),
6156615926945555840,6386115457917650922,0.41999998688697815,19.252(59),,0.91(95),
6158568659596215168,6386115426779142023,1.6100000143051147,16.334(13),,0.37(60),
6159842718695128448,6386854369459966238,0.11999999731779099,19.597(63),,-0.1(1.0),
6160785000159663360,6386854353353836120,0.2800000011920929,20.030(81),,0.0(1.4),
6162068263374429184,6387487696747499407,1.649999976158142,14.6627(66),,0.17(88),
6162255734401737600,6387487692452531497,0.38999998569488525,16.788(18),,-0.61(94),
6164066733131853312,6387311681471512672,0.6000000238418579,17.583(40),,0.53(74),
6169594184243050752,6383265563506902159,0.3799999952316284,19.323(67),,0.9(1.1),
6169863324073048448,6388191387410500098,0.3100000023841858,19.77(12),,-1.3(1.6),
6175002922457796736,6383265566728129289,0.3499999940395355,18.461(61),,0.4(1.1),
6175018899736168576,6383265566728130343,0.20000000298023224,19.45(10),,0.5(2.2),
6176571341434760448,6383265519483489803,0.7900000214576721,19.787(83),,1.0(1.2),
6180870466259154304,6388191377746824911,0.44999998807907104,18.892(37),,-0.22(80),
6180879056193870336,6388191377746824718,0.4699999988079071,18.180(23),,0.28(61),
6186335069112916992,6388191359493214365,0.18000000715255737,19.434(95),,-0.5(1.1),
6188309865011884800,6388191355198246911,0.49000000953674316,18.598(67),,0.45(79),
6192268549252191872,6379148993046250021,0.27000001072883606,18.067(32),,-0.6(1.0),
6192661869473303936,6388191322985989907,0.3199999928474426,20.13(11),,0.4(1.1),
6192821814055372800,6388191325133473447,0.36000001430511475,20.23(12),,0.6(1.2),
6192953068256066176,6388191312248570906,0.4000000059604645,20.19(11),,-2.3(3.9),
6194898860239820160,6379149000562445099,1.2699999809265137,21.39(29),,0.4(1.5),
6201410065022542976,6383335903260050083,0.38999998569488525,21.38(38),,-0.2(1.4),
6207260978712211712,6383335913997470053,0.8999999761581421,19.79(11),,-0.4(1.8),
6211063192998895616,6383335883932698844,0.7599999904632568,20.18(13),,-0.24(95),
6215418770881609472,6383300740362799641,0.800000011920929,18.489(51),,0.27(83),
6220521054580892800,6383300683454480994,1.0499999523162842,21.03(29),,0.7(1.2),
6228271134087565824,6383124803469970775,0.28999999165534973,19.367(78),,-0.7(1.2),
6251405099259306752,6383159970662187790,0.5899999737739563,20.65(15),,-0.1(2.4),
6255410757558213760,6383159919122582852,0.07999999821186066,19.404(85),,-0.0(2.5),
6256637984328204416,6383124761594037013,2.9800000190734863,20.58(22),,0.2(1.2),
6259070138408794112,6382984091751419065,2.190000057220459,20.74(29),,-2.2(1.7),*
6260995898671156480,6383019268607314504,1.3600000143051147,21.12(40),,0.5(1.1),
6263056246024382592,6383019246058735336,0.25999999046325684,18.176(81),,-0.5(1.1),
6263885999343632128,6383019240690028580,1.9700000286102295,21.15(26),,-2.1(2.0),*
6265229052794623232,6383019242837509321,0.8299999833106995,19.82(17),,-0.6(1.1),
6267035928357050752,6383019224583898361,0.5099999904632568,18.589(51),,-0.23(66),
6267617947964747392,6383019224585997174,0.7400000095367432,20.35(14),21.02(31),-1.9(2.7),
6269884797340550656,6383300677012033496,1.7200000286102295,20.83(23),,0.5(1.0),
6270397032320145408,6383265490492459209,1.659999966621399,19.247(69),,-0.33(98),
6271052032012360704,6383265479757136888,0.15000000596046448,20.43(14),20.36(22),-2.5(2.0),*
6278412334647584128,6383124801322486189,0.23999999463558197,20.51(18),,1.2(2.6),
6278648008092986496,6383124788437582479,0.8600000143051147,19.16(11),,0.2(1.1),
6280132761107034112,6383124769110230600,1.0299999713897705,20.74(18),,0.7(1.4),
6281177228434199296,6383124754077845575,0.4399999976158142,16.544(27),,-0.81(98),
6281689703931694720,6383124757299069746,0.550000011920929,20.41(22),,0.3(1.2),
6293584044626425728,6379148941506643897,0.6200000047683716,18.520(68),,0.1(1.1),
6294097967528799360,6379148937211676758,0.10000000149011612,18.756(69),,0.89(96),
6297473021549590784,6383089556820853845,1.9199999570846558,20.81(23),,0.1(1.1),
6298526800365669632,6382948904160202967,0.5600000023841858,18.483(40),18.285(95),-7.5(1.2),*
6300835156308377344,6379184182787048622,0.4000000059604645,18.906(74),,0.8(1.1),
6304662934241923712,6382948841881077395,0.8799999952316284,18.314(60),,-0.8(1.1),
6307572173290160256,6382984072426163529,0.46000000834465027,19.063(79),19.72(15),-1.2(1.1),*
6321472405446926848,6382878522529022843,0.6800000071525574,19.275(67),,-0.0(1.1),
6328149636482597888,6382948838659854659,0.9300000071525574,17.215(18),,-1.02(66),*
6333986703196441344,6382843316682096823,0.7699999809265137,18.577(49),,0.1(1.7),
6336904497818584704,6382843331714486838,0.6700000166893005,19.559(60),,0.81(90),
6338526140031035392,6382843287693165973,0.9700000286102295,17.549(29),22.06(38),0.0(1.5),
6342040174897233792,6388015420454996402,0.9399999976158142,19.600(90),21.64(38),-2.0(1.8),*
6342760118792079232,6388015436559024876,1.2000000476837158,19.662(92),,0.3(1.2),
6343090762554356736,6388015435485285905,0.4300000071525574,21.04(20),,0.6(1.2),
6343711368148685184,6388015403273031310,0.46000000834465027,20.58(14),,1.37(75),
6344169039863753216,6388015402199290172,0.6299999952316284,19.242(65),,-0.03(67),
6345844833024140160,6388015425821606301,0.3400000035762787,20.40(12),,0.6(1.2),
6347524611912884608,6387593227315187295,0.8199999928474426,20.98(19),,0.4(1.1),
6348308804221278208,6384215549069494263,0.5199999809265137,16.946(21),,0.29(92),
6348842891994715904,6384215535110848744,2.5,21.14(45),,-0.3(1.3),
6349010808035938560,6387593226241443996,0.15000000596046448,20.21(11),,0.37(81),
6349217786804656768,6384215541553300325,0.7300000190734863,20.82(16),,0.75(88),
6349599626576668288,6384215541553302126,0.7799999713897705,21.94(40),,-0.1(1.2),
6349929140763444736,6384215540479561730,0.6000000238418579,21.63(27),,2.17(89),
6351697121101398912,6384215483571242563,0.38999998569488525,21.98(28),,-0.1(1.4),
6353009560027648768,6384215486794566043,0.5799999833106995,17.254(17),18.155(50),-0.2(1.1),
6354822723421390464,6384215476055052448,0.6899999976158142,21.99(26),,-0.0(1.4),
6356255421431992832,6384074812654881097,0.4099999964237213,18.974(43),,-0.4(1.3),
6356723229269981952,6384074712796891805,0.8199999928474426,21.63(36),,1.8(1.1),
6358016392382997120,6384215450285246934,0.9300000071525574,21.48(33),,0.6(1.3),
6358150738959971968,6384215449211506105,0.75,18.808(54),,-0.14(73),
6358525328827548288,6384250705524294348,2.5199999809265137,22.03(40),,1.5(1.1),
6358543780007054080,6384250705524295501,0.8999999761581421,21.73(30),,-1.7(1.8),
6359753036639875712,6387593213356541150,1.0800000429153442,21.12(21),,-0.6(1.3),
6362076167269976960,6384074805138689059,1.3799999952316284,21.37(22),,-0.5(1.2),
6362403168900156800,6384074792253785752,0.18000000715255737,20.34(11),,0.9(1.2),
6363206632725892096,6384074644113065953,1.0,17.252(32),18.66(12),-1.7(1.4),*
6363511064304532480,6384074780442626232,1.6699999570846558,21.90(40),,-0.7(1.8),
6365680808765695744,6387593168259384048,0.5199999809265137,20.19(11),,0.9(1.0),
6368688591543115904,6384074811581138467,1.3700000047683716,22.17(27),,-0.1(1.7),
6370049859954958336,6384074799769982393,0.6399999856948853,22.24(39),,1.4(1.1),
6370883736445166464,6384074717091859499,2.069999933242798,22.00(36),,1.0(1.3),
6371240665407095936,6384074717091861442,0.5699999928474426,20.60(14),,0.80(97),
6371589519831143680,6384074807286172210,0.38999998569488525,19.265(53),,0.02(84),
6371885593400173056,6384074797622498473,0.5699999928474426,20.131(62),,0.4(1.2),
6372108454959417984,6384074806212430708,0.25,19.017(31),,0.40(92),
6372717069005623680,6384074768631467359,0.23000000417232513,18.199(29),,0.62(81),
6372817601303079168,6384074767557723089,0.7699999809265137,16.890(14),,0.46(59),
6372858837285793920,6384074767559821440,0.4300000071525574,19.327(49),21.89(47),-0.1(1.1),
6373963365436142720,6384074755746563705,0.6800000071525574,20.03(14),,0.2(1.1),
6374173475235956224,6384074745009144208,0.47999998927116394,20.45(18),,0.0(1.4),
6374187253491077120,6384074755746565526,0.6299999952316284,16.753(28),,0.23(60),
6374826653862530432,6383898847844764479,0.4000000059604645,19.102(84),,0.9(1.0),
6375145099916899456,6384074775073916676,0.3799999952316284,20.50(13),,0.2(1.0),
6375152899577512064,6384074775073917965,0.5199999809265137,19.309(66),,1.24(95),
6375200384735940224,6384074775073918392,0.30000001192092896,21.26(20),,0.2(1.5),
6375511787044976896,6383898883278246556,0.4099999964237213,19.504(73),,-0.17(97),
6375696195760951424,6383898870393342289,0.49000000953674316,18.539(56),,0.49(91),
6376256637453464576,6383898847844763429,0.23000000417232513,20.99(25),,0.5(1.5),
6376352020087444736,6383898846771020261,1.1200000047683716,21.96(42),,0.4(1.2),
6377945556032210688,6384215468538859885,0.33000001311302185,18.702(41),,0.60(92),
6378805580283585408,6384250728074971769,0.9100000262260437,19.68(11),21.86(42),-0.3(1.8),
6379230713326564224,6384250710893003575,0.2199999988079071,19.758(74),,-0.14(96),
6379364372708680448,6384919149540279349,0.3700000047683716,18.045(31),18.398(80),-0.8(1.2),
6380360186645909760,6384250717335457979,1.149999976158142,20.346(99),,-7.33(81),*
6380426672739801856,6384250708745523311,0.6000000238418579,20.046(77),,0.4(1.2),
6380678357823308416,6384250708745519558,0.25999999046325684,20.029(74),,0.91(96),
6380717184327856768,6384250572449517468,0.7400000095367432,19.115(87),21.30(42),0.2(1.3),
6382956820795086464,6384250680828235033,0.4300000071525574,18.997(76),,0.28(77),
6383785234086354688,6384250656132172041,0.36000001430511475,21.04(25),,0.4(1.2),
6384552658842400000,6384250664722106402,2.299999952316284,21.12(34),,0.3(1.3),
6385252016957373824,6384250645394754082,1.0099999904632568,22.43(37),,-0.6(1.9),
6385343345142086016,6384250646468495997,1.3600000143051147,22.39(48),,0.8(1.8),
6386122142971600000,6384250723777907768,0.25999999046325684,18.151(33),,-0.31(77),
6386399013743255040,6384250716261714509,0.5600000023841858,19.728(82),,0.59(98),
6387446642166201344,6384250685123199965,0.38999998569488525,20.93(27),,0.5(1.5),
6388133287177664512,6384250673312044157,1.090000033378601,22.27(37),,0.6(1.5),
6388177572584297728,6384250661500881068,0.6899999976158142,17.321(25),,0.16(60),
6388192695165366528,6384250661500881899,1.1299999952316284,22.43(42),,1.2(1.6),
6388707850722729600,6384883975903515830,0.41999998688697815,18.224(25),,0.14(92),
6390038569030026240,6384285911371221379,0.6499999761581421,19.979(52),,0.6(1.1),
6390382746232955136,6384285778361454336,1.059999942779541,19.439(99),,2.20(99),
6391972541263706240,6384285897412575650,0.3499999940395355,20.144(94),,-0.23(95),
6392596681615513856,6384285885601415692,0.5299999713897705,18.893(45),,2.26(67),
6392687223822082688,6384285885601419361,1.7100000381469727,22.30(33),,0.4(2.0),
6393463513390603136,6384285902781286057,0.6000000238418579,18.576(27),,0.2(1.1),
6394249114449040000,6384285871642774075,0.20000000298023224,18.880(28),,-0.00(90),
6394664523685569280,6384285870571127905,0.6299999952316284,19.90(13),19.62(15),-4.0(1.8),*
6395171432906256768,6384250658279654147,0.6100000143051147,19.87(12),,0.64(95),
6395774205796632960,6384250647542236807,0.3799999952316284,17.692(43),,-0.04(74),
6396062277843095296,6384250641099786929,0.6399999856948853,21.38(31),,0.4(1.2),
6396191848416258560,6383898808116316557,0.2199999988079071,21.63(24),,0.0(1.8),
6397612108201532032,6384250634657335004,0.20000000298023224,18.762(49),,0.16(89),
6398737183474834432,6383898801673864942,0.5,21.03(16),,0.2(1.1),
6398776387936159232,6383898802747606031,0.9300000071525574,20.67(19),,0.8(1.1),
6398931419075825024,6383898799526380477,0.4300000071525574,21.07(16),,0.0(1.1),
6399614318875850752,6384285844799228181,0.5099999904632568,22.10(34),,1.0(1.6),
6400424865103976704,6383898816706253164,0.23000000417232513,21.35(20),,0.6(1.5),
6402565030127956736,6383898793083934470,0.33000001311302185,20.78(12),,0.8(1.4),
6402712399045698560,6383898794157675979,0.4699999988079071,18.473(33),,0.97(76),
6402728238885056768,6383898792010189136,0.8100000023841858,20.854(97),,0.6(1.1),
6402794106503677952,6383898792010191386,0.8999999761581421,18.062(20),,-0.01(63),
6403488929133347328,6383898885425727457,0.20000000298023224,19.179(36),,0.91(97),
6403671448064318592,6383898822074960201,0.5899999737739563,22.33(25),,1.2(1.3),
6404718011333538944,6384285736485519649,0.7099999785423279,19.91(12),,1.86(92),
6405155685680884096,6384285851241677697,0.7400000095367432,22.23(25),,1.0(1.2),
6405670428921500288,6384285843725485573,0.5,18.141(44),,0.0(1.1),
6405706678445456384,6384285843725487208,1.4600000381469727,21.80(34),,0.6(1.4),
6405804157023440128,6384285834061809960,2.940000057220459,20.83(23),,0.9(1.5),
6407143602703976064,6384285838356777198,1.6200000047683716,22.17(45),,-0.1(1.4),
6407160061018695168,6384285839430521112,0.5199999809265137,18.810(48),,0.7(1.3),
6407266984228503168,6384285839430521484,0.23000000417232513,19.136(57),,0.88(85),
6407382265446722304,6384285829766842079,0.9599999785423279,19.678(66),,0.3(1.7),
6407494484352377216,6384285822252747044,0.8399999737739563,18.767(33),19.14(11),-0.7(1.1),
6408026716698698112,6384285820105262555,0.8600000143051147,15.8777(75),21.84(46),0.36(53),
6408316128775985408,6384285819029424635,0.7799999713897705,18.839(50),,0.5(2.3),
6409342694679601024,6384285826545620332,0.6299999952316284,20.94(16),,0.7(1.3),
6409382723774888448,6383758097471507045,1.190000057220459,19.885(72),,-0.2(1.6),
6409485940428746880,6383758098545248961,0.23000000417232513,21.20(15),,0.7(1.6),
6409577028095315328,6383758094250279930,0.6499999761581421,18.733(39),,0.43(80),
6410195400305811968,6383758091029057899,0.4300000071525574,19.434(45),,-0.0(2.3),
6410239415130686720,6383757948322055263,0.5899999737739563,20.32(17),,0.4(1.6),
6411200869329685120,6383758087807828513,0.6899999976158142,18.282(28),,0.2(1.4),
6411690323802904960,6385024744530384700,0.6600000262260437,23.37(37),,-0.2(2.1),
6413944185202673024,6384074725681795688,0.2199999988079071,20.24(11),,0.5(1.3),
6414125913858830208,6387628431014625747,0.5799999833106995,20.48(13),,0.3(1.2),
6415015315686699008,6387628429940886004,0.699999988079071,18.913(50),,-0.1(1.0),
6415116298957795456,6387628426719660555,1.909999966621399,20.87(27),,-0.8(1.1),
6415758929144424192,6387628429940886567,0.9100000262260437,21.51(27),,1.9(1.2),
6415929181648242944,6384074722460568629,1.8700000047683716,19.12(10),,0.47(92),
6416572288572864512,6384074719241439864,0.7200000286102295,14.2619(83),13.955(11),-11.47(91),*
6416940251309234048,6384074718165601952,0.8299999833106995,21.32(31),,0.8(1.2),
6419132643136657664,6387628389138695378,1.3200000524520874,20.36(18),,0.88(88),
6419330898826092288,6387628408466049038,1.2799999713897705,21.00(22),,0.8(1.1),
6419426144021134848,6387628408466051763,0.25999999046325684,19.753(88),,-0.29(85),
6419697139278317440,6387628397728632315,1.8700000047683716,22.07(37),,-0.2(1.6),
6420301561435276544,6384039585333120592,0.2800000011920929,17.337(27),,0.50(57),
6420400448762028928,6384039585333122063,1.909999966621399,21.78(35),,0.1(1.4),
6420586197507812224,6384039606807957209,1.2799999713897705,18.217(55),,0.34(77),
6420970820419072896,6384039593923056322,0.6600000262260437,20.70(16),,0.10(94),
6421363930186691328,6387628395583245376,0.4699999988079071,16.854(14),16.413(27),-2.9(1.5),*
6421608365364830848,6384039593923053361,0.38999998569488525,19.647(82),,0.5(1.1),
6421832459578448128,6384039592849313827,1.9700000286102295,22.40(49),,-1.4(1.6),
6421945331320524672,6384039571374476022,0.3100000023841858,21.13(29),,0.6(1.1),
6422065315526716032,6384039581038150512,0.7599999904632568,17.097(31),,0.32(71),
6423111466478037632,6384039630430276460,3.240000009536743,21.23(31),,-1.6(1.9),
6424123944888824576,6384039622914082937,0.949999988079071,20.83(25),,-3.2(1.8),*
6424240527481404800,6384039621840341463,0.4399999976158142,20.59(22),,0.9(1.1),
6425634605146198272,6383898827443668763,0.03999999910593033,17.067(31),,0.18(91),
6425969131558981504,6383898826369927090,0.8100000023841858,20.43(18),,0.0(1.1),
6425991912065962496,6383898826369928469,0.3499999940395355,19.51(11),,0.21(93),
6426581731333678080,6383898824222443085,0.5199999809265137,19.73(11),,0.65(98),
6426794589913343104,6384039614324149919,0.6600000262260437,20.36(13),,0.1(1.1),
6426808093290541312,6384039614324150394,1.75,22.92(49),,0.8(1.8),
6427011502942044672,6384039592849311866,0.15000000596046448,19.64(11),,-0.3(1.0),
6427143581776370176,6384039602512986657,0.3400000035762787,19.74(11),,0.7(1.2),
6428833084470488704,6384039599293860293,0.41999998688697815,14.9871(82),21.41(27),0.88(89),
6431960473500128768,6387628395581152063,1.0499999523162842,21.38(18),,1.0(1.1),
6433474707170694528,6384039561710801547,0.36000001430511475,20.13(11),,-0.06(91),
6433599329941940224,6384039571376573866,1.2000000476837158,20.77(25),21.62(47),-3.4(2.0),*
6433743503403214976,6384039560637060582,0.6800000071525574,19.305(66),,0.5(1.1),
6434577792208484992,6384039549899640169,1.690000057220459,19.42(10),,0.48(82),
6434582293334289920,6384039549899640700,0.7599999904632568,20.77(20),,0.3(1.2),
6434877237328681856,6384039542383450567,0.28999999165534973,18.870(54),,0.8(1.2),
6436266264111687296,6387628360147666016,0.7699999809265137,21.47(23),,0.4(1.5),
6436640338583868416,6384039534867255179,0.3100000023841858,17.467(19),,0.67(70),
6437645257852546048,6387663611091748841,0.5199999809265137,19.875(99),,-0.82(93),
6438075716654440576,6384039539164315912,1.590000033378601,18.916(76),18.86(10),-1.1(1.2),
6438110797947606656,6384039540235964489,1.0499999523162842,20.01(17),,0.7(1.3),
6438128321414241920,6384039540235965209,0.6600000262260437,19.87(13),,0.1(1.6),
6438631068806522240,6384039545604674302,0.4000000059604645,17.956(30),,0.64(67),
6438961923024935552,6384039537014739788,0.30000001192092896,21.11(21),,1.45(99),
6440668536869216640,6384039566005764343,0.09000000357627869,18.554(65),,-0.8(1.3),
6441122154134992896,6384039576743186339,0.3100000023841858,21.29(33),,0.4(1.1),
6441225886185109632,6384039438230488917,0.5799999833106995,19.61(12),,0.7(1.2),
6441707403558736000,6384039416755651826,0.7900000214576721,19.64(12),,1.04(77),
6443347977986544768,6383863646292807784,1.159999966621399,21.53(32),,1.2(1.5),
6444180823684832512,6383863634481646377,0.3199999928474426,18.952(53),,0.9(1.0),
6445036243731996672,6384004437468250465,0.8399999737739563,19.91(16),,-0.1(1.0),
6445106303237966848,6384004444984444186,0.4699999988079071,20.01(14),,0.5(1.0),
6446827932289136640,6384004440689476574,0.7200000286102295,19.053(56),,-0.81(89),
6446939326560401536,6383863617301777669,0.5699999928474426,20.74(18),,0.7(1.4),
6450782394577541888,6383898829591153260,1.0800000429153442,21.64(30),,0.2(1.4),
6451090807588676096,6383898849992250235,1.4199999570846558,22.15(32),,1.7(1.1),
6451498966920806144,6383898874688313753,0.949999988079071,18.222(27),,0.32(65),
6451749483772943360,6383898860729666823,0.8100000023841858,21.10(11),,1.1(1.4),
6451937019225242496,6383898872540829437,0.2800000011920929,19.729(49),,0.05(93),
6452771651629870976,6383758126462539758,0.7200000286102295,19.922(80),,0.1(1.1),
6452947573490641152,6383758116798862934,0.9900000095367432,22.66(40),,0.9(1.5),
6453130607816470784,6383758137199957601,0.27000001072883606,20.42(10),,0.2(1.1),
6453161634660393984,6383758136126213104,0.44999998807907104,20.83(14),,1.1(1.3),
6454551932754485888,6383863699979895659,0.8399999737739563,19.53(10),,0.2(1.2),
6457796900805331328,6383757971843714057,0.6399999856948853,17.204(30),,0.28(54),
6457874622533668224,6383757970769971172,0.46000000834465027,21.15(34),,0.9(1.2),
6458838138316614784,6383757943020457976,0.4699999988079071,21.40(32),,-0.1(1.2),
6459766504087393792,6383758143642405414,0.6200000047683716,19.893(72),,0.4(1.1),
6461821010283219456,6383758054521836333,0.3400000035762787,19.946(69),,0.2(1.2),
6462993089678963584,6383758121093829948,1.2100000381469727,19.250(54),,0.6(1.3),
6465030141127643392,6383758139347436692,1.309999942779541,21.92(21),,0.7(1.4),
6466795338326632832,6383652590526137362,0.27000001072883606,19.359(60),,0.7(1.6),
6467077324402609280,6383652590526141731,0.5,18.934(52),,0.6(1.1),
6468374271383898752,6383863644145323640,1.4800000190734863,22.05(49),,-0.8(2.1),
6470500829951715328,6383722925984322792,0.46000000834465027,18.972(53),,-0.22(97),
6472197475176313472,6383863618375516387,0.6299999952316284,17.353(24),,0.27(75),
6472535166980604032,6383863629112938881,0.1599999964237213,18.998(60),,0.9(1.2),
6473149416023520000,6383828514534064672,0.6000000238418579,19.193(59),,-0.1(1.2),
6473542250912622848,6383863626965455171,0.4300000071525574,19.225(64),,0.4(1.5),
6473582005129997056,6383863626965455703,0.8399999737739563,20.62(14),,0.2(1.1),
6473773423232161280,6383828520976519085,1.6200000047683716,18.701(55),,-0.64(98),
6476043674225081856,6383722878739680074,0.7799999713897705,22.09(32),,1.2(1.5),
6476376757529109248,6383722946385413461,1.340000033378601,18.987(55),,0.2(1.2),
6476764747694402560,6383722946385415926,1.7799999713897705,22.80(47),,-4.7(1.0),*
6479352207792265600,6383722962491541999,0.5699999928474426,21.60(21),,0.1(1.9),
6479954396567118976,6383722930279290139,1.0299999713897705,19.185(50),,1.0(1.2),
6480658736843642880,6383722949606642879,0.6600000262260437,20.133(82),,0.87(93),
6481324594214446976,6383722920617710123,0.20000000298023224,15.602(11),20.83(19),0.36(49),
6481502062263141504,6383722918468126443,0.36000001430511475,18.803(40),,0.81(76),
6482007116056335744,6383722896993291210,0.23000000417232513,17.803(23),,-0.02(87),
6482156855796048000,6383722886257971903,0.6899999976158142,19.515(72),20.21(16),-0.9(1.3),
6482159398416510848,6383722877665938298,0.49000000953674316,19.507(73),,-1.1(1.2),
6484345158814770432,6383722905583227342,0.6899999976158142,19.934(87),,1.15(95),
6485122994571077504,6383617344950766307,0.6299999952316284,19.257(61),,1.2(1.0),
6488094493463862144,6384848843071033130,1.25,20.54(13),,0.45(99),
6489348928855798272,6384848808711297696,0.699999988079071,17.969(20),,0.50(62),
6490452052552206848,6384285878085224548,0.5299999713897705,19.998(68),,0.6(1.0),
6490539360647429760,6384285868421547584,0.3499999940395355,20.63(11),,1.42(90),
6491939932302633600,6384285878085224540,0.3499999940395355,18.705(34),,0.62(82),
6493825044988907648,6385024778890118089,2.5199999809265137,22.38(36),,1.0(2.0),
6494223446155008512,6384848841997293534,0.7200000286102295,20.71(12),,-0.2(1.7),
6494549240898733056,6384848819448716478,0.8899999856948853,17.801(16),,0.88(83),
6494775160472760448,6384848829114486990,0.6200000047683716,16.0870(99),22.44(35),0.5(1.1),
6495774891421805952,6384848787236456455,0.5099999904632568,19.662(76),,0.3(1.3),
6496911717725300736,6384848793678909370,0.9900000095367432,20.90(11),,-2.7(1.7),*
6497150380467858688,6384848803342587106,1.0700000524520874,17.823(22),,-0.44(92),
6499714819541443200,6384848768982847377,0.4699999988079071,21.56(26),,1.2(1.3),
6499785153925944192,6385024776742638936,0.3799999952316284,17.833(30),,-0.7(1.2),
6500708464518500224,6385024757415284670,0.3499999940395355,20.275(82),,0.9(1.3),
6500943764304650880,6385024734866703484,0.6499999761581421,18.243(36),,0.18(89),
6502138692925442432,6385024756341544129,0.3400000035762787,18.304(31),,0.0(1.1),
6502767510496426880,6384813613601789306,0.3799999952316284,20.008(93),,1.89(87),
6503021428963059712,6384989468957345663,0.46000000834465027,19.68(12),,0.2(1.8),
6503126191805677568,6384989605255449005,0.07999999821186066,19.533(64),,0.2(1.2),
6503430619087439488,6384285828693103887,2.140000104904175,19.138(43),,0.1(1.8),
6503476970374514688,6385024774595152667,0.6600000262260437,20.719(84),,0.65(98),
6503545827289740160,6384285822250652313,0.949999988079071,19.335(46),,0.37(76),
6504159079901257216,6385024763857736581,0.8299999833106995,20.360(75),,-0.2(1.1),
6505241446018406016,6385024742382898770,0.6100000143051147,21.89(21),,1.1(1.1),
6506701425661591808,6385024729497994800,0.5600000023841858,18.996(53),,-4.5(1.8),*
6509024934249557376,6383758065259252804,2.990000009536743,13.9959(48),,2.84(62),
6509502568972298240,6385024703728194347,0.5699999928474426,19.572(71),,-0.39(99),
6510447839734571904,6385024701580709384,0.6800000071525574,19.681(82),,-5.7(1.0),*
6510841774135350528,6385024700506969074,0.5899999737739563,21.76(20),,-0.2(2.3),
6511135584257748608,6385024696212001057,0.44999998807907104,18.731(37),,-0.2(1.1),
6511513266501987712,6385024691919132556,0.3799999952316284,19.104(45),19.86(16),-6.2(1.3),*
6513008911553537024,6385024724129286072,0.6299999952316284,17.430(28),,1.21(99),
6517065731502899328,6385024689769548827,0.6200000047683716,15.8397(88),,0.13(87),
6518524542914283008,6384989540830940261,0.7599999904632568,22.77(44),,1.1(1.9),
6522068475051150336,6384813676952554824,1.6100000143051147,22.30(35),,0.3(1.6),
6524211698092115456,6384813662993911568,1.409999966621399,21.14(17),,-0.3(1.2),
6526241117380890880,6384813611454304308,0.27000001072883606,18.559(34),,0.8(1.0),
6526409175158605824,6384813610380558949,0.4300000071525574,19.099(39),,0.95(95),
6528243572869119104,6384813598569403304,0.4099999964237213,19.194(44),,0.65(93),
6530421361806198912,6384813651182751143,2.690000057220459,22.36(49),,-4.0(1.5),*
6530522168982610176,6384813640445329949,0.25,18.258(35),,1.0(1.3),
6533265145551821056,6384637672413991604,0.3400000035762787,20.406(82),,1.81(77),
6536781035844192768,6384778435672147581,0.9399999976158142,17.902(31),,0.48(63),
6537673225106728704,6384778477548082833,0.949999988079071,21.75(25),,0.5(1.7),
6539769237868161920,6384989578411904566,0.9399999976158142,20.58(16),,0.5(1.6),
6539776075456099456,6384989578411904643,1.5099999904632568,20.25(14),,1.0(1.3),
6540130633595635840,6384989577338161176,0.8999999761581421,21.59(23),,-0.4(1.7),
6541758769796749952,6384989564453257798,0.3400000035762787,19.118(58),,-0.2(1.7),
6544704395807363712,6384989517208620244,0.5600000023841858,20.61(13),,1.87(97),
6545745216706898560,6384954408000557241,0.25999999046325684,15.8355(84),22.72(50),0.51(66),
6546873010694489472,6384954274955133512,0.4300000071525574,17.047(33),,0.01(88),
6548707305327182464,6384778427082216419,0.6299999952316284,20.18(10),,0.0(1.0),
6553961665237915008,6384954392966073072,0.6100000143051147,19.387(96),,0.6(1.0),
6556109183245558272,6380732291937732286,0.1599999964237213,18.649(44),,-0.8(1.7),
6556665261251513088,6380732270462898058,0.2800000011920929,17.999(34),,0.45(94),
6562083345316567168,6383652601263559316,0.8600000143051147,22.74(34),,0.7(2.7),
6563148840803695104,6383652598044427417,0.3199999928474426,19.888(87),20.00(14),-5.7(3.4),*
6567839357407553408,6383652517511695513,0.9100000262260437,16.073(13),,-0.2(1.1),
6568063967017197696,6383652516437952789,0.20000000298023224,18.965(46),,1.08(91),
6568097811359624064,6383652516437952394,0.4099999964237213,18.944(46),,1.1(1.2),
6569833940221112064,6383582227152769686,0.7900000214576721,16.230(15),21.97(43),0.08(59),
6571404042824415360,6383582222855707255,0.7400000095367432,20.012(75),,1.2(1.1),
6573870075606844160,6383582192790930795,0.8399999737739563,19.932(69),,0.9(1.5),
6575264840466124928,6383652583009946957,0.33000001311302185,22.05(29),,0.7(1.6),
6575602665413612032,6383652580864558786,0.6399999856948853,16.652(19),22.74(49),-0.6(6.9),
6577831581641639296,6383652593747367090,0.05999999865889549,21.39(16),,0.3(1.2),
6578403843084307328,6383617417965212080,1.6299999952316284,21.81(25),,0.7(1.6),
6580487898655348992,6383617249387741948,0.23999999463558197,18.263(49),,0.1(1.1),
6580580841747776256,6383617249387745444,1.5299999713897705,19.49(11),,1.6(1.1),
6580641555405607936,6383617238650325167,0.25,16.589(24),,0.50(75),
6584029941004772864,6383617381457987012,0.15000000596046448,18.777(41),,0.81(90),
6584127419582232960,6383617381457987877,0.6800000071525574,21.67(33),,0.0(1.4),
6584465553767266176,6383582176684803262,0.4000000059604645,18.987(52),,0.7(1.1),
6585857363690615552,6383582142325064319,0.46000000834465027,18.568(31),,0.80(70),
6589573266314596992,6383582132661391540,0.4099999964237213,20.80(12),,0.2(1.1),
6590405115581223296,6384356268304238190,0.3400000035762787,22.07(32),,1.4(1.5),
6591063619966360832,6383582131587647333,0.699999988079071,22.54(38),,-0.3(2.4),
6591180580515920640,6383582130513904075,1.2400000095367432,20.84(16),,2.0(1.7),
6593522402843124992,6384954250191964230,1.159999966621399,22.14(49),,-1.4(1.9),
6593763230249162112,6383582223929444634,0.4099999964237213,19.109(81),,0.73(83),
6594636856661807232,6383582078976396403,0.28999999165534973,15.809(18),21.31(39),-0.51(62),
6595464483975022848,6384954346795172927,0.30000001192092896,18.317(52),,0.56(67),
6596146245608594560,6384954372564976974,0.2199999988079071,18.765(40),,0.5(1.6),
6597222530052793728,6384954353237624052,1.600000023841858,18.902(41),,0.08(96),
6598661726349610752,6384954339278983455,0.3499999940395355,17.303(23),,0.3(1.0),
6598809129627191296,6384954331762790467,0.8600000143051147,20.55(12),,0.7(1.1),
6599006526324470912,6383582171316094654,0.1899999976158142,19.564(72),,0.4(1.0),
6599200109090518400,6383582171316095635,0.10000000149011612,17.607(28),,-0.4(1.1),
6599493300737764992,6383582169168610219,1.75,20.94(18),,-3.61(94),*
6601579001281529856,6384321090376696757,0.47999998927116394,18.524(31),22.12(33),0.2(1.3),
6601971462507662336,6388085822483072636,0.6399999856948853,19.646(81),,1.3(1.1),
6608774965582346880,6388085818188107382,0.7200000286102295,20.23(11),,1.3(1.0),
6609957039367351040,6388085794565788549,0.4000000059604645,21.19(20),,1.9(3.0),
6612736432962283648,6384321075342215470,0.11999999731779099,18.753(49),,0.97(74),
6613571035303115520,6384320948774897282,0.07000000029802322,18.529(62),,0.5(1.0),
6614102988477012352,6384321085005893747,0.8600000143051147,19.854(64),,0.3(1.4),
6614127864927588608,6384321085005895141,0.7900000214576721,19.366(49),,-0.3(1.0),
6614249983733219968,6384321083932151244,0.38999998569488525,17.225(24),,0.5(1.1),
6615072139257141760,6384321058164444302,0.5600000023841858,20.014(78),21.91(25),1.3(1.1),
6616531225547303424,6384321059236089387,1.3600000143051147,21.33(21),,1.4(1.9),
6617362117035601024,6384321044203701564,1.25,19.450(47),,-0.37(97),
6620440783953223040,6388085819261848075,0.7300000190734863,16.835(20),,-0.64(83),
6622060669523280384,6388085801008237822,0.3400000035762787,19.288(73),,0.3(1.2),
6622717288418556544,6388085773090947392,0.949999988079071,18.728(52),,0.51(89),
6622721514666358784,6388085773090947217,0.9399999976158142,20.13(11),,-1.4(1.6),
6623320434970898816,6388085761279789989,0.25,21.59(23),,1.0(1.6),
6628782091478194432,6379993398649032318,0.23000000417232513,19.869(85),,0.6(1.0),
6628882387554650496,6379993398649033447,0.6000000238418579,21.23(18),,0.4(1.3),
6629436610141352960,6387663604649302787,0.9800000190734863,19.823(98),,0.60(94),
6630014227400988032,6387663610018010937,0.5199999809265137,17.275(26),,0.73(70),
6632673331850951040,6384004405256002381,0.23999999463558197,21.33(20),,0.7(1.4),
6632814172419114880,6384004384854901268,0.7099999785423279,19.640(99),,-0.6(1.3),
6634357508789957888,6387663557404657398,0.4099999964237213,20.24(11),,0.7(1.0),
6637352578462003712,6384004363380067501,0.23999999463558197,17.270(27),,0.33(95),
6637389068504460288,6384004362306323442,0.17000000178813934,16.868(21),,0.3(1.2),
6638353168405069312,6384004426730834065,0.9800000190734863,19.660(79),,0.2(1.2),
6642114563320071552,6384004420288384283,0.4699999988079071,20.53(15),,1.4(1.0),
6644240984449859712,6384004368748779643,0.41999998688697815,18.529(47),,-0.04(84),
6644341074368230016,6384004367675036947,0.1899999976158142,21.38(24),,-0.4(1.2),
6645224394520254080,6383828464068202408,1.2300000190734863,19.94(11),,0.7(1.1),
6645711031494708736,6383828461920715523,0.14000000059604645,19.537(75),,1.00(90),
6645994082722928768,6383828461920718978,0.20999999344348907,16.740(18),,0.28(69),
6646964371671328640,6383828449035815280,0.10999999940395355,18.112(40),,0.92(77),
6648695651514655616,6384180356107471456,1.149999976158142,20.81(25),,1.8(1.0),
6649602924704482176,6384004353716390226,2.509999990463257,21.59(36),,-0.0(1.3),
6649826159924632576,6384004352642652585,0.4399999976158142,18.590(51),,0.47(62),
6650372582842500224,6384004359085101581,0.27000001072883606,19.97(12),,0.93(99),
6651080801469344128,6384004344052714718,0.05999999865889549,17.214(19),,0.60(44),
6652364485597675520,6384180334632633546,2.950000047683716,17.824(39),,-0.90(83),*
6652462307771215744,6384180344296308995,0.8700000047683716,19.084(79),,0.41(84),
6652686024026756736,6384180344296311691,0.10999999940395355,18.088(40),,-0.2(1.2),
6653085215468000128,6384180335706379424,0.20999999344348907,17.644(28),,-0.2(1.0),
6653612396933443968,6384180333558895449,0.7699999809265137,19.264(87),,0.09(89),
6655189371483697152,6383969230547587613,1.1200000047683716,19.161(74),,0.9(1.1),
6657126092496033152,6383969262759840261,0.3499999940395355,17.080(23),,0.19(94),
6661802006210853888,6383969227326359545,0.49000000953674316,19.83(11),,0.4(2.3),
6662980613956397312,6383969225178876040,0.1899999976158142,20.14(14),,0.2(2.0),
6663252949243700992,6383969255243650794,1.2999999523162842,21.47(30),,0.7(1.1),
6665193037511501184,6383793286138562262,0.5600000023841858,19.194(71),,0.81(82),
6667579939813327872,6383828518829031818,0.7200000286102295,18.427(40),,-0.65(88),
6667908006595292160,6383828517755292368,0.5899999737739563,19.713(88),,-0.2(1.0),
6667922472045186944,6383828517755293015,0.46000000834465027,20.14(12),,0.8(1.1),
6668123369139821312,6383828516681552505,0.800000011920929,21.47(28),,-0.9(1.7),
6668541527154760448,6383828515607809423,0.5299999713897705,17.576(32),,-0.65(95),
6668996931127150208,6383828499501679412,0.5299999713897705,21.11(13),,0.1(1.9),
6669023048825213696,6383828499501680527,0.8500000238418579,20.687(97),,0.6(1.2),
6669412928776138112,6383722868002260792,0.4399999976158142,16.895(21),,0.48(81),
6670630156868109440,6383828478026842605,0.8399999737739563,21.35(20),,0.3(1.2),
6671706887989337088,6383828476953103515,0.09000000357627869,18.118(38),,-0.26(80),
6672007982376842496,6383828466215687194,0.23999999463558197,20.56(14),,-0.2(1.5),
6672016812829462528,6383828466215684910,1.5099999904632568,21.63(27),,-0.4(1.9),
6672047770953690368,6383828466217783020,0.28999999165534973,19.210(64),19.183(92),-1.2(1.3),
6673457688457765632,6383687715844525288,0.9200000166893005,19.877(86),22.33(46),0.9(1.0),
6675960967196578688,6383687759865841016,1.3899999856948853,19.122(54),,0.47(88),
6676232473552313856,6383687780266939675,0.6200000047683716,19.248(62),,1.1(1.1),
6676322328564707712,6383687770603261967,0.949999988079071,20.34(12),,1.0(2.4),
6677597006138945408,6383617324549671171,0.4099999964237213,20.09(10),,1.01(88),
6678487026442057728,6383687782414420444,0.10000000149011612,18.273(38),,0.83(91),
6678941296543090688,6383687749128426123,0.2800000011920929,17.297(26),,-0.2(1.2),
6678951879342621056,6383687749128426287,0.7200000286102295,18.168(40),,-0.38(90),
6681995155728751488,6383687764160807368,0.05000000074505806,18.017(26),,0.44(64),
6683572473879448064,6383828445814593389,0.14000000059604645,18.027(37),,-0.6(1.2),
6685116291284354432,6383793338751914545,0.07999999821186066,18.096(40),,0.13(96),
6685604337007194368,6383828465144042318,0.27000001072883606,19.467(80),21.06(25),-7.74(90),*
6688580337027243136,6383793328014492735,0.5699999928474426,19.153(64),,0.8(1.1),
6689337522583502976,6383793295802240906,0.699999988079071,21.00(22),,0.9(1.4),
6693379121166048512,6383687719063653664,1.059999942779541,18.741(48),,0.68(73),
6693408155144914176,6383687708326236014,0.550000011920929,19.894(80),,0.99(75),
6694028004825891584,6383687688998882490,0.2199999988079071,19.654(78),,-0.53(99),
6694416372948556800,6379958231456809140,0.33000001311302185,19.293(89),,0.27(87),
6694867752533886848,6383687729803169335,2.9100000858306885,19.505(80),20.41(21),-1.7(1.6),*
6701227911904704896,6379958182064685883,1.1100000143051147,22.29(39),,-0.5(1.5),
6701283716417360896,6379958182064688564,0.8299999833106995,19.746(91),,0.44(78),
6701410705716218112,6384180313157796766,0.5699999928474426,18.535(66),,-0.2(1.2),
6704764907674279424,6383969176860492176,0.699999988079071,18.136(44),,-0.1(1.4),
6711568891782788608,6383969194040370609,1.0800000429153442,18.512(38),,0.42(77),
6712268932794583424,6383969201558656522,0.75,17.025(23),17.563(48),-1.3(1.2),*
6740434744204354432,6379958197097071187,0.4099999964237213,16.529(14),,-0.01(54),
6742005950618650624,6383793242115147519,0.8500000238418579,20.65(28),,-0.62(95),
6747540617276111872,6379958196023333542,0.7699999809265137,21.30(21),,0.2(1.4),
6751928871262574976,6379958169179786645,0.20000000298023224,19.585(91),,-0.2(1.0),
6755059387024966272,6379747125224276817,0.7699999809265137,20.73(12),,0.0(1.2),
6756389967897771648,6379923023462404813,0.09000000357627869,17.824(41),,0.12(96),
6766757056872549120,6379747135963795139,0.28999999165534973,19.426(90),20.77(21),0.4(1.9),
6767704488000760064,6379747105896925915,0.30000001192092896,18.674(59),,0.2(1.0),
6770813254049334144,6379711920451093962,0.33000001311302185,17.499(31),,0.36(76),
6771370504585514624,6379747099454475206,0.23000000417232513,19.431(90),,-0.2(1.0),
6773202875074585728,6379747080127126379,1.7799999713897705,19.485(84),,-2.5(1.6),*
6773886840020986880,6383617204324143142,0.6299999952316284,18.970(71),,0.1(1.2),
6777460562048939520,6384356235018241763,0.5299999713897705,21.31(14),,1.8(1.0),
6777635487476703232,6384356241460692904,0.12999999523162842,22.31(35),,1.4(1.5),
6779099796447819008,6384391437643941621,0.4000000059604645,18.867(55),,0.4(1.2),
6780978758739887616,6384356232872856079,0.3400000035762787,19.382(51),20.12(17),-1.2(1.3),
6782044872702427520,6384356224280823119,2.180000066757202,21.65(38),,0.0(1.1),
6784150437467884544,6384356256493077908,0.4000000059604645,20.83(14),,1.0(2.0),
6784523000111321216,6384356246831500702,0.5400000214576721,22.83(48),22.15(45),-1.0(1.9),
6784794235885854976,6384356284410366166,0.7799999713897705,22.32(36),,2.0(1.5),
6786130245592712832,6384356262935529519,0.07999999821186066,19.605(77),,0.3(1.1),
6786776170018090112,6384356270451720607,0.7400000095367432,17.148(25),,0.57(67),
6786789712050413056,6384356271525466610,0.4399999976158142,18.386(38),,0.74(59),
6788241956456634752,6384356229649533238,0.1599999964237213,18.152(41),,0.5(1.1),
6789344324239269760,6384356253271854471,0.5400000214576721,21.24(20),,-5.06(93),*
6789558866445444992,6384356243608177682,0.5,19.850(86),,-0.3(1.3),
6789756056983856896,6384356260790143080,0.6499999761581421,15.1500(57),21.96(27),0.55(90),
6793233434307692288,6384391418316591302,0.07999999821186066,17.769(23),,0.73(67),
6794538795127221248,6384391447309714809,0.3799999952316284,17.995(25),18.96(11),-0.24(87),
6794827966685320704,6384391423685296951,0.5699999928474426,22.20(37),,-0.9(1.8),
6794991656478629376,6384391438717686203,0.15000000596046448,19.841(66),,-0.9(1.1),
6797383781464170752,6379958180990947528,0.699999988079071,20.08(14),,0.2(1.1),
6802561484797464832,6379817497189684025,0.20000000298023224,17.676(26),,0.44(54),
6802694422625162880,6384356195289795610,0.2800000011920929,19.366(70),,0.43(98),
6806977570172268288,6379817460684556427,0.33000001311302185,19.484(81),19.67(12),-8.20(92),*
6807431526738472448,6379817466051169783,0.23999999463558197,18.478(36),,-0.25(95),
6807842851462115456,6379817466051171572,0.44999998807907104,22.74(44),,0.8(1.8),
6807864979133764352,6379817456387490887,0.18000000715255737,20.86(13),,1.4(1.1),
6808640031752341120,6379817449945039713,0.6499999761581421,21.79(31),,-3.5(1.4),*
6808680060847426176,6379817451018783397,0.11999999731779099,19.199(60),,0.4(1.3),
6809770192265787392,6384356208176796072,0.4099999964237213,16.372(13),21.28(28),0.34(66),
6809986967855116928,6384321095743308675,0.3799999952316284,21.66(20),,-0.7(1.7),
6810687150603470208,6384356206027215007,0.27000001072883606,19.484(66),,0.37(86),
6811020027748722176,6384356221059600237,0.27000001072883606,21.04(17),,-0.5(1.6),
6811641629775821312,6379852676193062286,0.2800000011920929,18.647(48),,-0.0(1.1),
6811660798214064256,6379852676193062062,0.6299999952316284,19.910(94),,-0.0(1.0),
6811916232804635904,6384321028097577515,0.25,19.934(73),,0.22(97),
6814631030093081088,6379852679414286633,0.44999998807907104,20.41(17),,0.6(1.2),
6814881027253745408,6379852637540450879,0.4000000059604645,17.104(23),22.33(49),0.01(62),
6815083032451351808,6384356187773600509,1.090000033378601,22.56(41),,0.5(1.3),
6820386526787680768,6379993405091480126,0.3199999928474426,18.980(44),,-0.0(1.0),
6823425405128192896,6379852655791969547,0.27000001072883606,20.387(87),,0.97(84),
6823778000467791616,6379852652570739963,0.4000000059604645,17.515(27),,0.10(96),
6824856999331632512,6379852639685836888,0.4300000071525574,18.625(46),,1.0(1.1),
6826096767411619968,6379993361068066744,0.3700000047683716,17.757(25),,-0.1(1.1),
6826966107447727872,6379993428713800535,0.23000000417232513,21.59(21),,1.0(2.2),
6828598263739791872,6379817472495717964,0.23999999463558197,17.532(30),17.343(42),-3.1(1.9),*
6829210137664696192,6379817409142850814,0.5,19.97(10),,1.1(1.5),
6836027144117784576,6379676735005262576,0.7099999785423279,20.76(14),,0.3(1.3),
6836170806478625792,6379676733931520369,0.15000000596046448,21.93(29),,1.8(1.2),
6840260405618249728,6380028545440156507,0.550000011920929,19.308(66),,1.34(74),
6840961619158910208,6380028542218928241,2.690000057220459,19.071(67),,0.47(94),
6845495489717770752,6379958172401012821,1.940000057220459,21.27(21),,0.1(1.2),
6846665541889312000,6379958153073661346,0.2800000011920929,19.987(66),,0.68(98),
6847630913097396864,6379782299932689645,0.5400000214576721,21.05(14),,0.4(1.0),
6848136001252110080,6379782309596369939,0.25999999046325684,20.56(11),,0.4(1.4),
6848156514016381184,6379782308524722752,0.9200000166893005,20.59(25),21.87(47),-1.1(1.5),
6849244583851073024,6379782289195271653,1.100000023841858,21.40(20),,-4.1(1.1),*
6849346353097620352,6379782289195272850,0.09000000357627869,18.580(34),,-0.60(88),
6849416588701482496,6379782297785208946,0.2800000011920929,16.577(19),,0.62(82),
6849490359060111616,6379782288121530849,0.75,18.120(35),,0.90(58),
6850102580878401536,6379958141262498370,1.4199999570846558,21.13(25),,0.3(1.5),
6854461422927841664,6379782237655664478,1.159999966621399,18.349(57),,0.09(65),
6855366836392824704,6379782272015406404,1.1100000143051147,19.856(86),,0.1(1.7),
6856105192811580672,6379782253761791007,0.4300000071525574,20.40(12),,0.0(1.1),
6856583549089784832,6379782241950631103,0.38999998569488525,18.835(54),,0.8(1.0),
6857172062685559936,6379817434912654450,0.44999998807907104,19.129(59),,-0.53(98),
6857263219071616512,6379817434912656774,0.20999999344348907,18.820(52),,0.08(94),
6857826237744759808,6379817426322722110,0.6000000238418579,19.337(78),,-0.2(1.0),
6859127818995540352,6379782253761792207,0.1599999964237213,19.081(53),,0.45(81),
6862746930238299904,6379641561370593034,0.3799999952316284,20.07(12),,0.4(1.1),
6862813966086580992,6379641561370594127,0.75,19.167(67),,-0.04(81),
6865950426084271872,6379782249466824063,0.11999999731779099,18.733(68),,-0.06(87),
6866112810208545664,6379747071537189530,0.30000001192092896,19.223(35),,-1.1(1.1),*
6869232468295842176,6379747055431058443,0.30000001192092896,20.97(21),,1.83(84),
6872847593806737408,6379606397399597982,0.9399999976158142,21.09(19),,0.1(1.2),
6873547913995379968,6379606378072245667,0.28999999165534973,19.233(69),,0.7(1.3),
6873965109937720192,6379606382367211886,1.399999976158142,20.02(15),,0.84(82),
6874642271662211072,6379606368408570259,1.2699999809265137,19.72(10),,-0.19(87),
6874772353332345856,6379641562444336208,0.10999999940395355,17.281(27),,0.48(86),
6875362314336433536,6379641551706919434,0.10000000149011612,20.06(10),,0.81(90),
6880565890556599552,6379606326532638122,1.850000023841858,21.56(30),,-0.5(1.8),
6880827952280195456,6379606327606382334,0.20999999344348907,18.796(67),,-1.3(1.0),*
6882648090698244352,6379817422027754196,0.800000011920929,21.28(34),,-1.1(1.2),
6886371552466059008,6379641557075626957,0.49000000953674316,19.92(10),,0.2(1.0),
6891987136305590144,6379676687762723858,0.25999999046325684,18.094(22),22.44(36),1.63(81),
6893589399625215872,6379676726415330839,0.5799999833106995,21.87(31),,1.2(1.2),
6896489322889166848,6379536018991746420,0.7300000190734863,21.09(17),,-0.3(1.7),
6896705965334109184,6379536026507937141,0.7699999809265137,20.55(12),,-0.3(1.4),
6898032285594831872,6380063740549663713,0.6200000047683716,18.421(45),,0.63(86),
6898899662829949440,6379536023286713683,0.10999999940395355,20.41(13),,-1.1(2.2),
6902043407093001600,6379641481913697315,1.590000033378601,19.97(13),,0.9(1.2),
6902085497772048384,6379641515199695740,1.5,21.64(34),,0.1(1.4),
6903204079055093632,6379641505536019579,0.5899999737739563,22.08(38),,0.8(2.1),
6904153743567118208,6379641514125955779,0.9599999785423279,18.645(57),,0.4(1.3),
6904370935772017792,6379606324385157986,0.4699999988079071,19.354(80),,0.07(99),
6905789615009092224,6379500837840880332,0.3100000023841858,20.77(18),,0.62(86),
6905929218625276544,6379500837840883627,0.09000000357627869,20.28(13),,0.49(93),
6907609959586936960,6379500827103465146,1.059999942779541,19.021(70),,0.4(1.0),
6908172943899246848,6379500759457730704,0.6899999976158142,20.16(13),,0.07(91),
6910084135626021376,6379535973894588923,0.2199999988079071,21.18(27),,-0.1(1.4),
6911709660488578688,6379536002885619438,1.5399999618530273,20.67(16),,-0.5(1.6),
6913117241530862336,6379535952419750590,0.9300000071525574,20.04(11),,-0.1(1.1),
6913538556346514432,6379535942756076433,0.5,18.585(51),,1.19(78),
6914381679902849664,6379535934166141175,0.9100000262260437,20.003(78),,0.5(1.0),
6914878934036704896,6379535940608591917,0.9200000166893005,21.08(20),,0.3(1.3),
6915017781739190144,6379500753015278566,0.12999999523162842,17.458(23),,1.10(95),
6917046724290069632,6379535947051044298,1.159999966621399,19.735(98),,-0.2(1.3),

